A Wrinkling Model for General Hyperelastic Materials based on Tension Field Theory

Wrinkling is the phenomenon of out-of-plane deformation patterns in thin walled structures, as a result of a local compressive (internal) loads in combination with a large membrane stiffness and a small but non-zero bending stiffness. Numerical modelling typically involves thin shell formulations. As the mesh resolution depends on the wrinkle wave lengths, the analysis can become computationally expensive for shorter ones. Implicitly modeling the wrinkles using a modified kinematic or constitutive relationship based on a taut, slack or wrinkled state derived from a so-called tension field, a simplification is introduced in order to reduce computational efforts. However, this model was restricted to linear elastic material models in previous works. Aiming to develop an implicit isogeometric wrinkling model for large strain and hyperelastic material applications, a modified deformation gradient has been assumed, which can be used for any strain energy density formulation. The model is an extension of a previously published model for linear elastic material behaviour and is generalized to other types of discretisation as well. The extension for hyperelastic materials requires the derivative of the material tensor, which can be computed numerically or derived analytically. The presented model relies on a combination of dynamic relaxation and a Newton-Raphson solver, because of divergence in early Newton-Raphson iterations as a result of a changing tension field, which is not included in the stress tensor variation. Using four benchmarks, the model performance is evaluated. Convergence with the expected order for Newton-Raphson iterations has been observed, provided a fixed tension field. The model accurately approximates the mean surface of a wrinkled membrane with a reduced number of degrees of freedom in comparison to a shell solution.

==> Pillow_r4_e0-M1-c1_TFT_line_u=0.000000_dir=1.csv <==
0.000000,0.109565,0.000000
0.000405,0.109565,0.000000
0.000810,0.109565,0.000000
0.001215,0.109565,0.000000
0.001620,0.109565,0.000000
0.002025,0.109565,0.000000
0.002430,0.109565,0.000000
0.002836,0.109565,0.000000
0.003241,0.109565,0.000000
0.003646,0.109565,0.000000
0.004051,0.109565,0.000000
0.004456,0.109565,0.000000
0.004861,0.109565,0.000000
0.005266,0.109565,0.000000
0.005671,0.109565,0.000000
0.006076,0.109565,0.000000
0.006481,0.109565,0.000000
0.006886,0.109565,0.000000
0.007291,0.109565,0.000000
0.007697,0.109565,0.000000
0.008102,0.109565,0.000000
0.008507,0.109565,0.000000
0.008912,0.109565,0.000000
0.009317,0.109565,0.000000
0.009722,0.109565,0.000000
0.010127,0.109565,0.000000
0.010532,0.109565,0.000000
0.010937,0.109565,0.000000
0.011342,0.109565,0.000000
0.011747,0.109565,0.000000
0.012152,0.109565,0.000000
0.012557,0.109565,0.000000
0.012963,0.109565,0.000000
0.013368,0.109565,0.000000
0.013773,0.109565,0.000000
0.014178,0.109565,0.000000
0.014583,0.109565,0.000000
0.014988,0.109565,0.000000
0.015393,0.109565,0.000000
0.015798,0.109565,0.000000
0.016203,0.109565,0.000000
0.016608,0.109565,0.000000
0.017013,0.109565,0.000000
0.017418,0.109565,0.000000
0.017823,0.109565,0.000000
0.018229,0.109565,0.000000
0.018634,0.109565,0.000000
0.019039,0.109565,0.000000
0.019444,0.109565,0.000000
0.019849,0.109565,0.000000
0.020254,0.109565,0.000000
0.020659,0.109565,0.000000
0.021064,0.109565,0.000000
0.021469,0.109565,0.000000
0.021874,0.109565,0.000000
0.022279,0.109565,0.000000
0.022684,0.109565,0.000000
0.023090,0.109565,0.000000
0.023495,0.109565,0.000000
0.023900,0.109565,0.000000
0.024305,0.109565,0.000000
0.024710,0.109565,0.000000
0.025115,0.109565,0.000000
0.025492,0.109548,0.000000
0.025847,0.109519,0.000000
0.026202,0.109490,0.000000
0.026557,0.109461,0.000000
0.026912,0.109432,0.000000
0.027267,0.109403,0.000000
0.027622,0.109374,0.000000
0.027978,0.109345,0.000000
0.028333,0.109316,0.000000
0.028688,0.109287,0.000000
0.029043,0.109258,0.000000
0.029398,0.109229,0.000000
0.029753,0.109200,0.000000
0.030108,0.109171,0.000000
0.030463,0.109142,0.000000
0.030818,0.109113,0.000000
0.031173,0.109084,0.000000
0.031528,0.109055,0.000000
0.031884,0.109026,0.000000
0.032239,0.108997,0.000000
0.032594,0.108968,0.000000
0.032949,0.108939,0.000000
0.033304,0.108910,0.000000
0.033659,0.108881,0.000000
0.034014,0.108852,0.000000
0.034369,0.108823,0.000000
0.034724,0.108794,0.000000
0.035079,0.108765,0.000000
0.035434,0.108736,0.000000
0.035790,0.108707,0.000000
0.036145,0.108678,0.000000
0.036500,0.108649,0.000000
0.036855,0.108620,0.000000
0.037210,0.108591,0.000000
0.037565,0.108562,0.000000
0.037920,0.108533,0.000000
0.038275,0.108504,0.000000
0.038630,0.108475,0.000000
0.038985,0.108446,0.000000
0.039340,0.108417,0.000000
0.039696,0.108388,0.000000
0.040051,0.108359,0.000000
0.040406,0.108330,0.000000
0.040761,0.108300,0.000000
0.041116,0.108271,0.000000
0.041471,0.108242,0.000000
0.041826,0.108213,0.000000
0.042181,0.108184,0.000000
0.042536,0.108155,0.000000
0.042891,0.108126,0.000000
0.043246,0.108097,0.000000
0.043602,0.108068,0.000000
0.043957,0.108039,0.000000
0.044312,0.108010,0.000000
0.044667,0.107981,0.000000
0.045022,0.107952,0.000000
0.045377,0.107923,0.000000
0.045732,0.107894,0.000000
0.046087,0.107865,0.000000
0.046442,0.107836,0.000000
0.046797,0.107807,0.000000
0.047152,0.107778,0.000000
0.047512,0.107752,0.000000
0.047908,0.107746,0.000000
0.048303,0.107740,0.000000
0.048698,0.107734,0.000000
0.049093,0.107728,0.000000
0.049488,0.107722,0.000000
0.049883,0.107716,0.000000
0.050278,0.107709,0.000000
0.050673,0.107703,0.000000
0.051068,0.107697,0.000000
0.051463,0.107691,0.000000
0.051858,0.107685,0.000000
0.052253,0.107679,0.000000
0.052648,0.107673,0.000000
0.053043,0.107667,0.000000
0.053438,0.107661,0.000000
0.053833,0.107655,0.000000
0.054228,0.107649,0.000000
0.054623,0.107643,0.000000
0.055018,0.107637,0.000000
0.055413,0.107631,0.000000
0.055808,0.107624,0.000000
0.056203,0.107618,0.000000
0.056598,0.107612,0.000000
0.056993,0.107606,0.000000
0.057388,0.107600,0.000000
0.057783,0.107594,0.000000
0.058178,0.107588,0.000000
0.058573,0.107582,0.000000
0.058968,0.107576,0.000000
0.059363,0.107570,0.000000
0.059759,0.107564,0.000000
0.060154,0.107558,0.000000
0.060549,0.107552,0.000000
0.060944,0.107545,0.000000
0.061339,0.107539,0.000000
0.061734,0.107533,0.000000
0.062129,0.107527,0.000000
0.062524,0.107521,0.000000
0.062919,0.107515,0.000000
0.063314,0.107509,0.000000
0.063709,0.107503,0.000000
0.064104,0.107497,0.000000
0.064499,0.107491,0.000000
0.064894,0.107485,0.000000
0.065289,0.107479,0.000000
0.065684,0.107473,0.000000
0.066079,0.107467,0.000000
0.066474,0.107460,0.000000
0.066869,0.107454,0.000000
0.067264,0.107448,0.000000
0.067659,0.107442,0.000000
0.068054,0.107436,0.000000
0.068449,0.107430,0.000000
0.068844,0.107424,0.000000
0.069239,0.107418,0.000000
0.069634,0.107412,0.000000
0.070029,0.107406,0.000000
0.070424,0.107400,0.000000
0.070819,0.107394,0.000000
0.071214,0.107388,0.000000
0.071609,0.107382,0.000000
0.072005,0.107375,0.000000
0.072385,0.107343,0.000000
0.072758,0.107299,0.000000
0.073131,0.107255,0.000000
0.073505,0.107211,0.000000
0.073878,0.107167,0.000000
0.074251,0.107123,0.000000
0.074625,0.107078,0.000000
0.074998,0.107034,0.000000
0.075371,0.106990,0.000000
0.075745,0.106946,0.000000
0.076118,0.106902,0.000000
0.076491,0.106858,0.000000
0.076865,0.106814,0.000000
0.077238,0.106769,0.000000
0.077611,0.106725,0.000000
0.077985,0.106681,0.000000
0.078358,0.106637,0.000000
0.078731,0.106593,0.000000
0.079104,0.106549,0.000000
0.079478,0.106505,0.000000
0.079851,0.106460,0.000000
0.080224,0.106416,0.000000
0.080598,0.106372,0.000000
0.080971,0.106328,0.000000
0.081344,0.106284,0.000000
0.081718,0.106240,0.000000
0.082091,0.106196,0.000000
0.082464,0.106152,0.000000
0.082838,0.106107,0.000000
0.083211,0.106063,0.000000
0.083584,0.106019,0.000000
0.083958,0.105975,0.000000
0.084331,0.105931,0.000000
0.084704,0.105887,0.000000
0.085078,0.105843,0.000000
0.085451,0.105798,0.000000
0.085824,0.105754,0.000000
0.086198,0.105710,0.000000
0.086571,0.105666,0.000000
0.086944,0.105622,0.000000
0.087318,0.105578,0.000000
0.087691,0.105534,0.000000
0.088064,0.105489,0.000000
0.088438,0.105445,0.000000
0.088811,0.105401,0.000000
0.089184,0.105357,0.000000
0.089558,0.105313,0.000000
0.089931,0.105269,0.000000
0.090304,0.105225,0.000000
0.090678,0.105181,0.000000
0.091051,0.105136,0.000000
0.091424,0.105092,0.000000
0.091798,0.105048,0.000000
0.092171,0.105004,0.000000
0.092544,0.104960,0.000000
0.092918,0.104916,0.000000
0.093291,0.104872,0.000000
0.093664,0.104827,0.000000
0.094038,0.104783,0.000000
0.094411,0.104739,0.000000
0.094784,0.104695,0.000000
0.095157,0.104651,0.000000
0.095537,0.104607,0.000000
0.095934,0.104565,0.000000
0.096332,0.104523,0.000000
0.096730,0.104481,0.000000
0.097127,0.104439,0.000000
0.097525,0.104396,0.000000
0.097923,0.104354,0.000000
0.098320,0.104312,0.000000
0.098718,0.104270,0.000000
0.099115,0.104228,0.000000
0.099513,0.104185,0.000000
0.099911,0.104143,0.000000
0.100308,0.104101,0.000000
0.100706,0.104059,0.000000
0.101103,0.104017,0.000000
0.101501,0.103975,0.000000
0.101899,0.103932,0.000000
0.102296,0.103890,0.000000
0.102694,0.103848,0.000000
0.103091,0.103806,0.000000
0.103489,0.103764,0.000000
0.103887,0.103721,0.000000
0.104284,0.103679,0.000000
0.104682,0.103637,0.000000
0.105079,0.103595,0.000000
0.105477,0.103553,0.000000
0.105875,0.103511,0.000000
0.106272,0.103468,0.000000
0.106670,0.103426,0.000000
0.107067,0.103384,0.000000
0.107465,0.103342,0.000000
0.107863,0.103300,0.000000
0.108260,0.103257,0.000000
0.108658,0.103215,0.000000
0.109055,0.103173,0.000000
0.109453,0.103131,0.000000
0.109851,0.103089,0.000000
0.110248,0.103047,0.000000
0.110646,0.103004,0.000000
0.111043,0.102962,0.000000
0.111441,0.102920,0.000000
0.111839,0.102878,0.000000
0.112236,0.102836,0.000000
0.112634,0.102793,0.000000
0.113031,0.102751,0.000000
0.113429,0.102709,0.000000
0.113827,0.102667,0.000000
0.114224,0.102625,0.000000
0.114622,0.102582,0.000000
0.115019,0.102540,0.000000
0.115417,0.102498,0.000000
0.115815,0.102456,0.000000
0.116212,0.102414,0.000000
0.116610,0.102372,0.000000
0.117008,0.102329,0.000000
0.117405,0.102287,0.000000
0.117803,0.102245,0.000000
0.118200,0.102203,0.000000
0.118598,0.102161,0.000000
0.118996,0.102118,0.000000
0.119393,0.102076,0.000000
0.119791,0.102034,0.000000
0.120188,0.101992,0.000000
0.120579,0.101933,0.000000
0.120969,0.101870,0.000000
0.121358,0.101806,0.000000
0.121747,0.101743,0.000000
0.122136,0.101680,0.000000
0.122526,0.101617,0.000000
0.122915,0.101554,0.000000
0.123304,0.101491,0.000000
0.123694,0.101428,0.000000
0.124083,0.101364,0.000000
0.124472,0.101301,0.000000
0.124861,0.101238,0.000000
0.125251,0.101175,0.000000
0.125640,0.101112,0.000000
0.126029,0.101049,0.000000
0.126419,0.100985,0.000000
0.126808,0.100922,0.000000
0.127197,0.100859,0.000000
0.127587,0.100796,0.000000
0.127976,0.100733,0.000000
0.128365,0.100670,0.000000
0.128754,0.100607,0.000000
0.129144,0.100543,0.000000
0.129533,0.100480,0.000000
0.129922,0.100417,0.000000
0.130312,0.100354,0.000000
0.130701,0.100291,0.000000
0.131090,0.100228,0.000000
0.131480,0.100165,0.000000
0.131869,0.100101,0.000000
0.132258,0.100038,0.000000
0.132647,0.099975,0.000000
0.133037,0.099912,0.000000
0.133426,0.099849,0.000000
0.133815,0.099786,0.000000
0.134205,0.099723,0.000000
0.134594,0.099659,0.000000
0.134983,0.099596,0.000000
0.135373,0.099533,0.000000
0.135762,0.099470,0.000000
0.136151,0.099407,0.000000
0.136540,0.099344,0.000000
0.136930,0.099280,0.000000
0.137319,0.099217,0.000000
0.137708,0.099154,0.000000
0.138098,0.099091,0.000000
0.138487,0.099028,0.000000
0.138876,0.098965,0.000000
0.139265,0.098902,0.000000
0.139655,0.098838,0.000000
0.140044,0.098775,0.000000
0.140433,0.098712,0.000000
0.140823,0.098649,0.000000
0.141212,0.098586,0.000000
0.141601,0.098523,0.000000
0.141991,0.098460,0.000000
0.142380,0.098396,0.000000
0.142769,0.098333,0.000000
0.143158,0.098270,0.000000
0.143548,0.098207,0.000000
0.143937,0.098144,0.000000
0.144326,0.098081,0.000000
0.144718,0.098015,0.000000
0.145115,0.097945,0.000000
0.145512,0.097875,0.000000
0.145908,0.097805,0.000000
0.146305,0.097735,0.000000
0.146702,0.097665,0.000000
0.147098,0.097595,0.000000
0.147495,0.097525,0.000000
0.147892,0.097455,0.000000
0.148288,0.097385,0.000000
0.148685,0.097315,0.000000
0.149082,0.097245,0.000000
0.149478,0.097175,0.000000
0.149875,0.097105,0.000000
0.150272,0.097035,0.000000
0.150668,0.096965,0.000000
0.151065,0.096895,0.000000
0.151462,0.096825,0.000000
0.151858,0.096755,0.000000
0.152255,0.096685,0.000000
0.152652,0.096615,0.000000
0.153048,0.096545,0.000000
0.153445,0.096474,0.000000
0.153842,0.096404,0.000000
0.154238,0.096334,0.000000
0.154635,0.096264,0.000000
0.155032,0.096194,0.000000
0.155428,0.096124,0.000000
0.155825,0.096054,0.000000
0.156222,0.095984,0.000000
0.156618,0.095914,0.000000
0.157015,0.095844,0.000000
0.157412,0.095774,0.000000
0.157808,0.095704,0.000000
0.158205,0.095634,0.000000
0.158602,0.095564,0.000000
0.158998,0.095494,0.000000
0.159395,0.095424,0.000000
0.159792,0.095354,0.000000
0.160188,0.095284,0.000000
0.160585,0.095214,0.000000
0.160982,0.095144,0.000000
0.161378,0.095074,0.000000
0.161775,0.095004,0.000000
0.162172,0.094934,0.000000
0.162568,0.094864,0.000000
0.162965,0.094794,0.000000
0.163362,0.094724,0.000000
0.163758,0.094654,0.000000
0.164155,0.094584,0.000000
0.164552,0.094514,0.000000
0.164948,0.094444,0.000000
0.165345,0.094374,0.000000
0.165742,0.094304,0.000000
0.166138,0.094234,0.000000
0.166535,0.094164,0.000000
0.166932,0.094094,0.000000
0.167328,0.094024,0.000000
0.167725,0.093954,0.000000
0.168122,0.093884,0.000000
0.168518,0.093814,0.000000
0.168915,0.093744,0.000000
0.169312,0.093674,0.000000
0.169707,0.093592,0.000000
0.170101,0.093510,0.000000
0.170496,0.093427,0.000000
0.170891,0.093345,0.000000
0.171286,0.093262,0.000000
0.171681,0.093180,0.000000
0.172076,0.093098,0.000000
0.172470,0.093015,0.000000
0.172865,0.092933,0.000000
0.173260,0.092850,0.000000
0.173655,0.092768,0.000000
0.174050,0.092685,0.000000
0.174445,0.092603,0.000000
0.174839,0.092521,0.000000
0.175234,0.092438,0.000000
0.175629,0.092356,0.000000
0.176024,0.092273,0.000000
0.176419,0.092191,0.000000
0.176814,0.092108,0.000000
0.177208,0.092026,0.000000
0.177603,0.091944,0.000000
0.177998,0.091861,0.000000
0.178393,0.091779,0.000000
0.178788,0.091696,0.000000
0.179183,0.091614,0.000000
0.179577,0.091532,0.000000
0.179972,0.091449,0.000000
0.180367,0.091367,0.000000
0.180762,0.091284,0.000000
0.181157,0.091202,0.000000
0.181552,0.091119,0.000000
0.181947,0.091037,0.000000
0.182341,0.090955,0.000000
0.182736,0.090872,0.000000
0.183131,0.090790,0.000000
0.183526,0.090707,0.000000
0.183921,0.090625,0.000000
0.184316,0.090542,0.000000
0.184710,0.090460,0.000000
0.185105,0.090378,0.000000
0.185500,0.090295,0.000000
0.185895,0.090213,0.000000
0.186290,0.090130,0.000000
0.186685,0.090048,0.000000
0.187079,0.089966,0.000000
0.187474,0.089883,0.000000
0.187869,0.089801,0.000000
0.188264,0.089718,0.000000
0.188659,0.089636,0.000000
0.189054,0.089553,0.000000
0.189448,0.089471,0.000000
0.189843,0.089389,0.000000
0.190238,0.089306,0.000000
0.190633,0.089224,0.000000
0.191028,0.089141,0.000000
0.191423,0.089059,0.000000
0.191817,0.088976,0.000000
0.192212,0.088894,0.000000
0.192607,0.088812,0.000000
0.193002,0.088729,0.000000
0.193397,0.088647,0.000000
0.193792,0.088564,0.000000
0.194188,0.088477,0.000000
0.194586,0.088384,0.000000
0.194984,0.088291,0.000000
0.195382,0.088198,0.000000
0.195780,0.088105,0.000000
0.196178,0.088012,0.000000
0.196576,0.087920,0.000000
0.196974,0.087827,0.000000
0.197373,0.087734,0.000000
0.197771,0.087641,0.000000
0.198169,0.087548,0.000000
0.198567,0.087455,0.000000
0.198965,0.087363,0.000000
0.199363,0.087270,0.000000
0.199761,0.087177,0.000000
0.200159,0.087084,0.000000
0.200557,0.086991,0.000000
0.200955,0.086898,0.000000
0.201353,0.086805,0.000000
0.201751,0.086713,0.000000
0.202149,0.086620,0.000000
0.202547,0.086527,0.000000
0.202945,0.086434,0.000000
0.203343,0.086341,0.000000
0.203741,0.086248,0.000000
0.204139,0.086155,0.000000
0.204537,0.086063,0.000000
0.204935,0.085970,0.000000
0.205333,0.085877,0.000000
0.205731,0.085784,0.000000
0.206130,0.085691,0.000000
0.206528,0.085598,0.000000
0.206926,0.085506,0.000000
0.207324,0.085413,0.000000
0.207722,0.085320,0.000000
0.208120,0.085227,0.000000
0.208518,0.085134,0.000000
0.208916,0.085041,0.000000
0.209314,0.084948,0.000000
0.209712,0.084856,0.000000
0.210110,0.084763,0.000000
0.210508,0.084670,0.000000
0.210906,0.084577,0.000000
0.211304,0.084484,0.000000
0.211702,0.084391,0.000000
0.212100,0.084298,0.000000
0.212498,0.084206,0.000000
0.212896,0.084113,0.000000
0.213294,0.084020,0.000000
0.213692,0.083927,0.000000
0.214090,0.083834,0.000000
0.214488,0.083741,0.000000
0.214887,0.083649,0.000000
0.215285,0.083556,0.000000
0.215683,0.083463,0.000000
0.216081,0.083370,0.000000
0.216479,0.083277,0.000000
0.216877,0.083184,0.000000
0.217275,0.083091,0.000000
0.217673,0.082999,0.000000
0.218071,0.082906,0.000000
0.218469,0.082813,0.000000
0.218867,0.082719,0.000000
0.219265,0.082616,0.000000
0.219663,0.082513,0.000000
0.220061,0.082409,0.000000
0.220459,0.082306,0.000000
0.220857,0.082202,0.000000
0.221255,0.082099,0.000000
0.221653,0.081996,0.000000
0.222051,0.081892,0.000000
0.222449,0.081789,0.000000
0.222847,0.081686,0.000000
0.223245,0.081582,0.000000
0.223643,0.081479,0.000000
0.224041,0.081375,0.000000
0.224439,0.081272,0.000000
0.224836,0.081169,0.000000
0.225234,0.081065,0.000000
0.225632,0.080962,0.000000
0.226030,0.080859,0.000000
0.226428,0.080755,0.000000
0.226826,0.080652,0.000000
0.227224,0.080548,0.000000
0.227622,0.080445,0.000000
0.228020,0.080342,0.000000
0.228418,0.080238,0.000000
0.228816,0.080135,0.000000
0.229214,0.080032,0.000000
0.229612,0.079928,0.000000
0.230010,0.079825,0.000000
0.230408,0.079721,0.000000
0.230806,0.079618,0.000000
0.231204,0.079515,0.000000
0.231602,0.079411,0.000000
0.232000,0.079308,0.000000
0.232398,0.079204,0.000000
0.232796,0.079101,0.000000
0.233194,0.078998,0.000000
0.233592,0.078894,0.000000
0.233990,0.078791,0.000000
0.234388,0.078688,0.000000
0.234786,0.078584,0.000000
0.235184,0.078481,0.000000
0.235582,0.078377,0.000000
0.235979,0.078274,0.000000
0.236377,0.078171,0.000000
0.236775,0.078067,0.000000
0.237173,0.077964,0.000000
0.237571,0.077861,0.000000
0.237969,0.077757,0.000000
0.238367,0.077654,0.000000
0.238765,0.077550,0.000000
0.239163,0.077447,0.000000
0.239561,0.077344,0.000000
0.239959,0.077240,0.000000
0.240357,0.077137,0.000000
0.240755,0.077033,0.000000
0.241153,0.076930,0.000000
0.241551,0.076827,0.000000
0.241949,0.076723,0.000000
0.242347,0.076620,0.000000
0.242745,0.076517,0.000000
0.243143,0.076413,0.000000
0.243541,0.076310,0.000000
0.243939,0.076200,0.000000
0.244338,0.076087,0.000000
0.244736,0.075974,0.000000
0.245135,0.075861,0.000000
0.245533,0.075747,0.000000
0.245932,0.075634,0.000000
0.246330,0.075521,0.000000
0.246729,0.075408,0.000000
0.247128,0.075295,0.000000
0.247526,0.075181,0.000000
0.247925,0.075068,0.000000
0.248323,0.074955,0.000000
0.248722,0.074842,0.000000
0.249120,0.074728,0.000000
0.249519,0.074615,0.000000
0.249917,0.074502,0.000000
0.250316,0.074389,0.000000
0.250714,0.074276,0.000000
0.251113,0.074162,0.000000
0.251512,0.074049,0.000000
0.251910,0.073936,0.000000
0.252309,0.073823,0.000000
0.252707,0.073709,0.000000
0.253106,0.073596,0.000000
0.253504,0.073483,0.000000
0.253903,0.073370,0.000000
0.254301,0.073257,0.000000
0.254700,0.073143,0.000000
0.255098,0.073030,0.000000
0.255497,0.072917,0.000000
0.255895,0.072804,0.000000
0.256294,0.072690,0.000000
0.256693,0.072577,0.000000
0.257091,0.072464,0.000000
0.257490,0.072351,0.000000
0.257888,0.072238,0.000000
0.258287,0.072124,0.000000
0.258685,0.072011,0.000000
0.259084,0.071898,0.000000
0.259482,0.071785,0.000000
0.259881,0.071672,0.000000
0.260279,0.071558,0.000000
0.260678,0.071445,0.000000
0.261077,0.071332,0.000000
0.261475,0.071219,0.000000
0.261874,0.071105,0.000000
0.262272,0.070992,0.000000
0.262671,0.070879,0.000000
0.263069,0.070766,0.000000
0.263468,0.070653,0.000000
0.263866,0.070539,0.000000
0.264265,0.070426,0.000000
0.264663,0.070313,0.000000
0.265062,0.070200,0.000000
0.265461,0.070086,0.000000
0.265859,0.069973,0.000000
0.266258,0.069860,0.000000
0.266656,0.069747,0.000000
0.267055,0.069634,0.000000
0.267453,0.069520,0.000000
0.267852,0.069407,0.000000
0.268250,0.069294,0.000000
0.268649,0.069179,0.000000
0.269047,0.069057,0.000000
0.269445,0.068935,0.000000
0.269843,0.068813,0.000000
0.270241,0.068690,0.000000
0.270639,0.068568,0.000000
0.271038,0.068446,0.000000
0.271436,0.068324,0.000000
0.271834,0.068202,0.000000
0.272232,0.068080,0.000000
0.272630,0.067958,0.000000
0.273028,0.067835,0.000000
0.273426,0.067713,0.000000
0.273824,0.067591,0.000000
0.274222,0.067469,0.000000
0.274621,0.067347,0.000000
0.275019,0.067225,0.000000
0.275417,0.067102,0.000000
0.275815,0.066980,0.000000
0.276213,0.066858,0.000000
0.276611,0.066736,0.000000
0.277009,0.066614,0.000000
0.277407,0.066492,0.000000
0.277805,0.066370,0.000000
0.278204,0.066247,0.000000
0.278602,0.066125,0.000000
0.279000,0.066003,0.000000
0.279398,0.065881,0.000000
0.279796,0.065759,0.000000
0.280194,0.065637,0.000000
0.280592,0.065514,0.000000
0.280990,0.065392,0.000000
0.281388,0.065270,0.000000
0.281787,0.065148,0.000000
0.282185,0.065026,0.000000
0.282583,0.064904,0.000000
0.282981,0.064782,0.000000
0.283379,0.064659,0.000000
0.283777,0.064537,0.000000
0.284175,0.064415,0.000000
0.284573,0.064293,0.000000
0.284971,0.064171,0.000000
0.285370,0.064049,0.000000
0.285768,0.063926,0.000000
0.286166,0.063804,0.000000
0.286564,0.063682,0.000000
0.286962,0.063560,0.000000
0.287360,0.063438,0.000000
0.287758,0.063316,0.000000
0.288156,0.063194,0.000000
0.288554,0.063071,0.000000
0.288953,0.062949,0.000000
0.289351,0.062827,0.000000
0.289749,0.062705,0.000000
0.290147,0.062583,0.000000
0.290545,0.062461,0.000000
0.290943,0.062338,0.000000
0.291341,0.062216,0.000000
0.291739,0.062094,0.000000
0.292137,0.061972,0.000000
0.292536,0.061850,0.000000
0.292934,0.061728,0.000000
0.293332,0.061606,0.000000
0.293731,0.061480,0.000000
0.294132,0.061353,0.000000
0.294532,0.061226,0.000000
0.294932,0.061100,0.000000
0.295332,0.060973,0.000000
0.295733,0.060846,0.000000
0.296133,0.060719,0.000000
0.296533,0.060592,0.000000
0.296933,0.060466,0.000000
0.297334,0.060339,0.000000
0.297734,0.060212,0.000000
0.298134,0.060085,0.000000
0.298534,0.059958,0.000000
0.298935,0.059832,0.000000
0.299335,0.059705,0.000000
0.299735,0.059578,0.000000
0.300135,0.059451,0.000000
0.300536,0.059325,0.000000
0.300936,0.059198,0.000000
0.301336,0.059071,0.000000
0.301736,0.058944,0.000000
0.302136,0.058817,0.000000
0.302537,0.058691,0.000000
0.302937,0.058564,0.000000
0.303337,0.058437,0.000000
0.303737,0.058310,0.000000
0.304138,0.058183,0.000000
0.304538,0.058057,0.000000
0.304938,0.057930,0.000000
0.305338,0.057803,0.000000
0.305739,0.057676,0.000000
0.306139,0.057549,0.000000
0.306539,0.057423,0.000000
0.306939,0.057296,0.000000
0.307340,0.057169,0.000000
0.307740,0.057042,0.000000
0.308140,0.056916,0.000000
0.308540,0.056789,0.000000
0.308940,0.056662,0.000000
0.309341,0.056535,0.000000
0.309741,0.056408,0.000000
0.310141,0.056282,0.000000
0.310541,0.056155,0.000000
0.310942,0.056028,0.000000
0.311342,0.055901,0.000000
0.311742,0.055774,0.000000
0.312142,0.055648,0.000000
0.312543,0.055521,0.000000
0.312943,0.055394,0.000000
0.313343,0.055267,0.000000
0.313743,0.055140,0.000000
0.314144,0.055014,0.000000
0.314544,0.054887,0.000000
0.314944,0.054760,0.000000
0.315344,0.054633,0.000000
0.315744,0.054507,0.000000
0.316145,0.054380,0.000000
0.316545,0.054253,0.000000
0.316945,0.054126,0.000000
0.317345,0.053999,0.000000
0.317746,0.053873,0.000000
0.318146,0.053746,0.000000
0.318543,0.053615,0.000000
0.318934,0.053474,0.000000
0.319324,0.053334,0.000000
0.319714,0.053193,0.000000
0.320105,0.053053,0.000000
0.320495,0.052912,0.000000
0.320886,0.052772,0.000000
0.321276,0.052631,0.000000
0.321667,0.052491,0.000000
0.322057,0.052350,0.000000
0.322448,0.052210,0.000000
0.322838,0.052070,0.000000
0.323229,0.051929,0.000000
0.323619,0.051789,0.000000
0.324010,0.051648,0.000000
0.324400,0.051508,0.000000
0.324791,0.051367,0.000000
0.325181,0.051227,0.000000
0.325572,0.051086,0.000000
0.325962,0.050946,0.000000
0.326352,0.050805,0.000000
0.326743,0.050665,0.000000
0.327133,0.050524,0.000000
0.327524,0.050384,0.000000
0.327914,0.050243,0.000000
0.328305,0.050103,0.000000
0.328695,0.049962,0.000000
0.329086,0.049822,0.000000
0.329476,0.049681,0.000000
0.329867,0.049541,0.000000
0.330257,0.049400,0.000000
0.330648,0.049260,0.000000
0.331038,0.049120,0.000000
0.331429,0.048979,0.000000
0.331819,0.048839,0.000000
0.332210,0.048698,0.000000
0.332600,0.048558,0.000000
0.332990,0.048417,0.000000
0.333381,0.048277,0.000000
0.333771,0.048136,0.000000
0.334162,0.047996,0.000000
0.334552,0.047855,0.000000
0.334943,0.047715,0.000000
0.335333,0.047574,0.000000
0.335724,0.047434,0.000000
0.336114,0.047293,0.000000
0.336505,0.047153,0.000000
0.336895,0.047012,0.000000
0.337286,0.046872,0.000000
0.337676,0.046731,0.000000
0.338067,0.046591,0.000000
0.338457,0.046451,0.000000
0.338847,0.046310,0.000000
0.339238,0.046170,0.000000
0.339628,0.046029,0.000000
0.340019,0.045889,0.000000
0.340409,0.045748,0.000000
0.340800,0.045608,0.000000
0.341190,0.045467,0.000000
0.341581,0.045327,0.000000
0.341971,0.045186,0.000000
0.342362,0.045046,0.000000
0.342752,0.044905,0.000000
0.343137,0.044761,0.000000
0.343521,0.044617,0.000000
0.343905,0.044473,0.000000
0.344289,0.044329,0.000000
0.344673,0.044184,0.000000
0.345057,0.044040,0.000000
0.345441,0.043896,0.000000
0.345825,0.043751,0.000000
0.346209,0.043607,0.000000
0.346592,0.043463,0.000000
0.346976,0.043318,0.000000
0.347360,0.043174,0.000000
0.347744,0.043030,0.000000
0.348128,0.042885,0.000000
0.348512,0.042741,0.000000
0.348896,0.042597,0.000000
0.349280,0.042452,0.000000
0.349664,0.042308,0.000000
0.350048,0.042164,0.000000
0.350432,0.042019,0.000000
0.350816,0.041875,0.000000
0.351200,0.041731,0.000000
0.351584,0.041586,0.000000
0.351968,0.041442,0.000000
0.352352,0.041298,0.000000
0.352736,0.041154,0.000000
0.353120,0.041009,0.000000
0.353503,0.040865,0.000000
0.353887,0.040721,0.000000
0.354271,0.040576,0.000000
0.354655,0.040432,0.000000
0.355039,0.040288,0.000000
0.355423,0.040143,0.000000
0.355807,0.039999,0.000000
0.356191,0.039855,0.000000
0.356575,0.039710,0.000000
0.356959,0.039566,0.000000
0.357343,0.039422,0.000000
0.357727,0.039277,0.000000
0.358111,0.039133,0.000000
0.358495,0.038989,0.000000
0.358879,0.038844,0.000000
0.359263,0.038700,0.000000
0.359647,0.038556,0.000000
0.360031,0.038412,0.000000
0.360415,0.038267,0.000000
0.360798,0.038123,0.000000
0.361182,0.037979,0.000000
0.361566,0.037834,0.000000
0.361950,0.037690,0.000000
0.362334,0.037546,0.000000
0.362718,0.037401,0.000000
0.363102,0.037257,0.000000
0.363486,0.037113,0.000000
0.363870,0.036968,0.000000
0.364254,0.036824,0.000000
0.364638,0.036680,0.000000
0.365022,0.036535,0.000000
0.365406,0.036391,0.000000
0.365790,0.036247,0.000000
0.366174,0.036102,0.000000
0.366558,0.035958,0.000000
0.366943,0.035859,0.000000
0.367331,0.035817,0.000000
0.367719,0.035775,0.000000
0.368107,0.035733,0.000000
0.368495,0.035692,0.000000
0.368883,0.035650,0.000000
0.369271,0.035608,0.000000
0.369659,0.035566,0.000000
0.370047,0.035525,0.000000
0.370435,0.035483,0.000000
0.370823,0.035441,0.000000
0.371211,0.035399,0.000000
0.371599,0.035357,0.000000
0.371986,0.035316,0.000000
0.372374,0.035274,0.000000
0.372762,0.035232,0.000000
0.373150,0.035190,0.000000
0.373538,0.035149,0.000000
0.373926,0.035107,0.000000
0.374314,0.035065,0.000000
0.374702,0.035023,0.000000
0.375090,0.034981,0.000000
0.375478,0.034940,0.000000
0.375866,0.034898,0.000000
0.376254,0.034856,0.000000
0.376642,0.034814,0.000000
0.377030,0.034773,0.000000
0.377418,0.034731,0.000000
0.377805,0.034689,0.000000
0.378193,0.034647,0.000000
0.378581,0.034606,0.000000
0.378969,0.034564,0.000000
0.379357,0.034522,0.000000
0.379745,0.034480,0.000000
0.380133,0.034438,0.000000
0.380521,0.034397,0.000000
0.380909,0.034355,0.000000
0.381297,0.034313,0.000000
0.381685,0.034271,0.000000
0.382073,0.034230,0.000000
0.382461,0.034188,0.000000
0.382849,0.034146,0.000000
0.383237,0.034104,0.000000
0.383624,0.034063,0.000000
0.384012,0.034021,0.000000
0.384400,0.033979,0.000000
0.384788,0.033937,0.000000
0.385176,0.033895,0.000000
0.385564,0.033854,0.000000
0.385952,0.033812,0.000000
0.386340,0.033770,0.000000
0.386728,0.033728,0.000000
0.387116,0.033687,0.000000
0.387504,0.033645,0.000000
0.387892,0.033603,0.000000
0.388280,0.033561,0.000000
0.388668,0.033520,0.000000
0.389056,0.033478,0.000000
0.389443,0.033436,0.000000
0.389831,0.033394,0.000000
0.390219,0.033352,0.000000
0.390607,0.033311,0.000000
0.390995,0.033269,0.000000


==> Pillow_r4_e0-M1-c1_TFT_line_u=1.000000_dir=0.csv <==
0.390995,0.033269,0.000000
0.390953,0.033657,0.000000
0.390912,0.034045,0.000000
0.390870,0.034433,0.000000
0.390828,0.034821,0.000000
0.390786,0.035209,0.000000
0.390745,0.035596,0.000000
0.390703,0.035984,0.000000
0.390661,0.036372,0.000000
0.390619,0.036760,0.000000
0.390577,0.037148,0.000000
0.390536,0.037536,0.000000
0.390494,0.037924,0.000000
0.390452,0.038312,0.000000
0.390410,0.038700,0.000000
0.390369,0.039088,0.000000
0.390327,0.039476,0.000000
0.390285,0.039864,0.000000
0.390243,0.040252,0.000000
0.390202,0.040640,0.000000
0.390160,0.041028,0.000000
0.390118,0.041415,0.000000
0.390076,0.041803,0.000000
0.390034,0.042191,0.000000
0.389993,0.042579,0.000000
0.389951,0.042967,0.000000
0.389909,0.043355,0.000000
0.389867,0.043743,0.000000
0.389826,0.044131,0.000000
0.389784,0.044519,0.000000
0.389742,0.044907,0.000000
0.389700,0.045295,0.000000
0.389659,0.045683,0.000000
0.389617,0.046071,0.000000
0.389575,0.046459,0.000000
0.389533,0.046847,0.000000
0.389491,0.047234,0.000000
0.389450,0.047622,0.000000
0.389408,0.048010,0.000000
0.389366,0.048398,0.000000
0.389324,0.048786,0.000000
0.389283,0.049174,0.000000
0.389241,0.049562,0.000000
0.389199,0.049950,0.000000
0.389157,0.050338,0.000000
0.389115,0.050726,0.000000
0.389074,0.051114,0.000000
0.389032,0.051502,0.000000
0.388990,0.051890,0.000000
0.388948,0.052278,0.000000
0.388907,0.052666,0.000000
0.388865,0.053053,0.000000
0.388823,0.053441,0.000000
0.388781,0.053829,0.000000
0.388740,0.054217,0.000000
0.388698,0.054605,0.000000
0.388656,0.054993,0.000000
0.388614,0.055381,0.000000
0.388572,0.055769,0.000000
0.388531,0.056157,0.000000
0.388489,0.056545,0.000000
0.388447,0.056933,0.000000
0.388405,0.057321,0.000000
0.388306,0.057706,0.000000
0.388162,0.058090,0.000000
0.388017,0.058474,0.000000
0.387873,0.058858,0.000000
0.387729,0.059242,0.000000
0.387584,0.059626,0.000000
0.387440,0.060010,0.000000
0.387296,0.060394,0.000000
0.387151,0.060778,0.000000
0.387007,0.061162,0.000000
0.386863,0.061546,0.000000
0.386718,0.061930,0.000000
0.386574,0.062314,0.000000
0.386430,0.062698,0.000000
0.386285,0.063082,0.000000
0.386141,0.063466,0.000000
0.385997,0.063850,0.000000
0.385853,0.064233,0.000000
0.385708,0.064617,0.000000
0.385564,0.065001,0.000000
0.385420,0.065385,0.000000
0.385275,0.065769,0.000000
0.385131,0.066153,0.000000
0.384987,0.066537,0.000000
0.384842,0.066921,0.000000
0.384698,0.067305,0.000000
0.384554,0.067689,0.000000
0.384409,0.068073,0.000000
0.384265,0.068457,0.000000
0.384121,0.068841,0.000000
0.383976,0.069225,0.000000
0.383832,0.069609,0.000000
0.383688,0.069993,0.000000
0.383543,0.070377,0.000000
0.383399,0.070761,0.000000
0.383255,0.071145,0.000000
0.383111,0.071528,0.000000
0.382966,0.071912,0.000000
0.382822,0.072296,0.000000
0.382678,0.072680,0.000000
0.382533,0.073064,0.000000
0.382389,0.073448,0.000000
0.382245,0.073832,0.000000
0.382100,0.074216,0.000000
0.381956,0.074600,0.000000
0.381812,0.074984,0.000000
0.381667,0.075368,0.000000
0.381523,0.075752,0.000000
0.381379,0.076136,0.000000
0.381234,0.076520,0.000000
0.381090,0.076904,0.000000
0.380946,0.077288,0.000000
0.380801,0.077672,0.000000
0.380657,0.078056,0.000000
0.380513,0.078439,0.000000
0.380368,0.078823,0.000000
0.380224,0.079207,0.000000
0.380080,0.079591,0.000000
0.379936,0.079975,0.000000
0.379791,0.080359,0.000000
0.379647,0.080743,0.000000
0.379503,0.081127,0.000000
0.379359,0.081512,0.000000
0.379218,0.081902,0.000000
0.379078,0.082293,0.000000
0.378937,0.082683,0.000000
0.378797,0.083074,0.000000
0.378656,0.083464,0.000000
0.378516,0.083855,0.000000
0.378375,0.084245,0.000000
0.378235,0.084636,0.000000
0.378094,0.085026,0.000000
0.377954,0.085417,0.000000
0.377814,0.085807,0.000000
0.377673,0.086198,0.000000
0.377533,0.086588,0.000000
0.377392,0.086978,0.000000
0.377252,0.087369,0.000000
0.377111,0.087759,0.000000
0.376971,0.088150,0.000000
0.376830,0.088540,0.000000
0.376690,0.088931,0.000000
0.376549,0.089321,0.000000
0.376409,0.089712,0.000000
0.376268,0.090102,0.000000
0.376128,0.090493,0.000000
0.375987,0.090883,0.000000
0.375847,0.091274,0.000000
0.375706,0.091664,0.000000
0.375566,0.092055,0.000000
0.375425,0.092445,0.000000
0.375285,0.092835,0.000000
0.375145,0.093226,0.000000
0.375004,0.093616,0.000000
0.374864,0.094007,0.000000
0.374723,0.094397,0.000000
0.374583,0.094788,0.000000
0.374442,0.095178,0.000000
0.374302,0.095569,0.000000
0.374161,0.095959,0.000000
0.374021,0.096350,0.000000
0.373880,0.096740,0.000000
0.373740,0.097131,0.000000
0.373599,0.097521,0.000000
0.373459,0.097912,0.000000
0.373318,0.098302,0.000000
0.373178,0.098693,0.000000
0.373037,0.099083,0.000000
0.372897,0.099473,0.000000
0.372756,0.099864,0.000000
0.372616,0.100254,0.000000
0.372476,0.100645,0.000000
0.372335,0.101035,0.000000
0.372195,0.101426,0.000000
0.372054,0.101816,0.000000
0.371914,0.102207,0.000000
0.371773,0.102597,0.000000
0.371633,0.102988,0.000000
0.371492,0.103378,0.000000
0.371352,0.103769,0.000000
0.371211,0.104159,0.000000
0.371071,0.104550,0.000000
0.370930,0.104940,0.000000
0.370790,0.105331,0.000000
0.370649,0.105721,0.000000
0.370518,0.106118,0.000000
0.370391,0.106518,0.000000
0.370265,0.106919,0.000000
0.370138,0.107319,0.000000
0.370011,0.107719,0.000000
0.369884,0.108119,0.000000
0.369758,0.108520,0.000000
0.369631,0.108920,0.000000
0.369504,0.109320,0.000000
0.369377,0.109720,0.000000
0.369250,0.110121,0.000000
0.369124,0.110521,0.000000
0.368997,0.110921,0.000000
0.368870,0.111321,0.000000
0.368743,0.111721,0.000000
0.368616,0.112122,0.000000
0.368490,0.112522,0.000000
0.368363,0.112922,0.000000
0.368236,0.113322,0.000000
0.368109,0.113723,0.000000
0.367982,0.114123,0.000000
0.367856,0.114523,0.000000
0.367729,0.114923,0.000000
0.367602,0.115324,0.000000
0.367475,0.115724,0.000000
0.367349,0.116124,0.000000
0.367222,0.116524,0.000000
0.367095,0.116925,0.000000
0.366968,0.117325,0.000000
0.366841,0.117725,0.000000
0.366715,0.118125,0.000000
0.366588,0.118525,0.000000
0.366461,0.118926,0.000000
0.366334,0.119326,0.000000
0.366207,0.119726,0.000000
0.366081,0.120126,0.000000
0.365954,0.120527,0.000000
0.365827,0.120927,0.000000
0.365700,0.121327,0.000000
0.365574,0.121727,0.000000
0.365447,0.122128,0.000000
0.365320,0.122528,0.000000
0.365193,0.122928,0.000000
0.365066,0.123328,0.000000
0.364940,0.123729,0.000000
0.364813,0.124129,0.000000
0.364686,0.124529,0.000000
0.364559,0.124929,0.000000
0.364432,0.125330,0.000000
0.364306,0.125730,0.000000
0.364179,0.126130,0.000000
0.364052,0.126530,0.000000
0.363925,0.126930,0.000000
0.363798,0.127331,0.000000
0.363672,0.127731,0.000000
0.363545,0.128131,0.000000
0.363418,0.128531,0.000000
0.363291,0.128932,0.000000
0.363165,0.129332,0.000000
0.363038,0.129732,0.000000
0.362911,0.130132,0.000000
0.362784,0.130533,0.000000
0.362659,0.130932,0.000000
0.362536,0.131330,0.000000
0.362414,0.131729,0.000000
0.362292,0.132127,0.000000
0.362170,0.132525,0.000000
0.362048,0.132923,0.000000
0.361926,0.133321,0.000000
0.361803,0.133719,0.000000
0.361681,0.134117,0.000000
0.361559,0.134515,0.000000
0.361437,0.134913,0.000000
0.361315,0.135312,0.000000
0.361193,0.135710,0.000000
0.361071,0.136108,0.000000
0.360948,0.136506,0.000000
0.360826,0.136904,0.000000
0.360704,0.137302,0.000000
0.360582,0.137700,0.000000
0.360460,0.138098,0.000000
0.360338,0.138496,0.000000
0.360215,0.138895,0.000000
0.360093,0.139293,0.000000
0.359971,0.139691,0.000000
0.359849,0.140089,0.000000
0.359727,0.140487,0.000000
0.359605,0.140885,0.000000
0.359483,0.141283,0.000000
0.359360,0.141681,0.000000
0.359238,0.142079,0.000000
0.359116,0.142478,0.000000
0.358994,0.142876,0.000000
0.358872,0.143274,0.000000
0.358750,0.143672,0.000000
0.358627,0.144070,0.000000
0.358505,0.144468,0.000000
0.358383,0.144866,0.000000
0.358261,0.145264,0.000000
0.358139,0.145662,0.000000
0.358017,0.146061,0.000000
0.357895,0.146459,0.000000
0.357772,0.146857,0.000000
0.357650,0.147255,0.000000
0.357528,0.147653,0.000000
0.357406,0.148051,0.000000
0.357284,0.148449,0.000000
0.357162,0.148847,0.000000
0.357039,0.149245,0.000000
0.356917,0.149644,0.000000
0.356795,0.150042,0.000000
0.356673,0.150440,0.000000
0.356551,0.150838,0.000000
0.356429,0.151236,0.000000
0.356307,0.151634,0.000000
0.356184,0.152032,0.000000
0.356062,0.152430,0.000000
0.355940,0.152828,0.000000
0.355818,0.153227,0.000000
0.355696,0.153625,0.000000
0.355574,0.154023,0.000000
0.355451,0.154421,0.000000
0.355329,0.154819,0.000000
0.355207,0.155217,0.000000
0.355085,0.155615,0.000000
0.354970,0.156014,0.000000
0.354857,0.156412,0.000000
0.354744,0.156811,0.000000
0.354630,0.157209,0.000000
0.354517,0.157608,0.000000
0.354404,0.158006,0.000000
0.354291,0.158405,0.000000
0.354178,0.158803,0.000000
0.354064,0.159202,0.000000
0.353951,0.159601,0.000000
0.353838,0.159999,0.000000
0.353725,0.160398,0.000000
0.353612,0.160796,0.000000
0.353498,0.161195,0.000000
0.353385,0.161593,0.000000
0.353272,0.161992,0.000000
0.353159,0.162390,0.000000
0.353045,0.162789,0.000000
0.352932,0.163187,0.000000
0.352819,0.163586,0.000000
0.352706,0.163985,0.000000
0.352593,0.164383,0.000000
0.352479,0.164782,0.000000
0.352366,0.165180,0.000000
0.352253,0.165579,0.000000
0.352140,0.165977,0.000000
0.352026,0.166376,0.000000
0.351913,0.166774,0.000000
0.351800,0.167173,0.000000
0.351687,0.167571,0.000000
0.351574,0.167970,0.000000
0.351460,0.168369,0.000000
0.351347,0.168767,0.000000
0.351234,0.169166,0.000000
0.351121,0.169564,0.000000
0.351007,0.169963,0.000000
0.350894,0.170361,0.000000
0.350781,0.170760,0.000000
0.350668,0.171158,0.000000
0.350555,0.171557,0.000000
0.350441,0.171955,0.000000
0.350328,0.172354,0.000000
0.350215,0.172753,0.000000
0.350102,0.173151,0.000000
0.349989,0.173550,0.000000
0.349875,0.173948,0.000000
0.349762,0.174347,0.000000
0.349649,0.174745,0.000000
0.349536,0.175144,0.000000
0.349422,0.175542,0.000000
0.349309,0.175941,0.000000
0.349196,0.176339,0.000000
0.349083,0.176738,0.000000
0.348970,0.177137,0.000000
0.348856,0.177535,0.000000
0.348743,0.177934,0.000000
0.348630,0.178332,0.000000
0.348517,0.178731,0.000000
0.348403,0.179129,0.000000
0.348290,0.179528,0.000000
0.348177,0.179926,0.000000
0.348064,0.180325,0.000000
0.347954,0.180723,0.000000
0.347851,0.181121,0.000000
0.347747,0.181519,0.000000
0.347644,0.181917,0.000000
0.347541,0.182315,0.000000
0.347437,0.182713,0.000000
0.347334,0.183111,0.000000
0.347231,0.183509,0.000000
0.347127,0.183907,0.000000
0.347024,0.184305,0.000000
0.346920,0.184703,0.000000
0.346817,0.185101,0.000000
0.346714,0.185499,0.000000
0.346610,0.185897,0.000000
0.346507,0.186295,0.000000
0.346404,0.186693,0.000000
0.346300,0.187091,0.000000
0.346197,0.187489,0.000000
0.346093,0.187887,0.000000
0.345990,0.188285,0.000000
0.345887,0.188683,0.000000
0.345783,0.189081,0.000000
0.345680,0.189478,0.000000
0.345577,0.189876,0.000000
0.345473,0.190274,0.000000
0.345370,0.190672,0.000000
0.345266,0.191070,0.000000
0.345163,0.191468,0.000000
0.345060,0.191866,0.000000
0.344956,0.192264,0.000000
0.344853,0.192662,0.000000
0.344749,0.193060,0.000000
0.344646,0.193458,0.000000
0.344543,0.193856,0.000000
0.344439,0.194254,0.000000
0.344336,0.194652,0.000000
0.344233,0.195050,0.000000
0.344129,0.195448,0.000000
0.344026,0.195846,0.000000
0.343922,0.196244,0.000000
0.343819,0.196642,0.000000
0.343716,0.197040,0.000000
0.343612,0.197438,0.000000
0.343509,0.197836,0.000000
0.343406,0.198234,0.000000
0.343302,0.198632,0.000000
0.343199,0.199030,0.000000
0.343095,0.199428,0.000000
0.342992,0.199826,0.000000
0.342889,0.200224,0.000000
0.342785,0.200621,0.000000
0.342682,0.201019,0.000000
0.342578,0.201417,0.000000
0.342475,0.201815,0.000000
0.342372,0.202213,0.000000
0.342268,0.202611,0.000000
0.342165,0.203009,0.000000
0.342062,0.203407,0.000000
0.341958,0.203805,0.000000
0.341855,0.204203,0.000000
0.341751,0.204601,0.000000
0.341648,0.204999,0.000000
0.341545,0.205397,0.000000
0.341451,0.205795,0.000000
0.341358,0.206193,0.000000
0.341265,0.206591,0.000000
0.341173,0.206989,0.000000
0.341080,0.207387,0.000000
0.340987,0.207785,0.000000
0.340894,0.208183,0.000000
0.340801,0.208581,0.000000
0.340708,0.208979,0.000000
0.340616,0.209378,0.000000
0.340523,0.209776,0.000000
0.340430,0.210174,0.000000
0.340337,0.210572,0.000000
0.340244,0.210970,0.000000
0.340151,0.211368,0.000000
0.340058,0.211766,0.000000
0.339966,0.212164,0.000000
0.339873,0.212562,0.000000
0.339780,0.212960,0.000000
0.339687,0.213358,0.000000
0.339594,0.213756,0.000000
0.339501,0.214154,0.000000
0.339408,0.214552,0.000000
0.339316,0.214950,0.000000
0.339223,0.215348,0.000000
0.339130,0.215746,0.000000
0.339037,0.216144,0.000000
0.338944,0.216542,0.000000
0.338851,0.216940,0.000000
0.338759,0.217338,0.000000
0.338666,0.217737,0.000000
0.338573,0.218135,0.000000
0.338480,0.218533,0.000000
0.338387,0.218931,0.000000
0.338294,0.219329,0.000000
0.338201,0.219727,0.000000
0.338109,0.220125,0.000000
0.338016,0.220523,0.000000
0.337923,0.220921,0.000000
0.337830,0.221319,0.000000
0.337737,0.221717,0.000000
0.337644,0.222115,0.000000
0.337551,0.222513,0.000000
0.337459,0.222911,0.000000
0.337366,0.223309,0.000000
0.337273,0.223707,0.000000
0.337180,0.224105,0.000000
0.337087,0.224503,0.000000
0.336994,0.224901,0.000000
0.336902,0.225299,0.000000
0.336809,0.225697,0.000000
0.336716,0.226095,0.000000
0.336623,0.226494,0.000000
0.336530,0.226892,0.000000
0.336437,0.227290,0.000000
0.336344,0.227688,0.000000
0.336252,0.228086,0.000000
0.336159,0.228484,0.000000
0.336066,0.228882,0.000000
0.335973,0.229280,0.000000
0.335880,0.229678,0.000000
0.335787,0.230076,0.000000
0.335700,0.230472,0.000000
0.335617,0.230867,0.000000
0.335535,0.231262,0.000000
0.335452,0.231657,0.000000
0.335370,0.232052,0.000000
0.335288,0.232447,0.000000
0.335205,0.232841,0.000000
0.335123,0.233236,0.000000
0.335040,0.233631,0.000000
0.334958,0.234026,0.000000
0.334875,0.234421,0.000000
0.334793,0.234816,0.000000
0.334711,0.235210,0.000000
0.334628,0.235605,0.000000
0.334546,0.236000,0.000000
0.334463,0.236395,0.000000
0.334381,0.236790,0.000000
0.334299,0.237185,0.000000
0.334216,0.237579,0.000000
0.334134,0.237974,0.000000
0.334051,0.238369,0.000000
0.333969,0.238764,0.000000
0.333886,0.239159,0.000000
0.333804,0.239554,0.000000
0.333722,0.239949,0.000000
0.333639,0.240343,0.000000
0.333557,0.240738,0.000000
0.333474,0.241133,0.000000
0.333392,0.241528,0.000000
0.333309,0.241923,0.000000
0.333227,0.242318,0.000000
0.333145,0.242712,0.000000
0.333062,0.243107,0.000000
0.332980,0.243502,0.000000
0.332897,0.243897,0.000000
0.332815,0.244292,0.000000
0.332733,0.244687,0.000000
0.332650,0.245081,0.000000
0.332568,0.245476,0.000000
0.332485,0.245871,0.000000
0.332403,0.246266,0.000000
0.332320,0.246661,0.000000
0.332238,0.247056,0.000000
0.332156,0.247450,0.000000
0.332073,0.247845,0.000000
0.331991,0.248240,0.000000
0.331908,0.248635,0.000000
0.331826,0.249030,0.000000
0.331743,0.249425,0.000000
0.331661,0.249819,0.000000
0.331579,0.250214,0.000000
0.331496,0.250609,0.000000
0.331414,0.251004,0.000000
0.331331,0.251399,0.000000
0.331249,0.251794,0.000000
0.331167,0.252189,0.000000
0.331084,0.252583,0.000000
0.331002,0.252978,0.000000
0.330919,0.253373,0.000000
0.330837,0.253768,0.000000
0.330754,0.254163,0.000000
0.330672,0.254558,0.000000
0.330590,0.254952,0.000000
0.330520,0.255349,0.000000
0.330450,0.255746,0.000000
0.330380,0.256142,0.000000
0.330310,0.256539,0.000000
0.330240,0.256936,0.000000
0.330170,0.257332,0.000000
0.330100,0.257729,0.000000
0.330030,0.258126,0.000000
0.329960,0.258522,0.000000
0.329890,0.258919,0.000000
0.329820,0.259316,0.000000
0.329750,0.259712,0.000000
0.329680,0.260109,0.000000
0.329610,0.260506,0.000000
0.329540,0.260902,0.000000
0.329470,0.261299,0.000000
0.329400,0.261696,0.000000
0.329330,0.262092,0.000000
0.329260,0.262489,0.000000
0.329190,0.262886,0.000000
0.329120,0.263282,0.000000
0.329050,0.263679,0.000000
0.328980,0.264076,0.000000
0.328910,0.264472,0.000000
0.328840,0.264869,0.000000
0.328770,0.265266,0.000000
0.328700,0.265662,0.000000
0.328630,0.266059,0.000000
0.328560,0.266456,0.000000
0.328490,0.266852,0.000000
0.328420,0.267249,0.000000
0.328350,0.267646,0.000000
0.328280,0.268042,0.000000
0.328210,0.268439,0.000000
0.328140,0.268836,0.000000
0.328070,0.269232,0.000000
0.328000,0.269629,0.000000
0.327930,0.270026,0.000000
0.327860,0.270422,0.000000
0.327790,0.270819,0.000000
0.327720,0.271216,0.000000
0.327650,0.271612,0.000000
0.327580,0.272009,0.000000
0.327509,0.272406,0.000000
0.327439,0.272802,0.000000
0.327369,0.273199,0.000000
0.327299,0.273596,0.000000
0.327229,0.273992,0.000000
0.327159,0.274389,0.000000
0.327089,0.274786,0.000000
0.327019,0.275182,0.000000
0.326949,0.275579,0.000000
0.326879,0.275976,0.000000
0.326809,0.276372,0.000000
0.326739,0.276769,0.000000
0.326669,0.277166,0.000000
0.326599,0.277562,0.000000
0.326529,0.277959,0.000000
0.326459,0.278356,0.000000
0.326389,0.278752,0.000000
0.326319,0.279149,0.000000
0.326249,0.279546,0.000000
0.326183,0.279938,0.000000
0.326120,0.280327,0.000000
0.326057,0.280716,0.000000
0.325994,0.281106,0.000000
0.325931,0.281495,0.000000
0.325868,0.281884,0.000000
0.325805,0.282273,0.000000
0.325741,0.282663,0.000000
0.325678,0.283052,0.000000
0.325615,0.283441,0.000000
0.325552,0.283831,0.000000
0.325489,0.284220,0.000000
0.325426,0.284609,0.000000
0.325362,0.284999,0.000000
0.325299,0.285388,0.000000
0.325236,0.285777,0.000000
0.325173,0.286166,0.000000
0.325110,0.286556,0.000000
0.325047,0.286945,0.000000
0.324984,0.287334,0.000000
0.324920,0.287724,0.000000
0.324857,0.288113,0.000000
0.324794,0.288502,0.000000
0.324731,0.288892,0.000000
0.324668,0.289281,0.000000
0.324605,0.289670,0.000000
0.324542,0.290059,0.000000
0.324478,0.290449,0.000000
0.324415,0.290838,0.000000
0.324352,0.291227,0.000000
0.324289,0.291617,0.000000
0.324226,0.292006,0.000000
0.324163,0.292395,0.000000
0.324100,0.292785,0.000000
0.324036,0.293174,0.000000
0.323973,0.293563,0.000000
0.323910,0.293952,0.000000
0.323847,0.294342,0.000000
0.323784,0.294731,0.000000
0.323721,0.295120,0.000000
0.323657,0.295510,0.000000
0.323594,0.295899,0.000000
0.323531,0.296288,0.000000
0.323468,0.296678,0.000000
0.323405,0.297067,0.000000
0.323342,0.297456,0.000000
0.323279,0.297845,0.000000
0.323215,0.298235,0.000000
0.323152,0.298624,0.000000
0.323089,0.299013,0.000000
0.323026,0.299403,0.000000
0.322963,0.299792,0.000000
0.322900,0.300181,0.000000
0.322837,0.300570,0.000000
0.322773,0.300960,0.000000
0.322710,0.301349,0.000000
0.322647,0.301738,0.000000
0.322584,0.302128,0.000000
0.322521,0.302517,0.000000
0.322458,0.302906,0.000000
0.322395,0.303296,0.000000
0.322331,0.303685,0.000000
0.322272,0.304076,0.000000
0.322230,0.304473,0.000000
0.322188,0.304871,0.000000
0.322146,0.305269,0.000000
0.322103,0.305666,0.000000
0.322061,0.306064,0.000000
0.322019,0.306461,0.000000
0.321977,0.306859,0.000000
0.321935,0.307257,0.000000
0.321892,0.307654,0.000000
0.321850,0.308052,0.000000
0.321808,0.308449,0.000000
0.321766,0.308847,0.000000
0.321724,0.309245,0.000000
0.321682,0.309642,0.000000
0.321639,0.310040,0.000000
0.321597,0.310437,0.000000
0.321555,0.310835,0.000000
0.321513,0.311233,0.000000
0.321471,0.311630,0.000000
0.321428,0.312028,0.000000
0.321386,0.312425,0.000000
0.321344,0.312823,0.000000
0.321302,0.313221,0.000000
0.321260,0.313618,0.000000
0.321218,0.314016,0.000000
0.321175,0.314413,0.000000
0.321133,0.314811,0.000000
0.321091,0.315209,0.000000
0.321049,0.315606,0.000000
0.321007,0.316004,0.000000
0.320964,0.316401,0.000000
0.320922,0.316799,0.000000
0.320880,0.317197,0.000000
0.320838,0.317594,0.000000
0.320796,0.317992,0.000000
0.320754,0.318389,0.000000
0.320711,0.318787,0.000000
0.320669,0.319185,0.000000
0.320627,0.319582,0.000000
0.320585,0.319980,0.000000
0.320543,0.320378,0.000000
0.320500,0.320775,0.000000
0.320458,0.321173,0.000000
0.320416,0.321570,0.000000
0.320374,0.321968,0.000000
0.320332,0.322366,0.000000
0.320290,0.322763,0.000000
0.320247,0.323161,0.000000
0.320205,0.323558,0.000000
0.320163,0.323956,0.000000
0.320121,0.324354,0.000000
0.320079,0.324751,0.000000
0.320036,0.325149,0.000000
0.319994,0.325546,0.000000
0.319952,0.325944,0.000000
0.319910,0.326342,0.000000
0.319868,0.326739,0.000000
0.319826,0.327137,0.000000
0.319783,0.327534,0.000000
0.319741,0.327932,0.000000
0.319699,0.328330,0.000000
0.319657,0.328727,0.000000
0.319613,0.329107,0.000000
0.319569,0.329480,0.000000
0.319525,0.329853,0.000000
0.319481,0.330227,0.000000
0.319437,0.330600,0.000000
0.319392,0.330973,0.000000
0.319348,0.331347,0.000000
0.319304,0.331720,0.000000
0.319260,0.332093,0.000000
0.319216,0.332467,0.000000
0.319172,0.332840,0.000000
0.319128,0.333213,0.000000
0.319084,0.333586,0.000000
0.319039,0.333960,0.000000
0.318995,0.334333,0.000000
0.318951,0.334706,0.000000
0.318907,0.335080,0.000000
0.318863,0.335453,0.000000
0.318819,0.335826,0.000000
0.318775,0.336200,0.000000
0.318730,0.336573,0.000000
0.318686,0.336946,0.000000
0.318642,0.337320,0.000000
0.318598,0.337693,0.000000
0.318554,0.338066,0.000000
0.318510,0.338440,0.000000
0.318466,0.338813,0.000000
0.318421,0.339186,0.000000
0.318377,0.339560,0.000000
0.318333,0.339933,0.000000
0.318289,0.340306,0.000000
0.318245,0.340680,0.000000
0.318201,0.341053,0.000000
0.318157,0.341426,0.000000
0.318113,0.341800,0.000000
0.318068,0.342173,0.000000
0.318024,0.342546,0.000000
0.317980,0.342920,0.000000
0.317936,0.343293,0.000000
0.317892,0.343666,0.000000
0.317848,0.344040,0.000000
0.317804,0.344413,0.000000
0.317759,0.344786,0.000000
0.317715,0.345160,0.000000
0.317671,0.345533,0.000000
0.317627,0.345906,0.000000
0.317583,0.346280,0.000000
0.317539,0.346653,0.000000
0.317495,0.347026,0.000000
0.317450,0.347400,0.000000
0.317406,0.347773,0.000000
0.317362,0.348146,0.000000
0.317318,0.348520,0.000000
0.317274,0.348893,0.000000
0.317230,0.349266,0.000000
0.317186,0.349639,0.000000
0.317142,0.350013,0.000000
0.317097,0.350386,0.000000
0.317053,0.350759,0.000000
0.317009,0.351133,0.000000
0.316965,0.351506,0.000000
0.316921,0.351879,0.000000
0.316889,0.352260,0.000000
0.316883,0.352655,0.000000
0.316876,0.353050,0.000000
0.316870,0.353445,0.000000
0.316864,0.353840,0.000000
0.316858,0.354235,0.000000
0.316852,0.354630,0.000000
0.316846,0.355025,0.000000
0.316840,0.355420,0.000000
0.316834,0.355815,0.000000
0.316828,0.356210,0.000000
0.316822,0.356605,0.000000
0.316816,0.357000,0.000000
0.316810,0.357395,0.000000
0.316804,0.357790,0.000000
0.316798,0.358185,0.000000
0.316791,0.358580,0.000000
0.316785,0.358975,0.000000
0.316779,0.359370,0.000000
0.316773,0.359765,0.000000
0.316767,0.360160,0.000000
0.316761,0.360555,0.000000
0.316755,0.360950,0.000000
0.316749,0.361345,0.000000
0.316743,0.361740,0.000000
0.316737,0.362135,0.000000
0.316731,0.362530,0.000000
0.316725,0.362925,0.000000
0.316719,0.363320,0.000000
0.316712,0.363716,0.000000
0.316706,0.364111,0.000000
0.316700,0.364506,0.000000
0.316694,0.364901,0.000000
0.316688,0.365296,0.000000
0.316682,0.365691,0.000000
0.316676,0.366086,0.000000
0.316670,0.366481,0.000000
0.316664,0.366876,0.000000
0.316658,0.367271,0.000000
0.316652,0.367666,0.000000
0.316646,0.368061,0.000000
0.316640,0.368456,0.000000
0.316634,0.368851,0.000000
0.316627,0.369246,0.000000
0.316621,0.369641,0.000000
0.316615,0.370036,0.000000
0.316609,0.370431,0.000000
0.316603,0.370826,0.000000
0.316597,0.371221,0.000000
0.316591,0.371616,0.000000
0.316585,0.372011,0.000000
0.316579,0.372406,0.000000
0.316573,0.372801,0.000000
0.316567,0.373196,0.000000
0.316561,0.373591,0.000000
0.316555,0.373986,0.000000
0.316549,0.374381,0.000000
0.316542,0.374776,0.000000
0.316536,0.375171,0.000000
0.316530,0.375566,0.000000
0.316524,0.375962,0.000000
0.316518,0.376357,0.000000
0.316512,0.376752,0.000000
0.316486,0.377112,0.000000
0.316457,0.377467,0.000000
0.316428,0.377822,0.000000
0.316399,0.378177,0.000000
0.316370,0.378532,0.000000
0.316341,0.378887,0.000000
0.316312,0.379242,0.000000
0.316283,0.379597,0.000000
0.316254,0.379952,0.000000
0.316225,0.380307,0.000000
0.316196,0.380663,0.000000
0.316167,0.381018,0.000000
0.316138,0.381373,0.000000
0.316109,0.381728,0.000000
0.316080,0.382083,0.000000
0.316051,0.382438,0.000000
0.316022,0.382793,0.000000
0.315993,0.383148,0.000000
0.315964,0.383503,0.000000
0.315935,0.383858,0.000000
0.315906,0.384213,0.000000
0.315877,0.384569,0.000000
0.315847,0.384924,0.000000
0.315818,0.385279,0.000000
0.315789,0.385634,0.000000
0.315760,0.385989,0.000000
0.315731,0.386344,0.000000
0.315702,0.386699,0.000000
0.315673,0.387054,0.000000
0.315644,0.387409,0.000000
0.315615,0.387764,0.000000
0.315586,0.388119,0.000000
0.315557,0.388475,0.000000
0.315528,0.388830,0.000000
0.315499,0.389185,0.000000
0.315470,0.389540,0.000000
0.315441,0.389895,0.000000
0.315412,0.390250,0.000000
0.315383,0.390605,0.000000
0.315354,0.390960,0.000000
0.315325,0.391315,0.000000
0.315296,0.391670,0.000000
0.315267,0.392025,0.000000
0.315238,0.392381,0.000000
0.315209,0.392736,0.000000
0.315180,0.393091,0.000000
0.315151,0.393446,0.000000
0.315122,0.393801,0.000000
0.315093,0.394156,0.000000
0.315064,0.394511,0.000000
0.315035,0.394866,0.000000
0.315006,0.395221,0.000000
0.314977,0.395576,0.000000
0.314948,0.395931,0.000000
0.314919,0.396287,0.000000
0.314890,0.396642,0.000000
0.314861,0.396997,0.000000
0.314832,0.397352,0.000000
0.314803,0.397707,0.000000
0.314774,0.398062,0.000000
0.314745,0.398417,0.000000
0.314716,0.398772,0.000000
0.314699,0.399149,0.000000
0.314699,0.399554,0.000000
0.314699,0.399959,0.000000
0.314699,0.400364,0.000000
0.314699,0.400769,0.000000
0.314699,0.401175,0.000000
0.314699,0.401580,0.000000
0.314699,0.401985,0.000000
0.314699,0.402390,0.000000
0.314699,0.402795,0.000000
0.314699,0.403200,0.000000
0.314699,0.403605,0.000000
0.314699,0.404010,0.000000
0.314699,0.404415,0.000000
0.314699,0.404820,0.000000
0.314699,0.405225,0.000000
0.314699,0.405630,0.000000
0.314699,0.406035,0.000000
0.314699,0.406441,0.000000
0.314699,0.406846,0.000000
0.314699,0.407251,0.000000
0.314699,0.407656,0.000000
0.314699,0.408061,0.000000
0.314699,0.408466,0.000000
0.314699,0.408871,0.000000
0.314699,0.409276,0.000000
0.314699,0.409681,0.000000
0.314699,0.410086,0.000000
0.314699,0.410491,0.000000
0.314699,0.410896,0.000000
0.314699,0.411302,0.000000
0.314699,0.411707,0.000000
0.314699,0.412112,0.000000
0.314699,0.412517,0.000000
0.314699,0.412922,0.000000
0.314699,0.413327,0.000000
0.314699,0.413732,0.000000
0.314699,0.414137,0.000000
0.314699,0.414542,0.000000
0.314699,0.414947,0.000000
0.314699,0.415352,0.000000
0.314699,0.415757,0.000000
0.314699,0.416162,0.000000
0.314699,0.416568,0.000000
0.314699,0.416973,0.000000
0.314699,0.417378,0.000000
0.314699,0.417783,0.000000
0.314699,0.418188,0.000000
0.314699,0.418593,0.000000
0.314699,0.418998,0.000000
0.314699,0.419403,0.000000
0.314699,0.419808,0.000000
0.314699,0.420213,0.000000
0.314699,0.420618,0.000000
0.314699,0.421023,0.000000
0.314699,0.421429,0.000000
0.314699,0.421834,0.000000
0.314699,0.422239,0.000000
0.314699,0.422644,0.000000
0.314699,0.423049,0.000000
0.314699,0.423454,0.000000
0.314699,0.423859,0.000000
0.314699,0.424264,0.000000


==> Pillow_r4_e1-M1-c1_TFT_line_u=0.000000_dir=1.csv <==
0.000000,0.110054,0.000000
0.000380,0.110054,0.000000
0.000761,0.110054,0.000000
0.001141,0.110053,0.000000
0.001521,0.110053,0.000000
0.001902,0.110052,0.000000
0.002282,0.110051,0.000000
0.002662,0.110050,0.000000
0.003043,0.110049,0.000000
0.003423,0.110048,0.000000
0.003804,0.110046,0.000000
0.004184,0.110045,0.000000
0.004565,0.110043,0.000000
0.004945,0.110041,0.000000
0.005326,0.110039,0.000000
0.005707,0.110036,0.000000
0.006087,0.110034,0.000000
0.006468,0.110031,0.000000
0.006849,0.110029,0.000000
0.007230,0.110026,0.000000
0.007610,0.110023,0.000000
0.007991,0.110020,0.000000
0.008372,0.110016,0.000000
0.008753,0.110013,0.000000
0.009134,0.110009,0.000000
0.009515,0.110005,0.000000
0.009896,0.110001,0.000000
0.010277,0.109997,0.000000
0.010658,0.109993,0.000000
0.011039,0.109988,0.000000
0.011420,0.109984,0.000000
0.011801,0.109979,0.000000
0.012182,0.109974,0.000000
0.012563,0.109969,0.000000
0.012944,0.109963,0.000000
0.013325,0.109958,0.000000
0.013707,0.109952,0.000000
0.014088,0.109947,0.000000
0.014469,0.109941,0.000000
0.014851,0.109935,0.000000
0.015232,0.109929,0.000000
0.015613,0.109922,0.000000
0.015995,0.109916,0.000000
0.016376,0.109909,0.000000
0.016758,0.109902,0.000000
0.017139,0.109895,0.000000
0.017521,0.109888,0.000000
0.017902,0.109881,0.000000
0.018284,0.109873,0.000000
0.018665,0.109866,0.000000
0.019047,0.109858,0.000000
0.019428,0.109850,0.000000
0.019810,0.109842,0.000000
0.020192,0.109834,0.000000
0.020574,0.109825,0.000000
0.020955,0.109817,0.000000
0.021337,0.109808,0.000000
0.021719,0.109799,0.000000
0.022101,0.109790,0.000000
0.022483,0.109781,0.000000
0.022865,0.109772,0.000000
0.023246,0.109762,0.000000
0.023628,0.109753,0.000000
0.024010,0.109743,0.000000
0.024392,0.109733,0.000000
0.024774,0.109723,0.000000
0.025156,0.109712,0.000000
0.025539,0.109702,0.000000
0.025921,0.109691,0.000000
0.026303,0.109680,0.000000
0.026685,0.109669,0.000000
0.027067,0.109658,0.000000
0.027449,0.109647,0.000000
0.027831,0.109635,0.000000
0.028213,0.109624,0.000000
0.028596,0.109612,0.000000
0.028978,0.109600,0.000000
0.029360,0.109588,0.000000
0.029742,0.109575,0.000000
0.030125,0.109563,0.000000
0.030507,0.109550,0.000000
0.030889,0.109537,0.000000
0.031272,0.109524,0.000000
0.031654,0.109511,0.000000
0.032036,0.109498,0.000000
0.032419,0.109484,0.000000
0.032801,0.109471,0.000000
0.033184,0.109457,0.000000
0.033566,0.109443,0.000000
0.033949,0.109429,0.000000
0.034331,0.109414,0.000000
0.034714,0.109400,0.000000
0.035096,0.109385,0.000000
0.035479,0.109370,0.000000
0.035861,0.109355,0.000000
0.036244,0.109340,0.000000
0.036626,0.109325,0.000000
0.037009,0.109309,0.000000
0.037392,0.109294,0.000000
0.037774,0.109278,0.000000
0.038157,0.109262,0.000000
0.038540,0.109246,0.000000
0.038922,0.109229,0.000000
0.039305,0.109213,0.000000
0.039688,0.109196,0.000000
0.040071,0.109179,0.000000
0.040454,0.109162,0.000000
0.040836,0.109145,0.000000
0.041219,0.109127,0.000000
0.041602,0.109110,0.000000
0.041985,0.109092,0.000000
0.042368,0.109074,0.000000
0.042751,0.109056,0.000000
0.043134,0.109038,0.000000
0.043517,0.109020,0.000000
0.043900,0.109001,0.000000
0.044283,0.108982,0.000000
0.044666,0.108964,0.000000
0.045049,0.108945,0.000000
0.045432,0.108925,0.000000
0.045815,0.108906,0.000000
0.046198,0.108886,0.000000
0.046581,0.108867,0.000000
0.046964,0.108847,0.000000
0.047347,0.108827,0.000000
0.047730,0.108807,0.000000
0.048113,0.108786,0.000000
0.048497,0.108766,0.000000
0.048880,0.108745,0.000000
0.049263,0.108724,0.000000
0.049647,0.108703,0.000000
0.050030,0.108682,0.000000
0.050414,0.108660,0.000000
0.050797,0.108639,0.000000
0.051181,0.108617,0.000000
0.051564,0.108595,0.000000
0.051948,0.108573,0.000000
0.052332,0.108551,0.000000
0.052716,0.108528,0.000000
0.053099,0.108506,0.000000
0.053483,0.108483,0.000000
0.053867,0.108460,0.000000
0.054251,0.108437,0.000000
0.054635,0.108414,0.000000
0.055019,0.108390,0.000000
0.055403,0.108367,0.000000
0.055788,0.108343,0.000000
0.056172,0.108319,0.000000
0.056556,0.108295,0.000000
0.056940,0.108270,0.000000
0.057325,0.108246,0.000000
0.057709,0.108221,0.000000
0.058094,0.108197,0.000000
0.058478,0.108172,0.000000
0.058863,0.108147,0.000000
0.059247,0.108121,0.000000
0.059632,0.108096,0.000000
0.060017,0.108070,0.000000
0.060401,0.108044,0.000000
0.060786,0.108018,0.000000
0.061171,0.107992,0.000000
0.061556,0.107966,0.000000
0.061941,0.107940,0.000000
0.062326,0.107913,0.000000
0.062711,0.107886,0.000000
0.063096,0.107859,0.000000
0.063481,0.107832,0.000000
0.063867,0.107805,0.000000
0.064252,0.107777,0.000000
0.064637,0.107749,0.000000
0.065023,0.107722,0.000000
0.065408,0.107694,0.000000
0.065793,0.107666,0.000000
0.066179,0.107637,0.000000
0.066564,0.107609,0.000000
0.066950,0.107580,0.000000
0.067336,0.107551,0.000000
0.067721,0.107522,0.000000
0.068107,0.107493,0.000000
0.068493,0.107464,0.000000
0.068879,0.107434,0.000000
0.069265,0.107405,0.000000
0.069651,0.107375,0.000000
0.070037,0.107345,0.000000
0.070423,0.107314,0.000000
0.070809,0.107284,0.000000
0.071195,0.107254,0.000000
0.071581,0.107223,0.000000
0.071967,0.107192,0.000000
0.072354,0.107161,0.000000
0.072740,0.107130,0.000000
0.073126,0.107098,0.000000
0.073513,0.107067,0.000000
0.073899,0.107035,0.000000
0.074286,0.107003,0.000000
0.074672,0.106971,0.000000
0.075059,0.106938,0.000000
0.075446,0.106906,0.000000
0.075833,0.106873,0.000000
0.076219,0.106840,0.000000
0.076606,0.106807,0.000000
0.076993,0.106774,0.000000
0.077380,0.106740,0.000000
0.077767,0.106707,0.000000
0.078154,0.106673,0.000000
0.078541,0.106639,0.000000
0.078928,0.106605,0.000000
0.079315,0.106570,0.000000
0.079702,0.106536,0.000000
0.080090,0.106501,0.000000
0.080477,0.106466,0.000000
0.080864,0.106431,0.000000
0.081252,0.106396,0.000000
0.081639,0.106360,0.000000
0.082026,0.106324,0.000000
0.082414,0.106289,0.000000
0.082802,0.106252,0.000000
0.083189,0.106216,0.000000
0.083577,0.106180,0.000000
0.083965,0.106143,0.000000
0.084352,0.106106,0.000000
0.084740,0.106069,0.000000
0.085128,0.106032,0.000000
0.085516,0.105995,0.000000
0.085904,0.105957,0.000000
0.086292,0.105919,0.000000
0.086680,0.105882,0.000000
0.087068,0.105843,0.000000
0.087456,0.105805,0.000000
0.087844,0.105767,0.000000
0.088232,0.105728,0.000000
0.088621,0.105689,0.000000
0.089009,0.105650,0.000000
0.089397,0.105611,0.000000
0.089786,0.105571,0.000000
0.090174,0.105532,0.000000
0.090563,0.105492,0.000000
0.090951,0.105452,0.000000
0.091340,0.105412,0.000000
0.091729,0.105372,0.000000
0.092117,0.105331,0.000000
0.092506,0.105290,0.000000
0.092895,0.105249,0.000000
0.093284,0.105208,0.000000
0.093673,0.105167,0.000000
0.094062,0.105126,0.000000
0.094451,0.105084,0.000000
0.094840,0.105042,0.000000
0.095229,0.105000,0.000000
0.095618,0.104958,0.000000
0.096007,0.104915,0.000000
0.096396,0.104873,0.000000
0.096786,0.104830,0.000000
0.097175,0.104787,0.000000
0.097564,0.104744,0.000000
0.097954,0.104701,0.000000
0.098343,0.104657,0.000000
0.098733,0.104614,0.000000
0.099122,0.104570,0.000000
0.099512,0.104526,0.000000
0.099901,0.104482,0.000000
0.100291,0.104437,0.000000
0.100681,0.104393,0.000000
0.101071,0.104348,0.000000
0.101461,0.104303,0.000000
0.101851,0.104258,0.000000
0.102241,0.104213,0.000000
0.102631,0.104168,0.000000
0.103021,0.104122,0.000000
0.103411,0.104076,0.000000
0.103801,0.104030,0.000000
0.104191,0.103984,0.000000
0.104581,0.103938,0.000000
0.104972,0.103891,0.000000
0.105362,0.103845,0.000000
0.105752,0.103798,0.000000
0.106143,0.103751,0.000000
0.106533,0.103704,0.000000
0.106924,0.103656,0.000000
0.107315,0.103609,0.000000
0.107705,0.103561,0.000000
0.108096,0.103513,0.000000
0.108487,0.103465,0.000000
0.108877,0.103417,0.000000
0.109268,0.103368,0.000000
0.109659,0.103319,0.000000
0.110050,0.103271,0.000000
0.110441,0.103222,0.000000
0.110832,0.103173,0.000000
0.111223,0.103123,0.000000
0.111614,0.103074,0.000000
0.112006,0.103024,0.000000
0.112397,0.102974,0.000000
0.112788,0.102924,0.000000
0.113180,0.102874,0.000000
0.113571,0.102823,0.000000
0.113962,0.102773,0.000000
0.114354,0.102722,0.000000
0.114745,0.102671,0.000000
0.115137,0.102620,0.000000
0.115529,0.102569,0.000000
0.115920,0.102517,0.000000
0.116312,0.102466,0.000000
0.116704,0.102414,0.000000
0.117096,0.102362,0.000000
0.117488,0.102310,0.000000
0.117880,0.102257,0.000000
0.118272,0.102205,0.000000
0.118664,0.102152,0.000000
0.119056,0.102099,0.000000
0.119448,0.102046,0.000000
0.119840,0.101993,0.000000
0.120232,0.101939,0.000000
0.120624,0.101886,0.000000
0.121017,0.101832,0.000000
0.121409,0.101778,0.000000
0.121801,0.101724,0.000000
0.122194,0.101669,0.000000
0.122586,0.101615,0.000000
0.122979,0.101560,0.000000
0.123371,0.101505,0.000000
0.123764,0.101450,0.000000
0.124156,0.101395,0.000000
0.124549,0.101339,0.000000
0.124942,0.101283,0.000000
0.125334,0.101228,0.000000
0.125727,0.101171,0.000000
0.126120,0.101115,0.000000
0.126512,0.101059,0.000000
0.126905,0.101002,0.000000
0.127298,0.100945,0.000000
0.127691,0.100888,0.000000
0.128084,0.100831,0.000000
0.128477,0.100774,0.000000
0.128870,0.100716,0.000000
0.129262,0.100659,0.000000
0.129655,0.100601,0.000000
0.130048,0.100543,0.000000
0.130442,0.100484,0.000000
0.130835,0.100426,0.000000
0.131228,0.100367,0.000000
0.131621,0.100308,0.000000
0.132014,0.100249,0.000000
0.132407,0.100190,0.000000
0.132801,0.100130,0.000000
0.133194,0.100071,0.000000
0.133587,0.100011,0.000000
0.133981,0.099951,0.000000
0.134374,0.099891,0.000000
0.134767,0.099830,0.000000
0.135161,0.099770,0.000000
0.135554,0.099709,0.000000
0.135948,0.099648,0.000000
0.136341,0.099587,0.000000
0.136735,0.099526,0.000000
0.137128,0.099464,0.000000
0.137522,0.099403,0.000000
0.137916,0.099341,0.000000
0.138309,0.099279,0.000000
0.138703,0.099217,0.000000
0.139097,0.099154,0.000000
0.139491,0.099091,0.000000
0.139884,0.099029,0.000000
0.140278,0.098966,0.000000
0.140672,0.098903,0.000000
0.141066,0.098839,0.000000
0.141460,0.098776,0.000000
0.141854,0.098712,0.000000
0.142248,0.098648,0.000000
0.142642,0.098584,0.000000
0.143036,0.098520,0.000000
0.143430,0.098455,0.000000
0.143824,0.098390,0.000000
0.144218,0.098325,0.000000
0.144613,0.098260,0.000000
0.145007,0.098195,0.000000
0.145401,0.098130,0.000000
0.145795,0.098064,0.000000
0.146190,0.097998,0.000000
0.146584,0.097933,0.000000
0.146978,0.097866,0.000000
0.147373,0.097800,0.000000
0.147767,0.097734,0.000000
0.148162,0.097667,0.000000
0.148556,0.097600,0.000000
0.148951,0.097533,0.000000
0.149345,0.097466,0.000000
0.149740,0.097399,0.000000
0.150134,0.097332,0.000000
0.150529,0.097264,0.000000
0.150924,0.097196,0.000000
0.151319,0.097128,0.000000
0.151713,0.097060,0.000000
0.152108,0.096992,0.000000
0.152503,0.096923,0.000000
0.152898,0.096855,0.000000
0.153292,0.096786,0.000000
0.153687,0.096717,0.000000
0.154082,0.096648,0.000000
0.154477,0.096578,0.000000
0.154872,0.096509,0.000000
0.155267,0.096439,0.000000
0.155662,0.096369,0.000000
0.156057,0.096299,0.000000
0.156452,0.096229,0.000000
0.156847,0.096159,0.000000
0.157243,0.096088,0.000000
0.157638,0.096017,0.000000
0.158033,0.095946,0.000000
0.158428,0.095875,0.000000
0.158824,0.095804,0.000000
0.159219,0.095733,0.000000
0.159614,0.095661,0.000000
0.160010,0.095590,0.000000
0.160405,0.095518,0.000000
0.160800,0.095446,0.000000
0.161196,0.095373,0.000000
0.161591,0.095301,0.000000
0.161987,0.095228,0.000000
0.162382,0.095156,0.000000
0.162778,0.095083,0.000000
0.163174,0.095010,0.000000
0.163569,0.094936,0.000000
0.163965,0.094863,0.000000
0.164360,0.094789,0.000000
0.164756,0.094715,0.000000
0.165152,0.094641,0.000000
0.165548,0.094567,0.000000
0.165944,0.094493,0.000000
0.166339,0.094419,0.000000
0.166735,0.094344,0.000000
0.167131,0.094269,0.000000
0.167527,0.094194,0.000000
0.167923,0.094119,0.000000
0.168319,0.094044,0.000000
0.168715,0.093968,0.000000
0.169111,0.093893,0.000000
0.169507,0.093817,0.000000
0.169903,0.093741,0.000000
0.170299,0.093665,0.000000
0.170696,0.093588,0.000000
0.171092,0.093512,0.000000
0.171488,0.093435,0.000000
0.171884,0.093358,0.000000
0.172280,0.093281,0.000000
0.172677,0.093204,0.000000
0.173073,0.093126,0.000000
0.173469,0.093049,0.000000
0.173866,0.092971,0.000000
0.174262,0.092893,0.000000
0.174659,0.092815,0.000000
0.175055,0.092736,0.000000
0.175451,0.092658,0.000000
0.175848,0.092579,0.000000
0.176244,0.092500,0.000000
0.176641,0.092421,0.000000
0.177038,0.092342,0.000000
0.177434,0.092262,0.000000
0.177831,0.092183,0.000000
0.178227,0.092103,0.000000
0.178624,0.092023,0.000000
0.179021,0.091943,0.000000
0.179417,0.091862,0.000000
0.179814,0.091782,0.000000
0.180211,0.091701,0.000000
0.180608,0.091620,0.000000
0.181005,0.091539,0.000000
0.181401,0.091458,0.000000
0.181798,0.091376,0.000000
0.182195,0.091295,0.000000
0.182592,0.091213,0.000000
0.182989,0.091131,0.000000
0.183386,0.091049,0.000000
0.183783,0.090967,0.000000
0.184180,0.090884,0.000000
0.184577,0.090801,0.000000
0.184974,0.090718,0.000000
0.185371,0.090635,0.000000
0.185768,0.090552,0.000000
0.186166,0.090469,0.000000
0.186563,0.090385,0.000000
0.186960,0.090301,0.000000
0.187357,0.090217,0.000000
0.187754,0.090133,0.000000
0.188152,0.090049,0.000000
0.188549,0.089964,0.000000
0.188946,0.089880,0.000000
0.189344,0.089795,0.000000
0.189741,0.089710,0.000000
0.190138,0.089624,0.000000
0.190536,0.089539,0.000000
0.190933,0.089453,0.000000
0.191331,0.089368,0.000000
0.191728,0.089282,0.000000
0.192126,0.089195,0.000000
0.192523,0.089109,0.000000
0.192921,0.089023,0.000000
0.193318,0.088936,0.000000
0.193716,0.088849,0.000000
0.194114,0.088762,0.000000
0.194511,0.088675,0.000000
0.194909,0.088587,0.000000
0.195307,0.088500,0.000000
0.195705,0.088412,0.000000
0.196102,0.088324,0.000000
0.196500,0.088236,0.000000
0.196898,0.088148,0.000000
0.197296,0.088059,0.000000
0.197693,0.087971,0.000000
0.198091,0.087882,0.000000
0.198489,0.087793,0.000000
0.198887,0.087704,0.000000
0.199285,0.087615,0.000000
0.199683,0.087526,0.000000
0.200081,0.087436,0.000000
0.200479,0.087346,0.000000
0.200877,0.087256,0.000000
0.201275,0.087166,0.000000
0.201673,0.087076,0.000000
0.202071,0.086986,0.000000
0.202469,0.086895,0.000000
0.202867,0.086804,0.000000
0.203265,0.086714,0.000000
0.203663,0.086623,0.000000
0.204061,0.086531,0.000000
0.204459,0.086440,0.000000
0.204857,0.086348,0.000000
0.205255,0.086257,0.000000
0.205653,0.086165,0.000000
0.206051,0.086073,0.000000
0.206450,0.085980,0.000000
0.206848,0.085888,0.000000
0.207246,0.085796,0.000000
0.207644,0.085703,0.000000
0.208043,0.085610,0.000000
0.208441,0.085517,0.000000
0.208839,0.085424,0.000000
0.209237,0.085330,0.000000
0.209636,0.085237,0.000000
0.210034,0.085143,0.000000
0.210432,0.085049,0.000000
0.210831,0.084955,0.000000
0.211229,0.084861,0.000000
0.211628,0.084766,0.000000
0.212026,0.084672,0.000000
0.212425,0.084577,0.000000
0.212823,0.084482,0.000000
0.213221,0.084387,0.000000
0.213620,0.084292,0.000000
0.214018,0.084197,0.000000
0.214417,0.084101,0.000000
0.214816,0.084005,0.000000
0.215214,0.083910,0.000000
0.215613,0.083813,0.000000
0.216011,0.083717,0.000000
0.216410,0.083621,0.000000
0.216809,0.083524,0.000000
0.217207,0.083428,0.000000
0.217606,0.083331,0.000000
0.218005,0.083234,0.000000
0.218403,0.083137,0.000000
0.218802,0.083039,0.000000
0.219201,0.082942,0.000000
0.219599,0.082844,0.000000
0.219998,0.082746,0.000000
0.220397,0.082648,0.000000
0.220796,0.082550,0.000000
0.221195,0.082451,0.000000
0.221593,0.082353,0.000000
0.221992,0.082254,0.000000
0.222391,0.082155,0.000000
0.222790,0.082056,0.000000
0.223189,0.081957,0.000000
0.223587,0.081857,0.000000
0.223986,0.081758,0.000000
0.224385,0.081658,0.000000
0.224784,0.081558,0.000000
0.225183,0.081458,0.000000
0.225582,0.081357,0.000000
0.225981,0.081257,0.000000
0.226380,0.081156,0.000000
0.226779,0.081056,0.000000
0.227178,0.080955,0.000000
0.227576,0.080853,0.000000
0.227975,0.080752,0.000000
0.228374,0.080650,0.000000
0.228773,0.080549,0.000000
0.229172,0.080447,0.000000
0.229571,0.080345,0.000000
0.229970,0.080243,0.000000
0.230369,0.080140,0.000000
0.230768,0.080038,0.000000
0.231167,0.079935,0.000000
0.231566,0.079832,0.000000
0.231965,0.079729,0.000000
0.232364,0.079626,0.000000
0.232764,0.079522,0.000000
0.233163,0.079419,0.000000
0.233562,0.079315,0.000000
0.233961,0.079211,0.000000
0.234360,0.079107,0.000000
0.234759,0.079003,0.000000
0.235158,0.078898,0.000000
0.235557,0.078794,0.000000
0.235956,0.078689,0.000000
0.236356,0.078584,0.000000
0.236755,0.078479,0.000000
0.237154,0.078373,0.000000
0.237553,0.078268,0.000000
0.237952,0.078162,0.000000
0.238351,0.078056,0.000000
0.238751,0.077950,0.000000
0.239150,0.077844,0.000000
0.239549,0.077738,0.000000
0.239948,0.077631,0.000000
0.240348,0.077524,0.000000
0.240747,0.077418,0.000000
0.241146,0.077311,0.000000
0.241545,0.077203,0.000000
0.241945,0.077096,0.000000
0.242344,0.076988,0.000000
0.242743,0.076881,0.000000
0.243143,0.076773,0.000000
0.243542,0.076665,0.000000
0.243941,0.076556,0.000000
0.244341,0.076448,0.000000
0.244740,0.076339,0.000000
0.245139,0.076231,0.000000
0.245539,0.076122,0.000000
0.245938,0.076013,0.000000
0.246337,0.075903,0.000000
0.246737,0.075794,0.000000
0.247136,0.075685,0.000000
0.247536,0.075575,0.000000
0.247935,0.075465,0.000000
0.248335,0.075355,0.000000
0.248734,0.075245,0.000000
0.249134,0.075135,0.000000
0.249533,0.075025,0.000000
0.249933,0.074914,0.000000
0.250332,0.074804,0.000000
0.250732,0.074693,0.000000
0.251131,0.074582,0.000000
0.251531,0.074471,0.000000
0.251930,0.074359,0.000000
0.252330,0.074248,0.000000
0.252729,0.074136,0.000000
0.253129,0.074025,0.000000
0.253529,0.073913,0.000000
0.253928,0.073801,0.000000
0.254328,0.073689,0.000000
0.254728,0.073577,0.000000
0.255127,0.073464,0.000000
0.255527,0.073352,0.000000
0.255927,0.073239,0.000000
0.256326,0.073126,0.000000
0.256726,0.073013,0.000000
0.257126,0.072900,0.000000
0.257525,0.072786,0.000000
0.257925,0.072673,0.000000
0.258325,0.072559,0.000000
0.258725,0.072445,0.000000
0.259124,0.072332,0.000000
0.259524,0.072217,0.000000
0.259924,0.072103,0.000000
0.260324,0.071989,0.000000
0.260724,0.071874,0.000000
0.261123,0.071760,0.000000
0.261523,0.071645,0.000000
0.261923,0.071530,0.000000
0.262323,0.071415,0.000000
0.262723,0.071300,0.000000
0.263123,0.071184,0.000000
0.263523,0.071069,0.000000
0.263923,0.070953,0.000000
0.264323,0.070837,0.000000
0.264723,0.070721,0.000000
0.265122,0.070605,0.000000
0.265522,0.070489,0.000000
0.265922,0.070372,0.000000
0.266322,0.070256,0.000000
0.266722,0.070139,0.000000
0.267122,0.070022,0.000000
0.267522,0.069905,0.000000
0.267922,0.069788,0.000000
0.268323,0.069671,0.000000
0.268723,0.069553,0.000000
0.269123,0.069435,0.000000
0.269523,0.069318,0.000000
0.269923,0.069200,0.000000
0.270323,0.069081,0.000000
0.270723,0.068963,0.000000
0.271123,0.068845,0.000000
0.271523,0.068726,0.000000
0.271923,0.068607,0.000000
0.272322,0.068488,0.000000
0.272722,0.068369,0.000000
0.273122,0.068249,0.000000
0.273522,0.068129,0.000000
0.273922,0.068010,0.000000
0.274321,0.067890,0.000000
0.274721,0.067769,0.000000
0.275121,0.067649,0.000000
0.275521,0.067528,0.000000
0.275920,0.067408,0.000000
0.276320,0.067287,0.000000
0.276719,0.067166,0.000000
0.277119,0.067044,0.000000
0.277519,0.066923,0.000000
0.277918,0.066801,0.000000
0.278318,0.066679,0.000000
0.278717,0.066557,0.000000
0.279117,0.066435,0.000000
0.279516,0.066312,0.000000
0.279915,0.066190,0.000000
0.280315,0.066067,0.000000
0.280714,0.065944,0.000000
0.281113,0.065821,0.000000
0.281513,0.065698,0.000000
0.281912,0.065574,0.000000
0.282311,0.065450,0.000000
0.282711,0.065326,0.000000
0.283110,0.065202,0.000000
0.283509,0.065078,0.000000
0.283908,0.064954,0.000000
0.284307,0.064829,0.000000
0.284706,0.064704,0.000000
0.285105,0.064579,0.000000
0.285504,0.064454,0.000000
0.285903,0.064328,0.000000
0.286302,0.064203,0.000000
0.286701,0.064077,0.000000
0.287100,0.063951,0.000000
0.287499,0.063825,0.000000
0.287898,0.063699,0.000000
0.288297,0.063572,0.000000
0.288696,0.063445,0.000000
0.289095,0.063319,0.000000
0.289493,0.063192,0.000000
0.289892,0.063064,0.000000
0.290291,0.062937,0.000000
0.290690,0.062809,0.000000
0.291088,0.062681,0.000000
0.291487,0.062553,0.000000
0.291886,0.062425,0.000000
0.292284,0.062297,0.000000
0.292683,0.062168,0.000000
0.293081,0.062040,0.000000
0.293480,0.061911,0.000000
0.293879,0.061782,0.000000
0.294277,0.061652,0.000000
0.294676,0.061523,0.000000
0.295074,0.061393,0.000000
0.295472,0.061264,0.000000
0.295871,0.061134,0.000000
0.296269,0.061004,0.000000
0.296667,0.060874,0.000000
0.297066,0.060744,0.000000
0.297464,0.060614,0.000000
0.297862,0.060484,0.000000
0.298260,0.060354,0.000000
0.298658,0.060223,0.000000
0.299056,0.060093,0.000000
0.299454,0.059962,0.000000
0.299852,0.059831,0.000000
0.300250,0.059700,0.000000
0.300648,0.059569,0.000000
0.301046,0.059438,0.000000
0.301444,0.059307,0.000000
0.301842,0.059175,0.000000
0.302240,0.059044,0.000000
0.302638,0.058912,0.000000
0.303036,0.058781,0.000000
0.303433,0.058649,0.000000
0.303831,0.058517,0.000000
0.304229,0.058385,0.000000
0.304626,0.058253,0.000000
0.305024,0.058120,0.000000
0.305421,0.057988,0.000000
0.305819,0.057856,0.000000
0.306216,0.057723,0.000000
0.306614,0.057590,0.000000
0.307011,0.057457,0.000000
0.307409,0.057325,0.000000
0.307806,0.057192,0.000000
0.308204,0.057058,0.000000
0.308601,0.056925,0.000000
0.308998,0.056792,0.000000
0.309395,0.056658,0.000000
0.309793,0.056525,0.000000
0.310190,0.056391,0.000000
0.310587,0.056257,0.000000
0.310984,0.056123,0.000000
0.311381,0.055989,0.000000
0.311778,0.055855,0.000000
0.312175,0.055721,0.000000
0.312572,0.055587,0.000000
0.312969,0.055452,0.000000
0.313366,0.055318,0.000000
0.313763,0.055183,0.000000
0.314160,0.055048,0.000000
0.314556,0.054913,0.000000
0.314953,0.054778,0.000000
0.315350,0.054643,0.000000
0.315747,0.054508,0.000000
0.316143,0.054373,0.000000
0.316540,0.054237,0.000000
0.316937,0.054102,0.000000
0.317333,0.053966,0.000000
0.317730,0.053830,0.000000
0.318126,0.053694,0.000000
0.318523,0.053558,0.000000
0.318919,0.053422,0.000000
0.319316,0.053286,0.000000
0.319712,0.053150,0.000000
0.320109,0.053014,0.000000
0.320505,0.052878,0.000000
0.320902,0.052742,0.000000
0.321299,0.052607,0.000000
0.321695,0.052471,0.000000
0.322092,0.052336,0.000000
0.322489,0.052200,0.000000
0.322886,0.052065,0.000000
0.323283,0.051930,0.000000
0.323679,0.051794,0.000000
0.324076,0.051659,0.000000
0.324473,0.051524,0.000000
0.324870,0.051389,0.000000
0.325267,0.051254,0.000000
0.325664,0.051119,0.000000
0.326062,0.050985,0.000000
0.326459,0.050850,0.000000
0.326856,0.050715,0.000000
0.327253,0.050581,0.000000
0.327650,0.050446,0.000000
0.328048,0.050312,0.000000
0.328445,0.050178,0.000000
0.328842,0.050044,0.000000
0.329240,0.049909,0.000000
0.329637,0.049775,0.000000
0.330035,0.049641,0.000000
0.330432,0.049508,0.000000
0.330830,0.049374,0.000000
0.331227,0.049240,0.000000
0.331625,0.049106,0.000000
0.332023,0.048973,0.000000
0.332420,0.048839,0.000000
0.332818,0.048706,0.000000
0.333216,0.048572,0.000000
0.333614,0.048439,0.000000
0.334012,0.048306,0.000000
0.334410,0.048173,0.000000
0.334808,0.048040,0.000000
0.335206,0.047907,0.000000
0.335604,0.047774,0.000000
0.336002,0.047641,0.000000
0.336400,0.047508,0.000000
0.336798,0.047376,0.000000
0.337196,0.047243,0.000000
0.337594,0.047111,0.000000
0.337992,0.046978,0.000000
0.338391,0.046846,0.000000
0.338789,0.046714,0.000000
0.339187,0.046582,0.000000
0.339586,0.046449,0.000000
0.339984,0.046317,0.000000
0.340383,0.046186,0.000000
0.340781,0.046054,0.000000
0.341180,0.045922,0.000000
0.341578,0.045790,0.000000
0.341977,0.045658,0.000000
0.342375,0.045527,0.000000
0.342774,0.045395,0.000000
0.343173,0.045264,0.000000
0.343572,0.045133,0.000000
0.343970,0.045001,0.000000
0.344369,0.044869,0.000000
0.344767,0.044737,0.000000
0.345166,0.044604,0.000000
0.345564,0.044471,0.000000
0.345962,0.044337,0.000000
0.346359,0.044203,0.000000
0.346757,0.044069,0.000000
0.347154,0.043934,0.000000
0.347552,0.043798,0.000000
0.347949,0.043662,0.000000
0.348346,0.043526,0.000000
0.348742,0.043389,0.000000
0.349139,0.043252,0.000000
0.349535,0.043115,0.000000
0.349932,0.042976,0.000000
0.350328,0.042838,0.000000
0.350724,0.042699,0.000000
0.351119,0.042559,0.000000
0.351515,0.042420,0.000000
0.351910,0.042279,0.000000
0.352306,0.042139,0.000000
0.352701,0.041997,0.000000
0.353096,0.041856,0.000000
0.353491,0.041714,0.000000
0.353885,0.041571,0.000000
0.354280,0.041428,0.000000
0.354674,0.041285,0.000000
0.355068,0.041141,0.000000
0.355462,0.040996,0.000000
0.355856,0.040852,0.000000
0.356249,0.040706,0.000000
0.356643,0.040561,0.000000
0.357036,0.040415,0.000000
0.357429,0.040268,0.000000
0.357822,0.040121,0.000000
0.358215,0.039974,0.000000
0.358608,0.039826,0.000000
0.359000,0.039678,0.000000
0.359393,0.039529,0.000000
0.359785,0.039380,0.000000
0.360177,0.039230,0.000000
0.360569,0.039080,0.000000
0.360960,0.038930,0.000000
0.361352,0.038779,0.000000
0.361743,0.038627,0.000000
0.362134,0.038475,0.000000
0.362525,0.038323,0.000000
0.362916,0.038170,0.000000
0.363307,0.038017,0.000000
0.363697,0.037863,0.000000
0.364088,0.037709,0.000000
0.364478,0.037555,0.000000
0.364868,0.037400,0.000000
0.365258,0.037244,0.000000
0.365647,0.037089,0.000000
0.366037,0.036932,0.000000
0.366426,0.036776,0.000000
0.366815,0.036618,0.000000
0.367204,0.036461,0.000000
0.367593,0.036303,0.000000
0.367982,0.036144,0.000000
0.368371,0.035985,0.000000
0.368760,0.035828,0.000000
0.369150,0.035674,0.000000
0.369541,0.035521,0.000000
0.369933,0.035370,0.000000
0.370325,0.035221,0.000000
0.370719,0.035075,0.000000
0.371113,0.034930,0.000000
0.371508,0.034788,0.000000
0.371904,0.034648,0.000000
0.372300,0.034510,0.000000
0.372698,0.034374,0.000000
0.373096,0.034240,0.000000
0.373495,0.034108,0.000000
0.373895,0.033978,0.000000
0.374296,0.033850,0.000000
0.374697,0.033725,0.000000
0.375100,0.033601,0.000000
0.375503,0.033480,0.000000
0.375907,0.033360,0.000000
0.376312,0.033243,0.000000
0.376717,0.033128,0.000000
0.377124,0.033015,0.000000
0.377531,0.032904,0.000000
0.377939,0.032795,0.000000
0.378348,0.032689,0.000000
0.378758,0.032584,0.000000
0.379168,0.032481,0.000000
0.379580,0.032381,0.000000
0.379992,0.032283,0.000000
0.380405,0.032186,0.000000
0.380819,0.032092,0.000000
0.381233,0.032000,0.000000
0.381649,0.031910,0.000000
0.382065,0.031822,0.000000
0.382482,0.031737,0.000000
0.382900,0.031653,0.000000
0.383319,0.031571,0.000000
0.383738,0.031492,0.000000
0.384158,0.031414,0.000000
0.384580,0.031339,0.000000
0.385002,0.031266,0.000000
0.385424,0.031195,0.000000
0.385848,0.031126,0.000000
0.386272,0.031059,0.000000
0.386698,0.030994,0.000000
0.387124,0.030931,0.000000
0.387550,0.030871,0.000000
0.387978,0.030812,0.000000
0.388407,0.030756,0.000000
0.388836,0.030701,0.000000
0.389266,0.030649,0.000000
0.389697,0.030599,0.000000
0.390129,0.030551,0.000000
0.390561,0.030505,0.000000
0.390995,0.030461,0.000000
0.391429,0.030419,0.000000
0.391864,0.030380,0.000000
0.392300,0.030342,0.000000
0.392737,0.030307,0.000000
0.393174,0.030273,0.000000
0.393612,0.030242,0.000000
0.394051,0.030213,0.000000


==> Pillow_r4_e1-M1-c1_TFT_line_u=1.000000_dir=0.csv <==
0.394051,0.030213,0.000000
0.394022,0.030652,0.000000
0.393991,0.031090,0.000000
0.393957,0.031528,0.000000
0.393922,0.031964,0.000000
0.393884,0.032400,0.000000
0.393845,0.032835,0.000000
0.393803,0.033269,0.000000
0.393759,0.033703,0.000000
0.393713,0.034135,0.000000
0.393665,0.034567,0.000000
0.393615,0.034998,0.000000
0.393563,0.035428,0.000000
0.393508,0.035857,0.000000
0.393452,0.036286,0.000000
0.393393,0.036714,0.000000
0.393333,0.037140,0.000000
0.393270,0.037567,0.000000
0.393205,0.037992,0.000000
0.393138,0.038416,0.000000
0.393069,0.038840,0.000000
0.392998,0.039263,0.000000
0.392925,0.039684,0.000000
0.392850,0.040106,0.000000
0.392772,0.040526,0.000000
0.392693,0.040945,0.000000
0.392611,0.041364,0.000000
0.392527,0.041782,0.000000
0.392442,0.042199,0.000000
0.392354,0.042615,0.000000
0.392264,0.043031,0.000000
0.392172,0.043445,0.000000
0.392078,0.043859,0.000000
0.391981,0.044272,0.000000
0.391883,0.044684,0.000000
0.391783,0.045096,0.000000
0.391680,0.045506,0.000000
0.391575,0.045916,0.000000
0.391469,0.046325,0.000000
0.391360,0.046733,0.000000
0.391249,0.047140,0.000000
0.391136,0.047547,0.000000
0.391021,0.047952,0.000000
0.390904,0.048357,0.000000
0.390784,0.048761,0.000000
0.390663,0.049164,0.000000
0.390539,0.049567,0.000000
0.390414,0.049968,0.000000
0.390286,0.050369,0.000000
0.390156,0.050769,0.000000
0.390025,0.051168,0.000000
0.389891,0.051566,0.000000
0.389754,0.051964,0.000000
0.389616,0.052360,0.000000
0.389476,0.052756,0.000000
0.389334,0.053151,0.000000
0.389189,0.053545,0.000000
0.389043,0.053939,0.000000
0.388894,0.054331,0.000000
0.388743,0.054723,0.000000
0.388591,0.055114,0.000000
0.388436,0.055504,0.000000
0.388279,0.055893,0.000000
0.388120,0.056282,0.000000
0.387961,0.056671,0.000000
0.387803,0.057060,0.000000
0.387646,0.057449,0.000000
0.387488,0.057838,0.000000
0.387332,0.058227,0.000000
0.387175,0.058617,0.000000
0.387020,0.059006,0.000000
0.386864,0.059396,0.000000
0.386709,0.059786,0.000000
0.386555,0.060176,0.000000
0.386401,0.060567,0.000000
0.386247,0.060957,0.000000
0.386094,0.061348,0.000000
0.385941,0.061739,0.000000
0.385789,0.062130,0.000000
0.385637,0.062521,0.000000
0.385486,0.062912,0.000000
0.385335,0.063304,0.000000
0.385184,0.063696,0.000000
0.385034,0.064087,0.000000
0.384884,0.064479,0.000000
0.384735,0.064871,0.000000
0.384586,0.065264,0.000000
0.384438,0.065656,0.000000
0.384290,0.066049,0.000000
0.384143,0.066442,0.000000
0.383996,0.066835,0.000000
0.383849,0.067228,0.000000
0.383703,0.067621,0.000000
0.383558,0.068015,0.000000
0.383412,0.068408,0.000000
0.383268,0.068802,0.000000
0.383123,0.069196,0.000000
0.382979,0.069590,0.000000
0.382836,0.069984,0.000000
0.382693,0.070379,0.000000
0.382551,0.070774,0.000000
0.382408,0.071168,0.000000
0.382267,0.071563,0.000000
0.382126,0.071958,0.000000
0.381985,0.072354,0.000000
0.381844,0.072749,0.000000
0.381705,0.073145,0.000000
0.381565,0.073540,0.000000
0.381426,0.073936,0.000000
0.381288,0.074333,0.000000
0.381150,0.074729,0.000000
0.381012,0.075125,0.000000
0.380875,0.075522,0.000000
0.380738,0.075919,0.000000
0.380602,0.076315,0.000000
0.380466,0.076713,0.000000
0.380330,0.077110,0.000000
0.380195,0.077507,0.000000
0.380061,0.077905,0.000000
0.379927,0.078303,0.000000
0.379793,0.078700,0.000000
0.379660,0.079098,0.000000
0.379527,0.079497,0.000000
0.379395,0.079895,0.000000
0.379263,0.080294,0.000000
0.379131,0.080692,0.000000
0.379000,0.081091,0.000000
0.378869,0.081490,0.000000
0.378737,0.081889,0.000000
0.378606,0.082287,0.000000
0.378474,0.082686,0.000000
0.378342,0.083084,0.000000
0.378210,0.083483,0.000000
0.378079,0.083881,0.000000
0.377947,0.084280,0.000000
0.377815,0.084678,0.000000
0.377682,0.085077,0.000000
0.377550,0.085475,0.000000
0.377418,0.085873,0.000000
0.377286,0.086272,0.000000
0.377153,0.086670,0.000000
0.377021,0.087068,0.000000
0.376888,0.087466,0.000000
0.376756,0.087864,0.000000
0.376623,0.088262,0.000000
0.376490,0.088661,0.000000
0.376357,0.089059,0.000000
0.376224,0.089457,0.000000
0.376091,0.089854,0.000000
0.375958,0.090252,0.000000
0.375825,0.090650,0.000000
0.375692,0.091048,0.000000
0.375558,0.091446,0.000000
0.375425,0.091844,0.000000
0.375291,0.092241,0.000000
0.375158,0.092639,0.000000
0.375024,0.093037,0.000000
0.374890,0.093434,0.000000
0.374757,0.093832,0.000000
0.374623,0.094229,0.000000
0.374489,0.094627,0.000000
0.374355,0.095024,0.000000
0.374220,0.095422,0.000000
0.374086,0.095819,0.000000
0.373952,0.096216,0.000000
0.373818,0.096614,0.000000
0.373683,0.097011,0.000000
0.373549,0.097408,0.000000
0.373414,0.097805,0.000000
0.373279,0.098203,0.000000
0.373145,0.098600,0.000000
0.373010,0.098997,0.000000
0.372875,0.099394,0.000000
0.372740,0.099791,0.000000
0.372605,0.100188,0.000000
0.372470,0.100585,0.000000
0.372335,0.100982,0.000000
0.372199,0.101378,0.000000
0.372064,0.101775,0.000000
0.371928,0.102172,0.000000
0.371793,0.102569,0.000000
0.371657,0.102965,0.000000
0.371522,0.103362,0.000000
0.371386,0.103759,0.000000
0.371250,0.104155,0.000000
0.371114,0.104552,0.000000
0.370978,0.104948,0.000000
0.370842,0.105345,0.000000
0.370706,0.105741,0.000000
0.370570,0.106138,0.000000
0.370434,0.106534,0.000000
0.370298,0.106931,0.000000
0.370163,0.107327,0.000000
0.370027,0.107724,0.000000
0.369892,0.108121,0.000000
0.369756,0.108517,0.000000
0.369621,0.108914,0.000000
0.369486,0.109311,0.000000
0.369351,0.109708,0.000000
0.369216,0.110104,0.000000
0.369081,0.110501,0.000000
0.368946,0.110898,0.000000
0.368812,0.111295,0.000000
0.368677,0.111692,0.000000
0.368543,0.112089,0.000000
0.368409,0.112486,0.000000
0.368275,0.112883,0.000000
0.368141,0.113280,0.000000
0.368007,0.113677,0.000000
0.367873,0.114074,0.000000
0.367739,0.114472,0.000000
0.367606,0.114869,0.000000
0.367472,0.115266,0.000000
0.367339,0.115663,0.000000
0.367206,0.116061,0.000000
0.367073,0.116458,0.000000
0.366939,0.116855,0.000000
0.366807,0.117253,0.000000
0.366674,0.117650,0.000000
0.366541,0.118048,0.000000
0.366409,0.118445,0.000000
0.366276,0.118843,0.000000
0.366144,0.119240,0.000000
0.366011,0.119638,0.000000
0.365879,0.120035,0.000000
0.365747,0.120433,0.000000
0.365615,0.120831,0.000000
0.365484,0.121229,0.000000
0.365352,0.121626,0.000000
0.365220,0.122024,0.000000
0.365089,0.122422,0.000000
0.364957,0.122820,0.000000
0.364826,0.123218,0.000000
0.364695,0.123616,0.000000
0.364564,0.124014,0.000000
0.364433,0.124412,0.000000
0.364302,0.124810,0.000000
0.364172,0.125208,0.000000
0.364041,0.125606,0.000000
0.363910,0.126004,0.000000
0.363780,0.126402,0.000000
0.363650,0.126800,0.000000
0.363520,0.127199,0.000000
0.363390,0.127597,0.000000
0.363260,0.127995,0.000000
0.363130,0.128393,0.000000
0.363000,0.128792,0.000000
0.362871,0.129190,0.000000
0.362741,0.129589,0.000000
0.362612,0.129987,0.000000
0.362482,0.130386,0.000000
0.362353,0.130784,0.000000
0.362224,0.131183,0.000000
0.362096,0.131581,0.000000
0.361967,0.131980,0.000000
0.361839,0.132378,0.000000
0.361711,0.132777,0.000000
0.361583,0.133176,0.000000
0.361455,0.133574,0.000000
0.361327,0.133973,0.000000
0.361200,0.134372,0.000000
0.361073,0.134771,0.000000
0.360945,0.135169,0.000000
0.360819,0.135568,0.000000
0.360692,0.135967,0.000000
0.360565,0.136366,0.000000
0.360439,0.136765,0.000000
0.360313,0.137164,0.000000
0.360187,0.137563,0.000000
0.360061,0.137962,0.000000
0.359936,0.138361,0.000000
0.359810,0.138760,0.000000
0.359685,0.139159,0.000000
0.359560,0.139558,0.000000
0.359435,0.139957,0.000000
0.359311,0.140356,0.000000
0.359186,0.140755,0.000000
0.359062,0.141154,0.000000
0.358938,0.141554,0.000000
0.358814,0.141953,0.000000
0.358690,0.142352,0.000000
0.358567,0.142751,0.000000
0.358443,0.143151,0.000000
0.358320,0.143550,0.000000
0.358197,0.143949,0.000000
0.358074,0.144349,0.000000
0.357952,0.144748,0.000000
0.357829,0.145148,0.000000
0.357707,0.145547,0.000000
0.357585,0.145946,0.000000
0.357463,0.146346,0.000000
0.357341,0.146745,0.000000
0.357220,0.147145,0.000000
0.357098,0.147545,0.000000
0.356977,0.147944,0.000000
0.356856,0.148344,0.000000
0.356736,0.148743,0.000000
0.356615,0.149143,0.000000
0.356495,0.149543,0.000000
0.356374,0.149943,0.000000
0.356254,0.150342,0.000000
0.356135,0.150742,0.000000
0.356015,0.151142,0.000000
0.355895,0.151542,0.000000
0.355776,0.151942,0.000000
0.355657,0.152342,0.000000
0.355538,0.152741,0.000000
0.355419,0.153141,0.000000
0.355301,0.153541,0.000000
0.355183,0.153941,0.000000
0.355064,0.154341,0.000000
0.354946,0.154741,0.000000
0.354829,0.155141,0.000000
0.354711,0.155541,0.000000
0.354594,0.155942,0.000000
0.354476,0.156342,0.000000
0.354359,0.156742,0.000000
0.354242,0.157142,0.000000
0.354125,0.157542,0.000000
0.354008,0.157942,0.000000
0.353892,0.158342,0.000000
0.353775,0.158742,0.000000
0.353659,0.159142,0.000000
0.353543,0.159542,0.000000
0.353427,0.159941,0.000000
0.353311,0.160341,0.000000
0.353195,0.160741,0.000000
0.353080,0.161141,0.000000
0.352964,0.161541,0.000000
0.352849,0.161941,0.000000
0.352734,0.162341,0.000000
0.352619,0.162741,0.000000
0.352504,0.163141,0.000000
0.352390,0.163540,0.000000
0.352275,0.163940,0.000000
0.352161,0.164340,0.000000
0.352047,0.164740,0.000000
0.351933,0.165140,0.000000
0.351819,0.165539,0.000000
0.351705,0.165939,0.000000
0.351591,0.166339,0.000000
0.351478,0.166739,0.000000
0.351364,0.167138,0.000000
0.351251,0.167538,0.000000
0.351138,0.167938,0.000000
0.351025,0.168338,0.000000
0.350913,0.168737,0.000000
0.350800,0.169137,0.000000
0.350688,0.169537,0.000000
0.350575,0.169936,0.000000
0.350463,0.170336,0.000000
0.350351,0.170735,0.000000
0.350239,0.171135,0.000000
0.350128,0.171535,0.000000
0.350016,0.171934,0.000000
0.349905,0.172334,0.000000
0.349793,0.172733,0.000000
0.349682,0.173133,0.000000
0.349571,0.173533,0.000000
0.349461,0.173932,0.000000
0.349350,0.174332,0.000000
0.349239,0.174731,0.000000
0.349129,0.175131,0.000000
0.349019,0.175530,0.000000
0.348909,0.175929,0.000000
0.348799,0.176329,0.000000
0.348689,0.176728,0.000000
0.348579,0.177128,0.000000
0.348470,0.177527,0.000000
0.348361,0.177927,0.000000
0.348251,0.178326,0.000000
0.348142,0.178725,0.000000
0.348033,0.179125,0.000000
0.347925,0.179524,0.000000
0.347816,0.179924,0.000000
0.347708,0.180323,0.000000
0.347599,0.180722,0.000000
0.347491,0.181122,0.000000
0.347383,0.181521,0.000000
0.347276,0.181920,0.000000
0.347168,0.182319,0.000000
0.347061,0.182719,0.000000
0.346954,0.183118,0.000000
0.346846,0.183517,0.000000
0.346740,0.183917,0.000000
0.346633,0.184316,0.000000
0.346526,0.184715,0.000000
0.346420,0.185114,0.000000
0.346314,0.185513,0.000000
0.346208,0.185913,0.000000
0.346102,0.186312,0.000000
0.345996,0.186711,0.000000
0.345891,0.187110,0.000000
0.345785,0.187509,0.000000
0.345680,0.187909,0.000000
0.345575,0.188308,0.000000
0.345470,0.188707,0.000000
0.345366,0.189106,0.000000
0.345261,0.189505,0.000000
0.345157,0.189904,0.000000
0.345053,0.190303,0.000000
0.344949,0.190702,0.000000
0.344845,0.191101,0.000000
0.344742,0.191501,0.000000
0.344638,0.191900,0.000000
0.344535,0.192299,0.000000
0.344432,0.192698,0.000000
0.344329,0.193097,0.000000
0.344226,0.193496,0.000000
0.344124,0.193895,0.000000
0.344021,0.194294,0.000000
0.343919,0.194693,0.000000
0.343817,0.195092,0.000000
0.343715,0.195491,0.000000
0.343614,0.195890,0.000000
0.343512,0.196289,0.000000
0.343411,0.196688,0.000000
0.343310,0.197087,0.000000
0.343209,0.197485,0.000000
0.343108,0.197884,0.000000
0.343007,0.198283,0.000000
0.342907,0.198682,0.000000
0.342806,0.199081,0.000000
0.342706,0.199480,0.000000
0.342606,0.199879,0.000000
0.342506,0.200278,0.000000
0.342407,0.200677,0.000000
0.342307,0.201075,0.000000
0.342208,0.201474,0.000000
0.342109,0.201873,0.000000
0.342010,0.202272,0.000000
0.341911,0.202671,0.000000
0.341813,0.203070,0.000000
0.341714,0.203468,0.000000
0.341616,0.203867,0.000000
0.341518,0.204266,0.000000
0.341420,0.204665,0.000000
0.341322,0.205063,0.000000
0.341225,0.205462,0.000000
0.341128,0.205861,0.000000
0.341030,0.206260,0.000000
0.340933,0.206658,0.000000
0.340836,0.207057,0.000000
0.340740,0.207456,0.000000
0.340643,0.207854,0.000000
0.340547,0.208253,0.000000
0.340451,0.208651,0.000000
0.340355,0.209050,0.000000
0.340259,0.209449,0.000000
0.340163,0.209847,0.000000
0.340067,0.210246,0.000000
0.339972,0.210644,0.000000
0.339877,0.211043,0.000000
0.339782,0.211441,0.000000
0.339687,0.211840,0.000000
0.339592,0.212238,0.000000
0.339498,0.212636,0.000000
0.339403,0.213035,0.000000
0.339309,0.213433,0.000000
0.339215,0.213832,0.000000
0.339121,0.214230,0.000000
0.339027,0.214628,0.000000
0.338934,0.215027,0.000000
0.338840,0.215425,0.000000
0.338747,0.215823,0.000000
0.338654,0.216221,0.000000
0.338561,0.216620,0.000000
0.338469,0.217018,0.000000
0.338376,0.217416,0.000000
0.338284,0.217814,0.000000
0.338191,0.218213,0.000000
0.338099,0.218611,0.000000
0.338007,0.219009,0.000000
0.337916,0.219407,0.000000
0.337824,0.219805,0.000000
0.337733,0.220203,0.000000
0.337642,0.220601,0.000000
0.337551,0.220999,0.000000
0.337460,0.221398,0.000000
0.337369,0.221796,0.000000
0.337278,0.222194,0.000000
0.337188,0.222592,0.000000
0.337098,0.222990,0.000000
0.337008,0.223388,0.000000
0.336918,0.223785,0.000000
0.336828,0.224183,0.000000
0.336738,0.224581,0.000000
0.336649,0.224979,0.000000
0.336560,0.225377,0.000000
0.336471,0.225775,0.000000
0.336382,0.226173,0.000000
0.336293,0.226571,0.000000
0.336205,0.226968,0.000000
0.336116,0.227366,0.000000
0.336028,0.227764,0.000000
0.335940,0.228162,0.000000
0.335852,0.228560,0.000000
0.335764,0.228957,0.000000
0.335677,0.229355,0.000000
0.335589,0.229753,0.000000
0.335502,0.230150,0.000000
0.335415,0.230548,0.000000
0.335328,0.230946,0.000000
0.335241,0.231343,0.000000
0.335155,0.231741,0.000000
0.335069,0.232138,0.000000
0.334982,0.232536,0.000000
0.334897,0.232933,0.000000
0.334811,0.233331,0.000000
0.334725,0.233728,0.000000
0.334640,0.234126,0.000000
0.334554,0.234523,0.000000
0.334469,0.234920,0.000000
0.334385,0.235318,0.000000
0.334300,0.235715,0.000000
0.334215,0.236112,0.000000
0.334131,0.236510,0.000000
0.334047,0.236907,0.000000
0.333963,0.237304,0.000000
0.333879,0.237701,0.000000
0.333795,0.238099,0.000000
0.333712,0.238496,0.000000
0.333629,0.238893,0.000000
0.333546,0.239290,0.000000
0.333463,0.239687,0.000000
0.333380,0.240084,0.000000
0.333298,0.240481,0.000000
0.333215,0.240878,0.000000
0.333133,0.241275,0.000000
0.333051,0.241672,0.000000
0.332969,0.242069,0.000000
0.332888,0.242466,0.000000
0.332806,0.242863,0.000000
0.332725,0.243259,0.000000
0.332644,0.243656,0.000000
0.332563,0.244053,0.000000
0.332482,0.244450,0.000000
0.332402,0.244847,0.000000
0.332321,0.245243,0.000000
0.332241,0.245640,0.000000
0.332161,0.246037,0.000000
0.332081,0.246433,0.000000
0.332002,0.246830,0.000000
0.331922,0.247226,0.000000
0.331843,0.247623,0.000000
0.331764,0.248020,0.000000
0.331685,0.248416,0.000000
0.331606,0.248813,0.000000
0.331528,0.249209,0.000000
0.331449,0.249605,0.000000
0.331371,0.250002,0.000000
0.331293,0.250398,0.000000
0.331215,0.250795,0.000000
0.331138,0.251191,0.000000
0.331060,0.251587,0.000000
0.330983,0.251984,0.000000
0.330906,0.252380,0.000000
0.330829,0.252776,0.000000
0.330752,0.253172,0.000000
0.330676,0.253568,0.000000
0.330599,0.253965,0.000000
0.330523,0.254361,0.000000
0.330447,0.254757,0.000000
0.330371,0.255153,0.000000
0.330296,0.255549,0.000000
0.330220,0.255945,0.000000
0.330145,0.256341,0.000000
0.330070,0.256737,0.000000
0.329995,0.257133,0.000000
0.329920,0.257529,0.000000
0.329845,0.257925,0.000000
0.329771,0.258321,0.000000
0.329697,0.258716,0.000000
0.329623,0.259112,0.000000
0.329549,0.259508,0.000000
0.329475,0.259904,0.000000
0.329401,0.260299,0.000000
0.329328,0.260695,0.000000
0.329255,0.261091,0.000000
0.329181,0.261486,0.000000
0.329109,0.261882,0.000000
0.329036,0.262277,0.000000
0.328963,0.262673,0.000000
0.328891,0.263068,0.000000
0.328819,0.263464,0.000000
0.328746,0.263859,0.000000
0.328675,0.264255,0.000000
0.328603,0.264650,0.000000
0.328531,0.265045,0.000000
0.328460,0.265441,0.000000
0.328389,0.265836,0.000000
0.328318,0.266231,0.000000
0.328247,0.266626,0.000000
0.328176,0.267021,0.000000
0.328105,0.267417,0.000000
0.328035,0.267812,0.000000
0.327965,0.268207,0.000000
0.327895,0.268602,0.000000
0.327825,0.268997,0.000000
0.327755,0.269392,0.000000
0.327686,0.269787,0.000000
0.327617,0.270182,0.000000
0.327547,0.270577,0.000000
0.327478,0.270972,0.000000
0.327410,0.271366,0.000000
0.327341,0.271761,0.000000
0.327272,0.272156,0.000000
0.327204,0.272551,0.000000
0.327136,0.272946,0.000000
0.327068,0.273340,0.000000
0.327000,0.273735,0.000000
0.326933,0.274130,0.000000
0.326865,0.274524,0.000000
0.326798,0.274919,0.000000
0.326731,0.275313,0.000000
0.326664,0.275708,0.000000
0.326597,0.276102,0.000000
0.326530,0.276497,0.000000
0.326464,0.276891,0.000000
0.326398,0.277286,0.000000
0.326332,0.277680,0.000000
0.326266,0.278074,0.000000
0.326200,0.278469,0.000000
0.326134,0.278863,0.000000
0.326069,0.279257,0.000000
0.326004,0.279651,0.000000
0.325939,0.280046,0.000000
0.325874,0.280440,0.000000
0.325809,0.280834,0.000000
0.325745,0.281228,0.000000
0.325680,0.281622,0.000000
0.325616,0.282016,0.000000
0.325552,0.282410,0.000000
0.325488,0.282804,0.000000
0.325425,0.283198,0.000000
0.325362,0.283592,0.000000
0.325298,0.283986,0.000000
0.325235,0.284380,0.000000
0.325173,0.284773,0.000000
0.325110,0.285167,0.000000
0.325048,0.285561,0.000000
0.324985,0.285955,0.000000
0.324923,0.286348,0.000000
0.324861,0.286742,0.000000
0.324800,0.287136,0.000000
0.324738,0.287529,0.000000
0.324677,0.287923,0.000000
0.324616,0.288316,0.000000
0.324555,0.288710,0.000000
0.324494,0.289103,0.000000
0.324434,0.289497,0.000000
0.324373,0.289890,0.000000
0.324313,0.290284,0.000000
0.324253,0.290677,0.000000
0.324193,0.291070,0.000000
0.324134,0.291463,0.000000
0.324074,0.291857,0.000000
0.324015,0.292250,0.000000
0.323956,0.292643,0.000000
0.323897,0.293036,0.000000
0.323838,0.293429,0.000000
0.323780,0.293823,0.000000
0.323722,0.294216,0.000000
0.323663,0.294609,0.000000
0.323606,0.295002,0.000000
0.323548,0.295395,0.000000
0.323490,0.295788,0.000000
0.323433,0.296180,0.000000
0.323376,0.296573,0.000000
0.323319,0.296966,0.000000
0.323262,0.297359,0.000000
0.323205,0.297752,0.000000
0.323149,0.298144,0.000000
0.323093,0.298537,0.000000
0.323037,0.298930,0.000000
0.322981,0.299323,0.000000
0.322925,0.299715,0.000000
0.322869,0.300108,0.000000
0.322814,0.300500,0.000000
0.322759,0.300893,0.000000
0.322704,0.301285,0.000000
0.322649,0.301678,0.000000
0.322595,0.302070,0.000000
0.322540,0.302463,0.000000
0.322486,0.302855,0.000000
0.322432,0.303247,0.000000
0.322378,0.303640,0.000000
0.322325,0.304032,0.000000
0.322271,0.304424,0.000000
0.322218,0.304816,0.000000
0.322165,0.305208,0.000000
0.322112,0.305601,0.000000
0.322059,0.305993,0.000000
0.322007,0.306385,0.000000
0.321955,0.306776,0.000000
0.321902,0.307168,0.000000
0.321850,0.307560,0.000000
0.321799,0.307952,0.000000
0.321747,0.308344,0.000000
0.321695,0.308735,0.000000
0.321644,0.309127,0.000000
0.321593,0.309519,0.000000
0.321542,0.309910,0.000000
0.321491,0.310302,0.000000
0.321441,0.310693,0.000000
0.321390,0.311085,0.000000
0.321340,0.311476,0.000000
0.321290,0.311867,0.000000
0.321240,0.312258,0.000000
0.321190,0.312650,0.000000
0.321141,0.313041,0.000000
0.321092,0.313432,0.000000
0.321042,0.313823,0.000000
0.320993,0.314214,0.000000
0.320945,0.314605,0.000000
0.320896,0.314996,0.000000
0.320848,0.315387,0.000000
0.320799,0.315777,0.000000
0.320751,0.316168,0.000000
0.320703,0.316559,0.000000
0.320655,0.316950,0.000000
0.320608,0.317340,0.000000
0.320561,0.317731,0.000000
0.320513,0.318121,0.000000
0.320466,0.318512,0.000000
0.320419,0.318902,0.000000
0.320373,0.319292,0.000000
0.320326,0.319683,0.000000
0.320280,0.320073,0.000000
0.320234,0.320463,0.000000
0.320188,0.320853,0.000000
0.320142,0.321243,0.000000
0.320097,0.321634,0.000000
0.320051,0.322024,0.000000
0.320006,0.322413,0.000000
0.319961,0.322803,0.000000
0.319916,0.323193,0.000000
0.319871,0.323583,0.000000
0.319827,0.323973,0.000000
0.319782,0.324363,0.000000
0.319738,0.324752,0.000000
0.319694,0.325142,0.000000
0.319650,0.325531,0.000000
0.319607,0.325921,0.000000
0.319563,0.326310,0.000000
0.319520,0.326700,0.000000
0.319477,0.327089,0.000000
0.319434,0.327479,0.000000
0.319391,0.327868,0.000000
0.319349,0.328257,0.000000
0.319306,0.328646,0.000000
0.319264,0.329035,0.000000
0.319222,0.329424,0.000000
0.319180,0.329813,0.000000
0.319138,0.330202,0.000000
0.319097,0.330591,0.000000
0.319056,0.330980,0.000000
0.319015,0.331369,0.000000
0.318974,0.331758,0.000000
0.318933,0.332147,0.000000
0.318893,0.332535,0.000000
0.318852,0.332924,0.000000
0.318812,0.333313,0.000000
0.318772,0.333701,0.000000
0.318732,0.334090,0.000000
0.318693,0.334478,0.000000
0.318653,0.334867,0.000000
0.318614,0.335255,0.000000
0.318575,0.335643,0.000000
0.318536,0.336032,0.000000
0.318497,0.336420,0.000000
0.318459,0.336808,0.000000
0.318421,0.337196,0.000000
0.318383,0.337584,0.000000
0.318345,0.337972,0.000000
0.318307,0.338360,0.000000
0.318269,0.338748,0.000000
0.318232,0.339136,0.000000
0.318195,0.339524,0.000000
0.318158,0.339912,0.000000
0.318121,0.340300,0.000000
0.318084,0.340687,0.000000
0.318048,0.341075,0.000000
0.318012,0.341463,0.000000
0.317976,0.341850,0.000000
0.317940,0.342238,0.000000
0.317904,0.342625,0.000000
0.317868,0.343013,0.000000
0.317833,0.343400,0.000000
0.317798,0.343787,0.000000
0.317763,0.344175,0.000000
0.317728,0.344562,0.000000
0.317694,0.344949,0.000000
0.317659,0.345336,0.000000
0.317625,0.345723,0.000000
0.317591,0.346110,0.000000
0.317557,0.346497,0.000000
0.317524,0.346884,0.000000
0.317490,0.347271,0.000000
0.317457,0.347658,0.000000
0.317424,0.348045,0.000000
0.317391,0.348432,0.000000
0.317358,0.348818,0.000000
0.317326,0.349205,0.000000
0.317293,0.349592,0.000000
0.317261,0.349978,0.000000
0.317229,0.350365,0.000000
0.317197,0.350751,0.000000
0.317166,0.351138,0.000000
0.317134,0.351524,0.000000
0.317103,0.351910,0.000000
0.317072,0.352297,0.000000
0.317041,0.352683,0.000000
0.317010,0.353069,0.000000
0.316980,0.353455,0.000000
0.316950,0.353841,0.000000
0.316919,0.354227,0.000000
0.316889,0.354613,0.000000
0.316860,0.354999,0.000000
0.316830,0.355385,0.000000
0.316800,0.355771,0.000000
0.316771,0.356157,0.000000
0.316742,0.356543,0.000000
0.316713,0.356928,0.000000
0.316684,0.357314,0.000000
0.316655,0.357700,0.000000
0.316627,0.358085,0.000000
0.316599,0.358471,0.000000
0.316570,0.358856,0.000000
0.316542,0.359242,0.000000
0.316515,0.359627,0.000000
0.316487,0.360012,0.000000
0.316459,0.360397,0.000000
0.316432,0.360783,0.000000
0.316405,0.361168,0.000000
0.316378,0.361553,0.000000
0.316351,0.361938,0.000000
0.316325,0.362323,0.000000
0.316298,0.362708,0.000000
0.316272,0.363093,0.000000
0.316246,0.363478,0.000000
0.316220,0.363863,0.000000
0.316194,0.364247,0.000000
0.316168,0.364632,0.000000
0.316143,0.365017,0.000000
0.316118,0.365401,0.000000
0.316092,0.365786,0.000000
0.316067,0.366170,0.000000
0.316043,0.366555,0.000000
0.316018,0.366939,0.000000
0.315994,0.367324,0.000000
0.315969,0.367708,0.000000
0.315945,0.368092,0.000000
0.315921,0.368477,0.000000
0.315898,0.368861,0.000000
0.315874,0.369245,0.000000
0.315850,0.369629,0.000000
0.315827,0.370013,0.000000
0.315804,0.370397,0.000000
0.315781,0.370781,0.000000
0.315758,0.371165,0.000000
0.315736,0.371549,0.000000
0.315713,0.371932,0.000000
0.315691,0.372316,0.000000
0.315669,0.372700,0.000000
0.315647,0.373083,0.000000
0.315625,0.373467,0.000000
0.315604,0.373851,0.000000
0.315582,0.374234,0.000000
0.315561,0.374617,0.000000
0.315540,0.375001,0.000000
0.315519,0.375384,0.000000
0.315499,0.375767,0.000000
0.315478,0.376151,0.000000
0.315458,0.376534,0.000000
0.315437,0.376917,0.000000
0.315417,0.377300,0.000000
0.315397,0.377683,0.000000
0.315378,0.378066,0.000000
0.315358,0.378449,0.000000
0.315339,0.378832,0.000000
0.315320,0.379216,0.000000
0.315300,0.379599,0.000000
0.315282,0.379982,0.000000
0.315263,0.380365,0.000000
0.315244,0.380748,0.000000
0.315226,0.381130,0.000000
0.315208,0.381513,0.000000
0.315190,0.381896,0.000000
0.315172,0.382279,0.000000
0.315154,0.382662,0.000000
0.315137,0.383045,0.000000
0.315119,0.383428,0.000000
0.315102,0.383811,0.000000
0.315085,0.384193,0.000000
0.315068,0.384576,0.000000
0.315051,0.384959,0.000000
0.315035,0.385342,0.000000
0.315019,0.385724,0.000000
0.315002,0.386107,0.000000
0.314986,0.386490,0.000000
0.314970,0.386872,0.000000
0.314955,0.387255,0.000000
0.314939,0.387638,0.000000
0.314924,0.388020,0.000000
0.314909,0.388403,0.000000
0.314894,0.388785,0.000000
0.314879,0.389168,0.000000
0.314864,0.389550,0.000000
0.314850,0.389933,0.000000
0.314835,0.390315,0.000000
0.314821,0.390698,0.000000
0.314807,0.391080,0.000000
0.314793,0.391463,0.000000
0.314780,0.391845,0.000000
0.314766,0.392228,0.000000
0.314753,0.392610,0.000000
0.314740,0.392992,0.000000
0.314727,0.393375,0.000000
0.314714,0.393757,0.000000
0.314701,0.394139,0.000000
0.314689,0.394522,0.000000
0.314676,0.394904,0.000000
0.314664,0.395286,0.000000
0.314652,0.395668,0.000000
0.314640,0.396051,0.000000
0.314629,0.396433,0.000000
0.314617,0.396815,0.000000
0.314606,0.397197,0.000000
0.314595,0.397579,0.000000
0.314584,0.397961,0.000000
0.314573,0.398343,0.000000
0.314562,0.398726,0.000000
0.314552,0.399108,0.000000
0.314541,0.399490,0.000000
0.314531,0.399872,0.000000
0.314521,0.400254,0.000000
0.314512,0.400636,0.000000
0.314502,0.401018,0.000000
0.314492,0.401400,0.000000
0.314483,0.401781,0.000000
0.314474,0.402163,0.000000
0.314465,0.402545,0.000000
0.314456,0.402927,0.000000
0.314447,0.403309,0.000000
0.314439,0.403690,0.000000
0.314430,0.404072,0.000000
0.314422,0.404454,0.000000
0.314414,0.404836,0.000000
0.314406,0.405217,0.000000
0.314398,0.405599,0.000000
0.314391,0.405980,0.000000
0.314383,0.406362,0.000000
0.314376,0.406744,0.000000
0.314369,0.407125,0.000000
0.314362,0.407507,0.000000
0.314355,0.407888,0.000000
0.314348,0.408269,0.000000
0.314342,0.408651,0.000000
0.314335,0.409032,0.000000
0.314329,0.409414,0.000000
0.314323,0.409795,0.000000
0.314317,0.410176,0.000000
0.314312,0.410557,0.000000
0.314306,0.410939,0.000000
0.314301,0.411320,0.000000
0.314295,0.411701,0.000000
0.314290,0.412082,0.000000
0.314285,0.412463,0.000000
0.314281,0.412844,0.000000
0.314276,0.413225,0.000000
0.314271,0.413606,0.000000
0.314267,0.413987,0.000000
0.314263,0.414368,0.000000
0.314259,0.414749,0.000000
0.314255,0.415130,0.000000
0.314251,0.415511,0.000000
0.314248,0.415892,0.000000
0.314245,0.416273,0.000000
0.314241,0.416654,0.000000
0.314238,0.417035,0.000000
0.314235,0.417415,0.000000
0.314233,0.417796,0.000000
0.314230,0.418177,0.000000
0.314228,0.418557,0.000000
0.314225,0.418938,0.000000
0.314223,0.419319,0.000000
0.314221,0.419699,0.000000
0.314219,0.420080,0.000000
0.314218,0.420460,0.000000
0.314216,0.420841,0.000000
0.314215,0.421221,0.000000
0.314214,0.421602,0.000000
0.314213,0.421982,0.000000
0.314212,0.422363,0.000000
0.314211,0.422743,0.000000
0.314211,0.423123,0.000000
0.314210,0.423504,0.000000
0.314210,0.423884,0.000000
0.314210,0.424264,0.000000


==> Pillow_r4_e1-M1-c1_line_u=0.000000_dir=1.csv <==
0.000000,0.105270,0.000000
0.000421,0.105269,0.000000
0.000843,0.105269,0.000000
0.001264,0.105268,0.000000
0.001685,0.105266,0.000000
0.002106,0.105264,0.000000
0.002527,0.105262,0.000000
0.002948,0.105259,0.000000
0.003369,0.105256,0.000000
0.003790,0.105252,0.000000
0.004211,0.105248,0.000000
0.004631,0.105243,0.000000
0.005052,0.105238,0.000000
0.005473,0.105233,0.000000
0.005894,0.105227,0.000000
0.006314,0.105221,0.000000
0.006735,0.105214,0.000000
0.007155,0.105207,0.000000
0.007576,0.105199,0.000000
0.007996,0.105191,0.000000
0.008417,0.105183,0.000000
0.008837,0.105174,0.000000
0.009257,0.105164,0.000000
0.009678,0.105155,0.000000
0.010098,0.105144,0.000000
0.010518,0.105134,0.000000
0.010938,0.105123,0.000000
0.011358,0.105111,0.000000
0.011778,0.105099,0.000000
0.012198,0.105087,0.000000
0.012618,0.105074,0.000000
0.013038,0.105061,0.000000
0.013458,0.105047,0.000000
0.013877,0.105033,0.000000
0.014297,0.105018,0.000000
0.014717,0.105003,0.000000
0.015137,0.104988,0.000000
0.015556,0.104972,0.000000
0.015976,0.104955,0.000000
0.016395,0.104939,0.000000
0.016815,0.104922,0.000000
0.017234,0.104904,0.000000
0.017653,0.104886,0.000000
0.018073,0.104867,0.000000
0.018492,0.104848,0.000000
0.018911,0.104829,0.000000
0.019330,0.104809,0.000000
0.019750,0.104789,0.000000
0.020169,0.104768,0.000000
0.020588,0.104747,0.000000
0.021007,0.104726,0.000000
0.021426,0.104704,0.000000
0.021845,0.104681,0.000000
0.022263,0.104658,0.000000
0.022682,0.104635,0.000000
0.023101,0.104611,0.000000
0.023520,0.104587,0.000000
0.023938,0.104563,0.000000
0.024357,0.104538,0.000000
0.024775,0.104512,0.000000
0.025194,0.104486,0.000000
0.025612,0.104460,0.000000
0.026031,0.104433,0.000000
0.026449,0.104406,0.000000
0.026868,0.104381,0.000000
0.027286,0.104357,0.000000
0.027704,0.104335,0.000000
0.028122,0.104314,0.000000
0.028539,0.104296,0.000000
0.028957,0.104278,0.000000
0.029375,0.104263,0.000000
0.029792,0.104249,0.000000
0.030209,0.104236,0.000000
0.030626,0.104226,0.000000
0.031044,0.104217,0.000000
0.031460,0.104209,0.000000
0.031877,0.104203,0.000000
0.032294,0.104199,0.000000
0.032711,0.104197,0.000000
0.033127,0.104196,0.000000
0.033543,0.104197,0.000000
0.033960,0.104199,0.000000
0.034376,0.104203,0.000000
0.034792,0.104209,0.000000
0.035208,0.104216,0.000000
0.035623,0.104225,0.000000
0.036039,0.104235,0.000000
0.036454,0.104248,0.000000
0.036870,0.104261,0.000000
0.037285,0.104277,0.000000
0.037700,0.104294,0.000000
0.038115,0.104313,0.000000
0.038530,0.104333,0.000000
0.038945,0.104355,0.000000
0.039360,0.104379,0.000000
0.039774,0.104404,0.000000
0.040189,0.104431,0.000000
0.040603,0.104460,0.000000
0.041017,0.104490,0.000000
0.041431,0.104522,0.000000
0.041845,0.104555,0.000000
0.042259,0.104590,0.000000
0.042673,0.104627,0.000000
0.043086,0.104665,0.000000
0.043500,0.104705,0.000000
0.043913,0.104747,0.000000
0.044326,0.104790,0.000000
0.044739,0.104835,0.000000
0.045152,0.104882,0.000000
0.045565,0.104930,0.000000
0.045978,0.104980,0.000000
0.046391,0.105031,0.000000
0.046803,0.105084,0.000000
0.047216,0.105139,0.000000
0.047628,0.105196,0.000000
0.048040,0.105254,0.000000
0.048452,0.105313,0.000000
0.048864,0.105375,0.000000
0.049276,0.105437,0.000000
0.049687,0.105502,0.000000
0.050099,0.105568,0.000000
0.050510,0.105636,0.000000
0.050922,0.105706,0.000000
0.051333,0.105777,0.000000
0.051744,0.105849,0.000000
0.052155,0.105924,0.000000
0.052565,0.106001,0.000000
0.052975,0.106080,0.000000
0.053383,0.106162,0.000000
0.053791,0.106247,0.000000
0.054197,0.106335,0.000000
0.054603,0.106426,0.000000
0.055008,0.106519,0.000000
0.055412,0.106615,0.000000
0.055815,0.106714,0.000000
0.056217,0.106816,0.000000
0.056618,0.106920,0.000000
0.057018,0.107028,0.000000
0.057417,0.107138,0.000000
0.057815,0.107251,0.000000
0.058213,0.107366,0.000000
0.058609,0.107485,0.000000
0.059005,0.107606,0.000000
0.059399,0.107730,0.000000
0.059793,0.107856,0.000000
0.060185,0.107986,0.000000
0.060577,0.108118,0.000000
0.060968,0.108253,0.000000
0.061358,0.108391,0.000000
0.061747,0.108531,0.000000
0.062135,0.108675,0.000000
0.062522,0.108821,0.000000
0.062909,0.108970,0.000000
0.063294,0.109122,0.000000
0.063678,0.109276,0.000000
0.064062,0.109433,0.000000
0.064444,0.109593,0.000000
0.064826,0.109756,0.000000
0.065207,0.109922,0.000000
0.065586,0.110090,0.000000
0.065965,0.110261,0.000000
0.066343,0.110435,0.000000
0.066720,0.110612,0.000000
0.067096,0.110791,0.000000
0.067471,0.110973,0.000000
0.067845,0.111158,0.000000
0.068219,0.111346,0.000000
0.068591,0.111537,0.000000
0.068962,0.111730,0.000000
0.069333,0.111926,0.000000
0.069702,0.112125,0.000000
0.070071,0.112327,0.000000
0.070439,0.112531,0.000000
0.070805,0.112738,0.000000
0.071171,0.112948,0.000000
0.071536,0.113161,0.000000
0.071900,0.113376,0.000000
0.072263,0.113595,0.000000
0.072625,0.113816,0.000000
0.072987,0.114040,0.000000
0.073347,0.114266,0.000000
0.073706,0.114496,0.000000
0.074065,0.114728,0.000000
0.074422,0.114963,0.000000
0.074779,0.115201,0.000000
0.075134,0.115441,0.000000
0.075489,0.115684,0.000000
0.075843,0.115931,0.000000
0.076196,0.116178,0.000000
0.076551,0.116421,0.000000
0.076907,0.116659,0.000000
0.077265,0.116893,0.000000
0.077624,0.117122,0.000000
0.077984,0.117347,0.000000
0.078346,0.117568,0.000000
0.078709,0.117784,0.000000
0.079074,0.117995,0.000000
0.079440,0.118202,0.000000
0.079807,0.118404,0.000000
0.080176,0.118602,0.000000
0.080546,0.118796,0.000000
0.080918,0.118984,0.000000
0.081291,0.119169,0.000000
0.081665,0.119349,0.000000
0.082041,0.119524,0.000000
0.082418,0.119695,0.000000
0.082797,0.119861,0.000000
0.083177,0.120023,0.000000
0.083559,0.120180,0.000000
0.083942,0.120333,0.000000
0.084326,0.120481,0.000000
0.084712,0.120625,0.000000
0.085099,0.120764,0.000000
0.085488,0.120899,0.000000
0.085878,0.121029,0.000000
0.086269,0.121155,0.000000
0.086662,0.121276,0.000000
0.087056,0.121393,0.000000
0.087452,0.121505,0.000000
0.087849,0.121612,0.000000
0.088247,0.121716,0.000000
0.088647,0.121814,0.000000
0.089048,0.121908,0.000000
0.089451,0.121998,0.000000
0.089855,0.122083,0.000000
0.090260,0.122164,0.000000
0.090667,0.122240,0.000000
0.091075,0.122311,0.000000
0.091485,0.122378,0.000000
0.091896,0.122441,0.000000
0.092309,0.122499,0.000000
0.092723,0.122553,0.000000
0.093138,0.122602,0.000000
0.093555,0.122646,0.000000
0.093973,0.122686,0.000000
0.094393,0.122722,0.000000
0.094814,0.122753,0.000000
0.095236,0.122779,0.000000
0.095660,0.122801,0.000000
0.096085,0.122819,0.000000
0.096512,0.122831,0.000000
0.096940,0.122840,0.000000
0.097369,0.122844,0.000000
0.097800,0.122843,0.000000
0.098232,0.122838,0.000000
0.098666,0.122829,0.000000
0.099101,0.122814,0.000000
0.099538,0.122796,0.000000
0.099976,0.122773,0.000000
0.100415,0.122745,0.000000
0.100856,0.122713,0.000000
0.101295,0.122676,0.000000
0.101733,0.122636,0.000000
0.102168,0.122591,0.000000
0.102602,0.122542,0.000000
0.103033,0.122489,0.000000
0.103463,0.122431,0.000000
0.103890,0.122370,0.000000
0.104315,0.122304,0.000000
0.104739,0.122234,0.000000
0.105160,0.122159,0.000000
0.105579,0.122081,0.000000
0.105996,0.121998,0.000000
0.106412,0.121911,0.000000
0.106825,0.121820,0.000000
0.107236,0.121725,0.000000
0.107645,0.121625,0.000000
0.108052,0.121521,0.000000
0.108457,0.121413,0.000000
0.108860,0.121301,0.000000
0.109261,0.121185,0.000000
0.109660,0.121064,0.000000
0.110057,0.120940,0.000000
0.110452,0.120811,0.000000
0.110845,0.120677,0.000000
0.111236,0.120540,0.000000
0.111625,0.120398,0.000000
0.112011,0.120253,0.000000
0.112396,0.120103,0.000000
0.112779,0.119948,0.000000
0.113159,0.119790,0.000000
0.113538,0.119627,0.000000
0.113915,0.119461,0.000000
0.114289,0.119290,0.000000
0.114662,0.119114,0.000000
0.115032,0.118935,0.000000
0.115401,0.118751,0.000000
0.115767,0.118563,0.000000
0.116132,0.118371,0.000000
0.116494,0.118175,0.000000
0.116855,0.117974,0.000000
0.117213,0.117770,0.000000
0.117569,0.117561,0.000000
0.117924,0.117348,0.000000
0.118276,0.117131,0.000000
0.118626,0.116909,0.000000
0.118974,0.116683,0.000000
0.119321,0.116453,0.000000
0.119665,0.116219,0.000000
0.120007,0.115981,0.000000
0.120347,0.115738,0.000000
0.120685,0.115492,0.000000
0.121021,0.115241,0.000000
0.121355,0.114985,0.000000
0.121687,0.114726,0.000000
0.122017,0.114462,0.000000
0.122345,0.114195,0.000000
0.122671,0.113923,0.000000
0.122995,0.113647,0.000000
0.123317,0.113366,0.000000
0.123636,0.113082,0.000000
0.123954,0.112793,0.000000
0.124270,0.112500,0.000000
0.124585,0.112205,0.000000
0.124901,0.111912,0.000000
0.125218,0.111621,0.000000
0.125536,0.111334,0.000000
0.125856,0.111048,0.000000
0.126177,0.110765,0.000000
0.126500,0.110484,0.000000
0.126823,0.110206,0.000000
0.127148,0.109930,0.000000
0.127474,0.109656,0.000000
0.127801,0.109385,0.000000
0.128130,0.109116,0.000000
0.128460,0.108850,0.000000
0.128791,0.108586,0.000000
0.129124,0.108324,0.000000
0.129457,0.108065,0.000000
0.129792,0.107808,0.000000
0.130128,0.107554,0.000000
0.130466,0.107302,0.000000
0.130805,0.107052,0.000000
0.131145,0.106805,0.000000
0.131486,0.106561,0.000000
0.131828,0.106318,0.000000
0.132172,0.106078,0.000000
0.132517,0.105841,0.000000
0.132864,0.105605,0.000000
0.133211,0.105373,0.000000
0.133560,0.105142,0.000000
0.133910,0.104914,0.000000
0.134261,0.104689,0.000000
0.134614,0.104466,0.000000
0.134968,0.104245,0.000000
0.135323,0.104026,0.000000
0.135680,0.103811,0.000000
0.136037,0.103597,0.000000
0.136396,0.103386,0.000000
0.136757,0.103177,0.000000
0.137118,0.102971,0.000000
0.137481,0.102767,0.000000
0.137845,0.102565,0.000000
0.138210,0.102366,0.000000
0.138577,0.102169,0.000000
0.138944,0.101975,0.000000
0.139313,0.101783,0.000000
0.139684,0.101593,0.000000
0.140055,0.101406,0.000000
0.140428,0.101221,0.000000
0.140802,0.101039,0.000000
0.141178,0.100859,0.000000
0.141554,0.100681,0.000000
0.141932,0.100506,0.000000
0.142311,0.100333,0.000000
0.142692,0.100163,0.000000
0.143074,0.099995,0.000000
0.143457,0.099830,0.000000
0.143841,0.099666,0.000000
0.144226,0.099506,0.000000
0.144613,0.099347,0.000000
0.145001,0.099191,0.000000
0.145390,0.099038,0.000000
0.145781,0.098886,0.000000
0.146173,0.098738,0.000000
0.146566,0.098591,0.000000
0.146959,0.098447,0.000000
0.147354,0.098305,0.000000
0.147748,0.098164,0.000000
0.148143,0.098026,0.000000
0.148539,0.097890,0.000000
0.148935,0.097756,0.000000
0.149331,0.097624,0.000000
0.149728,0.097493,0.000000
0.150126,0.097365,0.000000
0.150524,0.097239,0.000000
0.150922,0.097115,0.000000
0.151321,0.096993,0.000000
0.151720,0.096873,0.000000
0.152120,0.096755,0.000000
0.152520,0.096639,0.000000
0.152921,0.096525,0.000000
0.153322,0.096413,0.000000
0.153724,0.096303,0.000000
0.154126,0.096195,0.000000
0.154529,0.096089,0.000000
0.154932,0.095985,0.000000
0.155335,0.095884,0.000000
0.155740,0.095784,0.000000
0.156144,0.095686,0.000000
0.156549,0.095590,0.000000
0.156955,0.095496,0.000000
0.157361,0.095405,0.000000
0.157767,0.095315,0.000000
0.158174,0.095227,0.000000
0.158581,0.095142,0.000000
0.158989,0.095058,0.000000
0.159398,0.094976,0.000000
0.159806,0.094897,0.000000
0.160216,0.094819,0.000000
0.160625,0.094744,0.000000
0.161036,0.094670,0.000000
0.161446,0.094599,0.000000
0.161858,0.094529,0.000000
0.162269,0.094462,0.000000
0.162681,0.094396,0.000000
0.163094,0.094333,0.000000
0.163507,0.094271,0.000000
0.163921,0.094212,0.000000
0.164335,0.094155,0.000000
0.164749,0.094099,0.000000
0.165164,0.094046,0.000000
0.165580,0.093995,0.000000
0.165996,0.093945,0.000000
0.166412,0.093898,0.000000
0.166829,0.093853,0.000000
0.167246,0.093810,0.000000
0.167664,0.093768,0.000000
0.168082,0.093729,0.000000
0.168501,0.093692,0.000000
0.168920,0.093657,0.000000
0.169340,0.093624,0.000000
0.169760,0.093593,0.000000
0.170181,0.093564,0.000000
0.170602,0.093537,0.000000
0.171024,0.093512,0.000000
0.171446,0.093489,0.000000
0.171868,0.093468,0.000000
0.172291,0.093447,0.000000
0.172713,0.093424,0.000000
0.173135,0.093400,0.000000
0.173556,0.093373,0.000000
0.173977,0.093344,0.000000
0.174398,0.093313,0.000000
0.174818,0.093281,0.000000
0.175238,0.093246,0.000000
0.175657,0.093209,0.000000
0.176076,0.093171,0.000000
0.176495,0.093130,0.000000
0.176913,0.093087,0.000000
0.177330,0.093042,0.000000
0.177747,0.092996,0.000000
0.178164,0.092947,0.000000
0.178581,0.092896,0.000000
0.178997,0.092843,0.000000
0.179412,0.092789,0.000000
0.179827,0.092732,0.000000
0.180242,0.092673,0.000000
0.180657,0.092612,0.000000
0.181070,0.092550,0.000000
0.181484,0.092485,0.000000
0.181897,0.092418,0.000000
0.182310,0.092350,0.000000
0.182722,0.092279,0.000000
0.183134,0.092206,0.000000
0.183545,0.092131,0.000000
0.183956,0.092054,0.000000
0.184367,0.091976,0.000000
0.184777,0.091895,0.000000
0.185187,0.091812,0.000000
0.185596,0.091727,0.000000
0.186005,0.091641,0.000000
0.186413,0.091552,0.000000
0.186822,0.091461,0.000000
0.187229,0.091368,0.000000
0.187637,0.091274,0.000000
0.188043,0.091177,0.000000
0.188450,0.091078,0.000000
0.188856,0.090977,0.000000
0.189261,0.090875,0.000000
0.189667,0.090770,0.000000
0.190071,0.090663,0.000000
0.190476,0.090554,0.000000
0.190880,0.090443,0.000000
0.191283,0.090331,0.000000
0.191686,0.090216,0.000000
0.192089,0.090099,0.000000
0.192491,0.089980,0.000000
0.192893,0.089860,0.000000
0.193295,0.089737,0.000000
0.193696,0.089612,0.000000
0.194096,0.089485,0.000000
0.194496,0.089356,0.000000
0.194896,0.089226,0.000000
0.195295,0.089093,0.000000
0.195694,0.088958,0.000000
0.196093,0.088821,0.000000
0.196491,0.088682,0.000000
0.196889,0.088542,0.000000
0.197286,0.088399,0.000000
0.197683,0.088254,0.000000
0.198080,0.088112,0.000000
0.198478,0.087971,0.000000
0.198876,0.087832,0.000000
0.199275,0.087695,0.000000
0.199674,0.087560,0.000000
0.200073,0.087427,0.000000
0.200473,0.087296,0.000000
0.200873,0.087167,0.000000
0.201274,0.087040,0.000000
0.201675,0.086915,0.000000
0.202076,0.086792,0.000000
0.202478,0.086671,0.000000
0.202880,0.086552,0.000000
0.203283,0.086435,0.000000
0.203686,0.086319,0.000000
0.204089,0.086206,0.000000
0.204493,0.086095,0.000000
0.204898,0.085986,0.000000
0.205302,0.085878,0.000000
0.205708,0.085773,0.000000
0.206113,0.085670,0.000000
0.206519,0.085568,0.000000
0.206926,0.085469,0.000000
0.207332,0.085372,0.000000
0.207740,0.085276,0.000000
0.208147,0.085183,0.000000
0.208555,0.085091,0.000000
0.208964,0.085002,0.000000
0.209373,0.084914,0.000000
0.209782,0.084829,0.000000
0.210192,0.084745,0.000000
0.210602,0.084663,0.000000
0.211013,0.084584,0.000000
0.211424,0.084506,0.000000
0.211835,0.084430,0.000000
0.212247,0.084357,0.000000
0.212659,0.084285,0.000000
0.213072,0.084215,0.000000
0.213485,0.084147,0.000000
0.213898,0.084082,0.000000
0.214312,0.084018,0.000000
0.214726,0.083956,0.000000
0.215141,0.083896,0.000000
0.215556,0.083838,0.000000
0.215972,0.083782,0.000000
0.216388,0.083728,0.000000
0.216804,0.083676,0.000000
0.217221,0.083626,0.000000
0.217638,0.083578,0.000000
0.218056,0.083532,0.000000
0.218474,0.083488,0.000000
0.218892,0.083446,0.000000
0.219311,0.083406,0.000000
0.219730,0.083368,0.000000
0.220150,0.083331,0.000000
0.220570,0.083297,0.000000
0.220991,0.083265,0.000000
0.221412,0.083235,0.000000
0.221833,0.083206,0.000000
0.222255,0.083180,0.000000
0.222677,0.083156,0.000000
0.223100,0.083133,0.000000
0.223522,0.083111,0.000000
0.223944,0.083085,0.000000
0.224365,0.083057,0.000000
0.224786,0.083027,0.000000
0.225206,0.082994,0.000000
0.225625,0.082959,0.000000
0.226044,0.082921,0.000000
0.226462,0.082881,0.000000
0.226880,0.082839,0.000000
0.227297,0.082793,0.000000
0.227713,0.082746,0.000000
0.228129,0.082696,0.000000
0.228544,0.082643,0.000000
0.228959,0.082588,0.000000
0.229373,0.082531,0.000000
0.229786,0.082471,0.000000
0.230199,0.082408,0.000000
0.230611,0.082344,0.000000
0.231023,0.082276,0.000000
0.231434,0.082206,0.000000
0.231844,0.082134,0.000000
0.232254,0.082059,0.000000
0.232663,0.081982,0.000000
0.233072,0.081902,0.000000
0.233480,0.081820,0.000000
0.233887,0.081736,0.000000
0.234294,0.081649,0.000000
0.234700,0.081559,0.000000
0.235105,0.081467,0.000000
0.235510,0.081372,0.000000
0.235915,0.081275,0.000000
0.236318,0.081176,0.000000
0.236721,0.081074,0.000000
0.237124,0.080970,0.000000
0.237526,0.080863,0.000000
0.237927,0.080753,0.000000
0.238328,0.080642,0.000000
0.238728,0.080527,0.000000
0.239127,0.080411,0.000000
0.239526,0.080291,0.000000
0.239924,0.080170,0.000000
0.240322,0.080046,0.000000
0.240719,0.079919,0.000000
0.241116,0.079790,0.000000
0.241511,0.079658,0.000000
0.241907,0.079524,0.000000
0.242301,0.079388,0.000000
0.242695,0.079249,0.000000
0.243089,0.079107,0.000000
0.243482,0.078963,0.000000
0.243874,0.078817,0.000000
0.244266,0.078668,0.000000
0.244657,0.078517,0.000000
0.245047,0.078363,0.000000
0.245437,0.078207,0.000000
0.245826,0.078048,0.000000
0.246215,0.077887,0.000000
0.246603,0.077723,0.000000
0.246990,0.077557,0.000000
0.247377,0.077388,0.000000
0.247763,0.077217,0.000000
0.248148,0.077044,0.000000
0.248534,0.076869,0.000000
0.248919,0.076695,0.000000
0.249306,0.076524,0.000000
0.249692,0.076354,0.000000
0.250080,0.076187,0.000000
0.250468,0.076022,0.000000
0.250856,0.075858,0.000000
0.251245,0.075697,0.000000
0.251634,0.075538,0.000000
0.252025,0.075381,0.000000
0.252415,0.075226,0.000000
0.252806,0.075072,0.000000
0.253198,0.074921,0.000000
0.253590,0.074772,0.000000
0.253983,0.074625,0.000000
0.254376,0.074480,0.000000
0.254770,0.074337,0.000000
0.255165,0.074196,0.000000
0.255560,0.074057,0.000000
0.255955,0.073921,0.000000
0.256352,0.073786,0.000000
0.256748,0.073653,0.000000
0.257146,0.073522,0.000000
0.257543,0.073393,0.000000
0.257942,0.073267,0.000000
0.258341,0.073142,0.000000
0.258740,0.073019,0.000000
0.259140,0.072899,0.000000
0.259540,0.072780,0.000000
0.259942,0.072663,0.000000
0.260343,0.072549,0.000000
0.260745,0.072436,0.000000
0.261148,0.072326,0.000000
0.261551,0.072217,0.000000
0.261955,0.072111,0.000000
0.262360,0.072007,0.000000
0.262764,0.071904,0.000000
0.263170,0.071804,0.000000
0.263576,0.071706,0.000000
0.263983,0.071609,0.000000
0.264390,0.071515,0.000000
0.264797,0.071423,0.000000
0.265206,0.071333,0.000000
0.265614,0.071245,0.000000
0.266024,0.071159,0.000000
0.266434,0.071075,0.000000
0.266844,0.070992,0.000000
0.267255,0.070912,0.000000
0.267667,0.070834,0.000000
0.268079,0.070759,0.000000
0.268491,0.070685,0.000000
0.268905,0.070613,0.000000
0.269318,0.070543,0.000000
0.269733,0.070475,0.000000
0.270147,0.070409,0.000000
0.270563,0.070345,0.000000
0.270979,0.070284,0.000000
0.271395,0.070224,0.000000
0.271812,0.070166,0.000000
0.272230,0.070111,0.000000
0.272648,0.070057,0.000000
0.273067,0.070006,0.000000
0.273486,0.069956,0.000000
0.273905,0.069906,0.000000
0.274323,0.069853,0.000000
0.274741,0.069799,0.000000
0.275158,0.069742,0.000000
0.275575,0.069684,0.000000
0.275991,0.069623,0.000000
0.276406,0.069560,0.000000
0.276821,0.069496,0.000000
0.277235,0.069429,0.000000
0.277649,0.069360,0.000000
0.278062,0.069289,0.000000
0.278474,0.069216,0.000000
0.278886,0.069142,0.000000
0.279297,0.069065,0.000000
0.279708,0.068985,0.000000
0.280118,0.068904,0.000000
0.280527,0.068821,0.000000
0.280936,0.068736,0.000000
0.281344,0.068649,0.000000
0.281751,0.068559,0.000000
0.282158,0.068468,0.000000
0.282565,0.068375,0.000000
0.282970,0.068279,0.000000
0.283375,0.068182,0.000000
0.283780,0.068082,0.000000
0.284184,0.067980,0.000000
0.284587,0.067877,0.000000
0.284990,0.067771,0.000000
0.285392,0.067663,0.000000
0.285793,0.067553,0.000000
0.286194,0.067441,0.000000
0.286595,0.067327,0.000000
0.286994,0.067211,0.000000
0.287393,0.067093,0.000000
0.287792,0.066973,0.000000
0.288190,0.066851,0.000000
0.288587,0.066727,0.000000
0.288984,0.066601,0.000000
0.289380,0.066472,0.000000
0.289775,0.066342,0.000000
0.290170,0.066210,0.000000
0.290564,0.066075,0.000000
0.290958,0.065939,0.000000
0.291351,0.065800,0.000000
0.291744,0.065659,0.000000
0.292135,0.065517,0.000000
0.292527,0.065372,0.000000
0.292917,0.065225,0.000000
0.293307,0.065076,0.000000
0.293697,0.064925,0.000000
0.294086,0.064772,0.000000
0.294474,0.064617,0.000000
0.294861,0.064460,0.000000
0.295248,0.064301,0.000000
0.295635,0.064140,0.000000
0.296021,0.063977,0.000000
0.296406,0.063812,0.000000
0.296790,0.063644,0.000000
0.297174,0.063475,0.000000
0.297558,0.063304,0.000000
0.297941,0.063130,0.000000
0.298323,0.062955,0.000000
0.298705,0.062778,0.000000
0.299087,0.062601,0.000000
0.299469,0.062425,0.000000
0.299851,0.062250,0.000000
0.300233,0.062074,0.000000
0.300616,0.061900,0.000000
0.300999,0.061726,0.000000
0.301382,0.061552,0.000000
0.301765,0.061378,0.000000
0.302148,0.061206,0.000000
0.302531,0.061033,0.000000
0.302915,0.060861,0.000000
0.303299,0.060690,0.000000
0.303683,0.060519,0.000000
0.304067,0.060348,0.000000
0.304451,0.060178,0.000000
0.304835,0.060008,0.000000
0.305220,0.059839,0.000000
0.305605,0.059670,0.000000
0.305989,0.059502,0.000000
0.306375,0.059334,0.000000
0.306760,0.059166,0.000000
0.307145,0.058999,0.000000
0.307531,0.058833,0.000000
0.307916,0.058667,0.000000
0.308302,0.058501,0.000000
0.308688,0.058336,0.000000
0.309074,0.058171,0.000000
0.309461,0.058007,0.000000
0.309847,0.057843,0.000000
0.310234,0.057679,0.000000
0.310621,0.057517,0.000000
0.311008,0.057354,0.000000
0.311395,0.057192,0.000000
0.311782,0.057030,0.000000
0.312170,0.056869,0.000000
0.312558,0.056709,0.000000
0.312945,0.056548,0.000000
0.313333,0.056389,0.000000
0.313722,0.056229,0.000000
0.314110,0.056070,0.000000
0.314498,0.055912,0.000000
0.314887,0.055754,0.000000
0.315276,0.055597,0.000000
0.315665,0.055439,0.000000
0.316054,0.055283,0.000000
0.316443,0.055127,0.000000
0.316833,0.054971,0.000000
0.317222,0.054816,0.000000
0.317612,0.054661,0.000000
0.318002,0.054507,0.000000
0.318392,0.054353,0.000000
0.318783,0.054199,0.000000
0.319173,0.054046,0.000000
0.319564,0.053894,0.000000
0.319954,0.053742,0.000000
0.320345,0.053590,0.000000
0.320736,0.053439,0.000000
0.321128,0.053288,0.000000
0.321519,0.053138,0.000000
0.321911,0.052988,0.000000
0.322303,0.052839,0.000000
0.322694,0.052690,0.000000
0.323086,0.052540,0.000000
0.323477,0.052389,0.000000
0.323868,0.052238,0.000000
0.324258,0.052086,0.000000
0.324648,0.051932,0.000000
0.325038,0.051778,0.000000
0.325427,0.051623,0.000000
0.325816,0.051467,0.000000
0.326204,0.051310,0.000000
0.326592,0.051152,0.000000
0.326979,0.050993,0.000000
0.327366,0.050834,0.000000
0.327753,0.050673,0.000000
0.328139,0.050511,0.000000
0.328525,0.050349,0.000000
0.328910,0.050185,0.000000
0.329295,0.050021,0.000000
0.329679,0.049856,0.000000
0.330063,0.049689,0.000000
0.330447,0.049522,0.000000
0.330830,0.049354,0.000000
0.331213,0.049185,0.000000
0.331596,0.049015,0.000000
0.331978,0.048845,0.000000
0.332359,0.048673,0.000000
0.332740,0.048500,0.000000
0.333121,0.048327,0.000000
0.333501,0.048152,0.000000
0.333881,0.047977,0.000000
0.334261,0.047800,0.000000
0.334640,0.047623,0.000000
0.335018,0.047445,0.000000
0.335396,0.047266,0.000000
0.335774,0.047086,0.000000
0.336152,0.046905,0.000000
0.336528,0.046723,0.000000
0.336905,0.046540,0.000000
0.337281,0.046356,0.000000
0.337657,0.046171,0.000000
0.338032,0.045986,0.000000
0.338407,0.045799,0.000000
0.338781,0.045612,0.000000
0.339155,0.045424,0.000000
0.339529,0.045234,0.000000
0.339902,0.045044,0.000000
0.340275,0.044853,0.000000
0.340647,0.044661,0.000000
0.341019,0.044468,0.000000
0.341391,0.044274,0.000000
0.341762,0.044079,0.000000
0.342132,0.043883,0.000000
0.342502,0.043687,0.000000
0.342872,0.043489,0.000000
0.343242,0.043291,0.000000
0.343611,0.043091,0.000000
0.343979,0.042891,0.000000
0.344347,0.042690,0.000000
0.344715,0.042487,0.000000
0.345082,0.042284,0.000000
0.345449,0.042080,0.000000
0.345816,0.041875,0.000000
0.346182,0.041669,0.000000
0.346548,0.041463,0.000000
0.346915,0.041258,0.000000
0.347282,0.041054,0.000000
0.347650,0.040852,0.000000
0.348019,0.040650,0.000000
0.348389,0.040449,0.000000
0.348760,0.040250,0.000000
0.349131,0.040051,0.000000
0.349503,0.039854,0.000000
0.349876,0.039657,0.000000
0.350249,0.039462,0.000000
0.350624,0.039268,0.000000
0.350999,0.039075,0.000000
0.351374,0.038883,0.000000
0.351751,0.038692,0.000000
0.352128,0.038502,0.000000
0.352506,0.038314,0.000000
0.352885,0.038126,0.000000
0.353264,0.037939,0.000000
0.353644,0.037754,0.000000
0.354025,0.037569,0.000000
0.354407,0.037386,0.000000
0.354789,0.037204,0.000000
0.355173,0.037023,0.000000
0.355557,0.036843,0.000000
0.355941,0.036664,0.000000
0.356327,0.036486,0.000000
0.356713,0.036309,0.000000
0.357100,0.036133,0.000000
0.357487,0.035959,0.000000
0.357876,0.035785,0.000000
0.358265,0.035613,0.000000
0.358655,0.035441,0.000000
0.359045,0.035271,0.000000
0.359437,0.035102,0.000000
0.359829,0.034933,0.000000
0.360222,0.034766,0.000000
0.360615,0.034600,0.000000
0.361010,0.034436,0.000000
0.361405,0.034272,0.000000
0.361801,0.034109,0.000000
0.362197,0.033947,0.000000
0.362595,0.033787,0.000000
0.362993,0.033627,0.000000
0.363392,0.033469,0.000000
0.363791,0.033312,0.000000
0.364191,0.033155,0.000000
0.364593,0.033000,0.000000
0.364994,0.032846,0.000000
0.365397,0.032693,0.000000
0.365800,0.032541,0.000000
0.366204,0.032390,0.000000
0.366609,0.032241,0.000000
0.367015,0.032092,0.000000
0.367421,0.031944,0.000000
0.367828,0.031798,0.000000
0.368236,0.031653,0.000000
0.368644,0.031508,0.000000
0.369053,0.031365,0.000000
0.369463,0.031223,0.000000
0.369874,0.031082,0.000000
0.370286,0.030942,0.000000
0.370698,0.030803,0.000000
0.371111,0.030666,0.000000
0.371524,0.030532,0.000000
0.371938,0.030400,0.000000
0.372353,0.030271,0.000000
0.372768,0.030144,0.000000
0.373184,0.030019,0.000000
0.373601,0.029896,0.000000
0.374018,0.029776,0.000000
0.374436,0.029659,0.000000
0.374854,0.029543,0.000000
0.375273,0.029430,0.000000
0.375693,0.029320,0.000000
0.376113,0.029212,0.000000
0.376534,0.029106,0.000000
0.376956,0.029002,0.000000
0.377378,0.028901,0.000000
0.377800,0.028802,0.000000
0.378224,0.028706,0.000000
0.378648,0.028612,0.000000
0.379072,0.028520,0.000000
0.379497,0.028431,0.000000
0.379923,0.028344,0.000000
0.380350,0.028259,0.000000
0.380777,0.028177,0.000000
0.381204,0.028097,0.000000
0.381633,0.028019,0.000000
0.382061,0.027944,0.000000
0.382491,0.027872,0.000000
0.382921,0.027801,0.000000
0.383352,0.027733,0.000000
0.383783,0.027667,0.000000
0.384215,0.027604,0.000000
0.384648,0.027543,0.000000
0.385081,0.027484,0.000000
0.385515,0.027428,0.000000
0.385949,0.027374,0.000000
0.386384,0.027323,0.000000
0.386820,0.027274,0.000000
0.387256,0.027227,0.000000
0.387693,0.027183,0.000000
0.388131,0.027140,0.000000
0.388569,0.027101,0.000000
0.389007,0.027063,0.000000
0.389447,0.027029,0.000000
0.389887,0.026996,0.000000
0.390327,0.026966,0.000000
0.390769,0.026938,0.000000
0.391210,0.026912,0.000000
0.391653,0.026889,0.000000
0.392096,0.026868,0.000000
0.392539,0.026850,0.000000
0.392984,0.026834,0.000000
0.393429,0.026820,0.000000
0.393874,0.026809,0.000000
0.394320,0.026800,0.000000
0.394767,0.026793,0.000000
0.395214,0.026789,0.000000
0.395662,0.026787,0.000000
0.396111,0.026788,0.000000
0.396560,0.026791,0.000000
0.397010,0.026796,0.000000
0.397461,0.026804,0.000000


==> Pillow_r4_e1-M1-c1_line_u=1.000000_dir=0.csv <==
0.397461,0.026804,0.000000
0.397468,0.027254,0.000000
0.397473,0.027704,0.000000
0.397476,0.028153,0.000000
0.397477,0.028602,0.000000
0.397475,0.029050,0.000000
0.397471,0.029497,0.000000
0.397464,0.029944,0.000000
0.397455,0.030390,0.000000
0.397444,0.030835,0.000000
0.397430,0.031280,0.000000
0.397414,0.031725,0.000000
0.397396,0.032168,0.000000
0.397375,0.032611,0.000000
0.397352,0.033054,0.000000
0.397326,0.033496,0.000000
0.397298,0.033937,0.000000
0.397268,0.034377,0.000000
0.397236,0.034817,0.000000
0.397201,0.035257,0.000000
0.397163,0.035695,0.000000
0.397124,0.036134,0.000000
0.397082,0.036571,0.000000
0.397037,0.037008,0.000000
0.396990,0.037444,0.000000
0.396941,0.037880,0.000000
0.396890,0.038315,0.000000
0.396836,0.038749,0.000000
0.396780,0.039183,0.000000
0.396721,0.039616,0.000000
0.396660,0.040049,0.000000
0.396597,0.040481,0.000000
0.396531,0.040912,0.000000
0.396463,0.041343,0.000000
0.396393,0.041773,0.000000
0.396320,0.042203,0.000000
0.396245,0.042631,0.000000
0.396167,0.043060,0.000000
0.396087,0.043487,0.000000
0.396005,0.043914,0.000000
0.395920,0.044341,0.000000
0.395833,0.044767,0.000000
0.395744,0.045192,0.000000
0.395652,0.045616,0.000000
0.395558,0.046040,0.000000
0.395462,0.046464,0.000000
0.395363,0.046886,0.000000
0.395262,0.047309,0.000000
0.395158,0.047730,0.000000
0.395053,0.048151,0.000000
0.394944,0.048571,0.000000
0.394834,0.048991,0.000000
0.394721,0.049410,0.000000
0.394605,0.049828,0.000000
0.394488,0.050246,0.000000
0.394368,0.050663,0.000000
0.394245,0.051080,0.000000
0.394120,0.051496,0.000000
0.393993,0.051911,0.000000
0.393864,0.052326,0.000000
0.393732,0.052740,0.000000
0.393598,0.053153,0.000000
0.393461,0.053566,0.000000
0.393322,0.053978,0.000000
0.393182,0.054390,0.000000
0.393041,0.054801,0.000000
0.392899,0.055211,0.000000
0.392756,0.055620,0.000000
0.392611,0.056028,0.000000
0.392466,0.056436,0.000000
0.392320,0.056843,0.000000
0.392172,0.057249,0.000000
0.392023,0.057655,0.000000
0.391874,0.058060,0.000000
0.391723,0.058464,0.000000
0.391571,0.058867,0.000000
0.391418,0.059270,0.000000
0.391264,0.059672,0.000000
0.391109,0.060073,0.000000
0.390952,0.060473,0.000000
0.390795,0.060872,0.000000
0.390637,0.061271,0.000000
0.390477,0.061669,0.000000
0.390317,0.062067,0.000000
0.390155,0.062463,0.000000
0.389992,0.062859,0.000000
0.389829,0.063254,0.000000
0.389664,0.063649,0.000000
0.389498,0.064042,0.000000
0.389331,0.064435,0.000000
0.389162,0.064827,0.000000
0.388993,0.065219,0.000000
0.388823,0.065609,0.000000
0.388651,0.065999,0.000000
0.388479,0.066388,0.000000
0.388305,0.066777,0.000000
0.388131,0.067164,0.000000
0.387955,0.067551,0.000000
0.387778,0.067937,0.000000
0.387600,0.068323,0.000000
0.387421,0.068708,0.000000
0.387241,0.069091,0.000000
0.387060,0.069475,0.000000
0.386878,0.069857,0.000000
0.386695,0.070239,0.000000
0.386510,0.070620,0.000000
0.386325,0.071000,0.000000
0.386138,0.071379,0.000000
0.385950,0.071758,0.000000
0.385762,0.072136,0.000000
0.385572,0.072513,0.000000
0.385381,0.072890,0.000000
0.385189,0.073266,0.000000
0.384996,0.073641,0.000000
0.384802,0.074015,0.000000
0.384607,0.074388,0.000000
0.384410,0.074761,0.000000
0.384213,0.075133,0.000000
0.384014,0.075504,0.000000
0.383815,0.075875,0.000000
0.383614,0.076245,0.000000
0.383412,0.076614,0.000000
0.383210,0.076982,0.000000
0.383006,0.077350,0.000000
0.382801,0.077716,0.000000
0.382595,0.078082,0.000000
0.382389,0.078448,0.000000
0.382184,0.078815,0.000000
0.381980,0.079182,0.000000
0.381777,0.079549,0.000000
0.381574,0.079917,0.000000
0.381373,0.080285,0.000000
0.381173,0.080653,0.000000
0.380973,0.081022,0.000000
0.380775,0.081392,0.000000
0.380577,0.081762,0.000000
0.380381,0.082132,0.000000
0.380185,0.082502,0.000000
0.379990,0.082874,0.000000
0.379796,0.083245,0.000000
0.379603,0.083617,0.000000
0.379411,0.083989,0.000000
0.379220,0.084362,0.000000
0.379030,0.084735,0.000000
0.378841,0.085109,0.000000
0.378652,0.085483,0.000000
0.378465,0.085857,0.000000
0.378278,0.086232,0.000000
0.378093,0.086607,0.000000
0.377908,0.086983,0.000000
0.377724,0.087359,0.000000
0.377541,0.087736,0.000000
0.377359,0.088113,0.000000
0.377178,0.088490,0.000000
0.376998,0.088868,0.000000
0.376819,0.089246,0.000000
0.376641,0.089624,0.000000
0.376464,0.090004,0.000000
0.376287,0.090383,0.000000
0.376112,0.090763,0.000000
0.375938,0.091143,0.000000
0.375764,0.091524,0.000000
0.375591,0.091905,0.000000
0.375420,0.092287,0.000000
0.375249,0.092669,0.000000
0.375079,0.093051,0.000000
0.374910,0.093434,0.000000
0.374742,0.093817,0.000000
0.374575,0.094201,0.000000
0.374408,0.094585,0.000000
0.374243,0.094969,0.000000
0.374079,0.095354,0.000000
0.373915,0.095739,0.000000
0.373753,0.096125,0.000000
0.373591,0.096511,0.000000
0.373431,0.096898,0.000000
0.373271,0.097285,0.000000
0.373112,0.097672,0.000000
0.372954,0.098060,0.000000
0.372797,0.098448,0.000000
0.372641,0.098837,0.000000
0.372486,0.099226,0.000000
0.372332,0.099616,0.000000
0.372178,0.100006,0.000000
0.372026,0.100396,0.000000
0.371875,0.100787,0.000000
0.371724,0.101178,0.000000
0.371575,0.101570,0.000000
0.371426,0.101962,0.000000
0.371276,0.102353,0.000000
0.371126,0.102745,0.000000
0.370976,0.103136,0.000000
0.370825,0.103528,0.000000
0.370674,0.103919,0.000000
0.370522,0.104310,0.000000
0.370370,0.104700,0.000000
0.370218,0.105091,0.000000
0.370065,0.105481,0.000000
0.369911,0.105872,0.000000
0.369757,0.106262,0.000000
0.369603,0.106652,0.000000
0.369448,0.107042,0.000000
0.369293,0.107431,0.000000
0.369137,0.107821,0.000000
0.368981,0.108210,0.000000
0.368825,0.108599,0.000000
0.368668,0.108988,0.000000
0.368510,0.109377,0.000000
0.368352,0.109766,0.000000
0.368194,0.110154,0.000000
0.368035,0.110542,0.000000
0.367875,0.110931,0.000000
0.367716,0.111319,0.000000
0.367555,0.111706,0.000000
0.367395,0.112094,0.000000
0.367234,0.112482,0.000000
0.367072,0.112869,0.000000
0.366910,0.113256,0.000000
0.366748,0.113643,0.000000
0.366585,0.114030,0.000000
0.366421,0.114417,0.000000
0.366257,0.114803,0.000000
0.366093,0.115190,0.000000
0.365928,0.115576,0.000000
0.365763,0.115962,0.000000
0.365597,0.116348,0.000000
0.365431,0.116733,0.000000
0.365265,0.117119,0.000000
0.365098,0.117504,0.000000
0.364930,0.117890,0.000000
0.364762,0.118275,0.000000
0.364594,0.118659,0.000000
0.364425,0.119044,0.000000
0.364256,0.119429,0.000000
0.364086,0.119813,0.000000
0.363916,0.120197,0.000000
0.363746,0.120581,0.000000
0.363574,0.120965,0.000000
0.363403,0.121349,0.000000
0.363231,0.121733,0.000000
0.363059,0.122116,0.000000
0.362886,0.122499,0.000000
0.362712,0.122882,0.000000
0.362539,0.123265,0.000000
0.362364,0.123648,0.000000
0.362190,0.124031,0.000000
0.362014,0.124413,0.000000
0.361839,0.124795,0.000000
0.361663,0.125178,0.000000
0.361486,0.125559,0.000000
0.361309,0.125941,0.000000
0.361134,0.126323,0.000000
0.360960,0.126706,0.000000
0.360789,0.127090,0.000000
0.360620,0.127474,0.000000
0.360452,0.127858,0.000000
0.360287,0.128243,0.000000
0.360124,0.128629,0.000000
0.359963,0.129016,0.000000
0.359804,0.129403,0.000000
0.359647,0.129790,0.000000
0.359492,0.130179,0.000000
0.359339,0.130567,0.000000
0.359188,0.130957,0.000000
0.359039,0.131347,0.000000
0.358892,0.131737,0.000000
0.358747,0.132129,0.000000
0.358605,0.132521,0.000000
0.358464,0.132913,0.000000
0.358326,0.133306,0.000000
0.358189,0.133700,0.000000
0.358055,0.134094,0.000000
0.357922,0.134489,0.000000
0.357792,0.134884,0.000000
0.357663,0.135280,0.000000
0.357537,0.135677,0.000000
0.357413,0.136074,0.000000
0.357291,0.136472,0.000000
0.357171,0.136871,0.000000
0.357053,0.137270,0.000000
0.356937,0.137669,0.000000
0.356823,0.138070,0.000000
0.356711,0.138471,0.000000
0.356601,0.138872,0.000000
0.356493,0.139274,0.000000
0.356387,0.139677,0.000000
0.356284,0.140080,0.000000
0.356182,0.140484,0.000000
0.356083,0.140889,0.000000
0.355985,0.141294,0.000000
0.355889,0.141700,0.000000
0.355796,0.142106,0.000000
0.355705,0.142513,0.000000
0.355615,0.142920,0.000000
0.355528,0.143328,0.000000
0.355443,0.143737,0.000000
0.355360,0.144147,0.000000
0.355279,0.144556,0.000000
0.355200,0.144967,0.000000
0.355123,0.145378,0.000000
0.355048,0.145790,0.000000
0.354975,0.146202,0.000000
0.354904,0.146615,0.000000
0.354835,0.147029,0.000000
0.354768,0.147443,0.000000
0.354704,0.147858,0.000000
0.354641,0.148273,0.000000
0.354580,0.148689,0.000000
0.354522,0.149106,0.000000
0.354465,0.149523,0.000000
0.354411,0.149941,0.000000
0.354359,0.150359,0.000000
0.354308,0.150778,0.000000
0.354259,0.151197,0.000000
0.354207,0.151616,0.000000
0.354153,0.152034,0.000000
0.354098,0.152452,0.000000
0.354040,0.152869,0.000000
0.353980,0.153285,0.000000
0.353919,0.153701,0.000000
0.353855,0.154117,0.000000
0.353789,0.154532,0.000000
0.353721,0.154946,0.000000
0.353651,0.155360,0.000000
0.353579,0.155773,0.000000
0.353506,0.156185,0.000000
0.353430,0.156597,0.000000
0.353352,0.157009,0.000000
0.353272,0.157420,0.000000
0.353190,0.157830,0.000000
0.353105,0.158240,0.000000
0.353019,0.158650,0.000000
0.352931,0.159058,0.000000
0.352841,0.159467,0.000000
0.352749,0.159874,0.000000
0.352655,0.160281,0.000000
0.352558,0.160688,0.000000
0.352460,0.161094,0.000000
0.352360,0.161500,0.000000
0.352257,0.161905,0.000000
0.352153,0.162309,0.000000
0.352047,0.162713,0.000000
0.351938,0.163116,0.000000
0.351828,0.163519,0.000000
0.351715,0.163921,0.000000
0.351601,0.164323,0.000000
0.351484,0.164724,0.000000
0.351365,0.165124,0.000000
0.351245,0.165524,0.000000
0.351122,0.165924,0.000000
0.350997,0.166322,0.000000
0.350871,0.166721,0.000000
0.350742,0.167119,0.000000
0.350611,0.167516,0.000000
0.350478,0.167912,0.000000
0.350344,0.168309,0.000000
0.350207,0.168704,0.000000
0.350068,0.169099,0.000000
0.349927,0.169494,0.000000
0.349784,0.169888,0.000000
0.349639,0.170281,0.000000
0.349492,0.170674,0.000000
0.349343,0.171066,0.000000
0.349192,0.171458,0.000000
0.349038,0.171849,0.000000
0.348883,0.172240,0.000000
0.348726,0.172630,0.000000
0.348567,0.173019,0.000000
0.348406,0.173408,0.000000
0.348242,0.173797,0.000000
0.348077,0.174184,0.000000
0.347910,0.174572,0.000000
0.347740,0.174958,0.000000
0.347569,0.175345,0.000000
0.347396,0.175730,0.000000
0.347220,0.176116,0.000000
0.347047,0.176501,0.000000
0.346876,0.176887,0.000000
0.346707,0.177274,0.000000
0.346541,0.177662,0.000000
0.346377,0.178050,0.000000
0.346216,0.178438,0.000000
0.346057,0.178827,0.000000
0.345901,0.179217,0.000000
0.345747,0.179608,0.000000
0.345596,0.179999,0.000000
0.345447,0.180390,0.000000
0.345301,0.180782,0.000000
0.345157,0.181175,0.000000
0.345015,0.181569,0.000000
0.344876,0.181963,0.000000
0.344740,0.182357,0.000000
0.344606,0.182753,0.000000
0.344474,0.183148,0.000000
0.344345,0.183545,0.000000
0.344219,0.183942,0.000000
0.344094,0.184340,0.000000
0.343973,0.184738,0.000000
0.343853,0.185137,0.000000
0.343737,0.185536,0.000000
0.343622,0.185936,0.000000
0.343511,0.186337,0.000000
0.343401,0.186738,0.000000
0.343294,0.187140,0.000000
0.343190,0.187543,0.000000
0.343088,0.187946,0.000000
0.342989,0.188350,0.000000
0.342892,0.188754,0.000000
0.342797,0.189159,0.000000
0.342705,0.189564,0.000000
0.342616,0.189970,0.000000
0.342528,0.190377,0.000000
0.342444,0.190785,0.000000
0.342362,0.191192,0.000000
0.342282,0.191601,0.000000
0.342205,0.192010,0.000000
0.342130,0.192420,0.000000
0.342058,0.192830,0.000000
0.341988,0.193241,0.000000
0.341920,0.193653,0.000000
0.341856,0.194065,0.000000
0.341793,0.194478,0.000000
0.341733,0.194891,0.000000
0.341676,0.195305,0.000000
0.341621,0.195720,0.000000
0.341568,0.196135,0.000000
0.341518,0.196551,0.000000
0.341471,0.196967,0.000000
0.341425,0.197384,0.000000
0.341383,0.197802,0.000000
0.341343,0.198220,0.000000
0.341305,0.198639,0.000000
0.341270,0.199058,0.000000
0.341237,0.199478,0.000000
0.341207,0.199899,0.000000
0.341179,0.200320,0.000000
0.341153,0.200742,0.000000
0.341131,0.201164,0.000000
0.341108,0.201587,0.000000
0.341084,0.202009,0.000000
0.341058,0.202431,0.000000
0.341029,0.202852,0.000000
0.340999,0.203273,0.000000
0.340967,0.203694,0.000000
0.340933,0.204114,0.000000
0.340896,0.204534,0.000000
0.340858,0.204953,0.000000
0.340818,0.205372,0.000000
0.340776,0.205790,0.000000
0.340732,0.206208,0.000000
0.340686,0.206626,0.000000
0.340638,0.207043,0.000000
0.340588,0.207460,0.000000
0.340536,0.207876,0.000000
0.340482,0.208292,0.000000
0.340426,0.208708,0.000000
0.340368,0.209123,0.000000
0.340308,0.209538,0.000000
0.340246,0.209952,0.000000
0.340182,0.210366,0.000000
0.340117,0.210779,0.000000
0.340049,0.211192,0.000000
0.339979,0.211605,0.000000
0.339907,0.212017,0.000000
0.339834,0.212429,0.000000
0.339758,0.212841,0.000000
0.339680,0.213252,0.000000
0.339601,0.213662,0.000000
0.339519,0.214072,0.000000
0.339435,0.214482,0.000000
0.339350,0.214891,0.000000
0.339262,0.215300,0.000000
0.339173,0.215709,0.000000
0.339081,0.216117,0.000000
0.338988,0.216524,0.000000
0.338892,0.216932,0.000000
0.338795,0.217339,0.000000
0.338696,0.217745,0.000000
0.338594,0.218151,0.000000
0.338491,0.218557,0.000000
0.338386,0.218962,0.000000
0.338278,0.219366,0.000000
0.338169,0.219771,0.000000
0.338058,0.220175,0.000000
0.337945,0.220578,0.000000
0.337830,0.220981,0.000000
0.337712,0.221384,0.000000
0.337593,0.221786,0.000000
0.337472,0.222188,0.000000
0.337349,0.222590,0.000000
0.337224,0.222991,0.000000
0.337097,0.223391,0.000000
0.336968,0.223791,0.000000
0.336837,0.224191,0.000000
0.336704,0.224590,0.000000
0.336569,0.224989,0.000000
0.336432,0.225388,0.000000
0.336293,0.225786,0.000000
0.336152,0.226184,0.000000
0.336010,0.226581,0.000000
0.335865,0.226978,0.000000
0.335723,0.227375,0.000000
0.335582,0.227773,0.000000
0.335443,0.228171,0.000000
0.335306,0.228570,0.000000
0.335171,0.228969,0.000000
0.335039,0.229368,0.000000
0.334908,0.229768,0.000000
0.334779,0.230168,0.000000
0.334652,0.230569,0.000000
0.334527,0.230970,0.000000
0.334405,0.231371,0.000000
0.334284,0.231773,0.000000
0.334165,0.232175,0.000000
0.334048,0.232578,0.000000
0.333933,0.232981,0.000000
0.333821,0.233384,0.000000
0.333710,0.233788,0.000000
0.333601,0.234193,0.000000
0.333494,0.234597,0.000000
0.333390,0.235003,0.000000
0.333287,0.235408,0.000000
0.333186,0.235814,0.000000
0.333087,0.236221,0.000000
0.332990,0.236628,0.000000
0.332896,0.237035,0.000000
0.332803,0.237442,0.000000
0.332712,0.237851,0.000000
0.332623,0.238259,0.000000
0.332537,0.238668,0.000000
0.332452,0.239077,0.000000
0.332369,0.239487,0.000000
0.332288,0.239897,0.000000
0.332210,0.240308,0.000000
0.332133,0.240719,0.000000
0.332058,0.241130,0.000000
0.331985,0.241542,0.000000
0.331915,0.241954,0.000000
0.331846,0.242367,0.000000
0.331779,0.242780,0.000000
0.331714,0.243194,0.000000
0.331652,0.243608,0.000000
0.331591,0.244022,0.000000
0.331532,0.244437,0.000000
0.331475,0.244852,0.000000
0.331421,0.245267,0.000000
0.331368,0.245683,0.000000
0.331317,0.246100,0.000000
0.331268,0.246517,0.000000
0.331222,0.246934,0.000000
0.331177,0.247351,0.000000
0.331134,0.247770,0.000000
0.331094,0.248188,0.000000
0.331055,0.248607,0.000000
0.331018,0.249026,0.000000
0.330983,0.249446,0.000000
0.330951,0.249866,0.000000
0.330920,0.250287,0.000000
0.330891,0.250708,0.000000
0.330864,0.251129,0.000000
0.330840,0.251551,0.000000
0.330817,0.251973,0.000000
0.330796,0.252396,0.000000
0.330775,0.252818,0.000000
0.330752,0.253240,0.000000
0.330727,0.253662,0.000000
0.330700,0.254083,0.000000
0.330671,0.254504,0.000000
0.330640,0.254924,0.000000
0.330607,0.255344,0.000000
0.330572,0.255763,0.000000
0.330535,0.256182,0.000000
0.330496,0.256600,0.000000
0.330454,0.257018,0.000000
0.330411,0.257435,0.000000
0.330366,0.257852,0.000000
0.330319,0.258269,0.000000
0.330269,0.258684,0.000000
0.330218,0.259100,0.000000
0.330165,0.259515,0.000000
0.330110,0.259929,0.000000
0.330052,0.260343,0.000000
0.329993,0.260757,0.000000
0.329931,0.261170,0.000000
0.329868,0.261583,0.000000
0.329802,0.261995,0.000000
0.329735,0.262406,0.000000
0.329666,0.262818,0.000000
0.329594,0.263228,0.000000
0.329520,0.263639,0.000000
0.329445,0.264048,0.000000
0.329367,0.264458,0.000000
0.329288,0.264866,0.000000
0.329206,0.265275,0.000000
0.329122,0.265683,0.000000
0.329037,0.266090,0.000000
0.328949,0.266497,0.000000
0.328859,0.266903,0.000000
0.328768,0.267309,0.000000
0.328674,0.267715,0.000000
0.328578,0.268120,0.000000
0.328480,0.268525,0.000000
0.328380,0.268929,0.000000
0.328279,0.269332,0.000000
0.328175,0.269735,0.000000
0.328069,0.270138,0.000000
0.327961,0.270540,0.000000
0.327851,0.270942,0.000000
0.327739,0.271343,0.000000
0.327625,0.271744,0.000000
0.327509,0.272144,0.000000
0.327391,0.272544,0.000000
0.327271,0.272943,0.000000
0.327149,0.273342,0.000000
0.327025,0.273741,0.000000
0.326899,0.274138,0.000000
0.326771,0.274536,0.000000
0.326640,0.274933,0.000000
0.326508,0.275329,0.000000
0.326374,0.275725,0.000000
0.326238,0.276121,0.000000
0.326100,0.276516,0.000000
0.325959,0.276911,0.000000
0.325817,0.277305,0.000000
0.325673,0.277698,0.000000
0.325526,0.278091,0.000000
0.325378,0.278483,0.000000
0.325226,0.278874,0.000000
0.325073,0.279263,0.000000
0.324917,0.279651,0.000000
0.324759,0.280038,0.000000
0.324598,0.280423,0.000000
0.324435,0.280808,0.000000
0.324269,0.281190,0.000000
0.324101,0.281572,0.000000
0.323931,0.281953,0.000000
0.323758,0.282332,0.000000
0.323583,0.282710,0.000000
0.323405,0.283086,0.000000
0.323225,0.283462,0.000000
0.323043,0.283836,0.000000
0.322858,0.284209,0.000000
0.322671,0.284580,0.000000
0.322481,0.284951,0.000000
0.322289,0.285320,0.000000
0.322095,0.285688,0.000000
0.321898,0.286054,0.000000
0.321699,0.286419,0.000000
0.321497,0.286783,0.000000
0.321293,0.287146,0.000000
0.321087,0.287508,0.000000
0.320878,0.287868,0.000000
0.320667,0.288227,0.000000
0.320454,0.288584,0.000000
0.320238,0.288941,0.000000
0.320019,0.289296,0.000000
0.319798,0.289650,0.000000
0.319575,0.290003,0.000000
0.319350,0.290354,0.000000
0.319122,0.290704,0.000000
0.318891,0.291053,0.000000
0.318659,0.291401,0.000000
0.318423,0.291747,0.000000
0.318186,0.292092,0.000000
0.317946,0.292436,0.000000
0.317704,0.292778,0.000000
0.317459,0.293119,0.000000
0.317212,0.293459,0.000000
0.316962,0.293798,0.000000
0.316710,0.294136,0.000000
0.316456,0.294472,0.000000
0.316199,0.294807,0.000000
0.315940,0.295141,0.000000
0.315678,0.295473,0.000000
0.315414,0.295804,0.000000
0.315148,0.296134,0.000000
0.314879,0.296463,0.000000
0.314608,0.296790,0.000000
0.314334,0.297116,0.000000
0.314058,0.297441,0.000000
0.313780,0.297765,0.000000
0.313499,0.298087,0.000000
0.313216,0.298408,0.000000
0.312931,0.298728,0.000000
0.312643,0.299046,0.000000
0.312352,0.299363,0.000000
0.312059,0.299679,0.000000
0.311764,0.299994,0.000000
0.311471,0.300310,0.000000
0.311183,0.300628,0.000000
0.310898,0.300948,0.000000
0.310618,0.301269,0.000000
0.310341,0.301593,0.000000
0.310069,0.301919,0.000000
0.309802,0.302247,0.000000
0.309538,0.302577,0.000000
0.309279,0.302909,0.000000
0.309023,0.303243,0.000000
0.308773,0.303579,0.000000
0.308526,0.303917,0.000000
0.308283,0.304257,0.000000
0.308045,0.304599,0.000000
0.307811,0.304943,0.000000
0.307581,0.305290,0.000000
0.307355,0.305638,0.000000
0.307134,0.305988,0.000000
0.306916,0.306340,0.000000
0.306703,0.306695,0.000000
0.306494,0.307051,0.000000
0.306290,0.307409,0.000000
0.306089,0.307770,0.000000
0.305893,0.308132,0.000000
0.305701,0.308497,0.000000
0.305513,0.308863,0.000000
0.305329,0.309232,0.000000
0.305150,0.309602,0.000000
0.304975,0.309975,0.000000
0.304803,0.310349,0.000000
0.304637,0.310726,0.000000
0.304474,0.311105,0.000000
0.304316,0.311485,0.000000
0.304161,0.311868,0.000000
0.304011,0.312253,0.000000
0.303866,0.312640,0.000000
0.303724,0.313028,0.000000
0.303587,0.313419,0.000000
0.303453,0.313812,0.000000
0.303324,0.314207,0.000000
0.303200,0.314604,0.000000
0.303079,0.315003,0.000000
0.302963,0.315404,0.000000
0.302851,0.315807,0.000000
0.302743,0.316212,0.000000
0.302639,0.316619,0.000000
0.302539,0.317028,0.000000
0.302444,0.317439,0.000000
0.302353,0.317852,0.000000
0.302266,0.318268,0.000000
0.302183,0.318685,0.000000
0.302105,0.319104,0.000000
0.302031,0.319525,0.000000
0.301960,0.319949,0.000000
0.301895,0.320374,0.000000
0.301833,0.320802,0.000000
0.301775,0.321231,0.000000
0.301722,0.321662,0.000000
0.301673,0.322096,0.000000
0.301628,0.322531,0.000000
0.301588,0.322969,0.000000
0.301551,0.323409,0.000000
0.301519,0.323849,0.000000
0.301491,0.324288,0.000000
0.301468,0.324726,0.000000
0.301450,0.325163,0.000000
0.301435,0.325598,0.000000
0.301426,0.326032,0.000000
0.301421,0.326464,0.000000
0.301420,0.326895,0.000000
0.301424,0.327324,0.000000
0.301433,0.327752,0.000000
0.301446,0.328179,0.000000
0.301463,0.328604,0.000000
0.301485,0.329028,0.000000
0.301511,0.329450,0.000000
0.301542,0.329871,0.000000
0.301578,0.330291,0.000000
0.301618,0.330709,0.000000
0.301662,0.331126,0.000000
0.301711,0.331541,0.000000
0.301765,0.331955,0.000000
0.301823,0.332368,0.000000
0.301886,0.332779,0.000000
0.301953,0.333189,0.000000
0.302024,0.333597,0.000000
0.302100,0.334004,0.000000
0.302181,0.334409,0.000000
0.302266,0.334813,0.000000
0.302356,0.335216,0.000000
0.302450,0.335617,0.000000
0.302548,0.336017,0.000000
0.302652,0.336416,0.000000
0.302759,0.336813,0.000000
0.302871,0.337208,0.000000
0.302988,0.337602,0.000000
0.303109,0.337995,0.000000
0.303235,0.338387,0.000000
0.303365,0.338777,0.000000
0.303500,0.339165,0.000000
0.303639,0.339552,0.000000
0.303783,0.339938,0.000000
0.303931,0.340322,0.000000
0.304084,0.340705,0.000000
0.304241,0.341087,0.000000
0.304403,0.341467,0.000000
0.304569,0.341846,0.000000
0.304740,0.342223,0.000000
0.304915,0.342599,0.000000
0.305095,0.342973,0.000000
0.305280,0.343346,0.000000
0.305468,0.343718,0.000000
0.305662,0.344088,0.000000
0.305860,0.344457,0.000000
0.306062,0.344824,0.000000
0.306269,0.345190,0.000000
0.306480,0.345555,0.000000
0.306696,0.345918,0.000000
0.306917,0.346280,0.000000
0.307142,0.346640,0.000000
0.307371,0.346999,0.000000
0.307605,0.347357,0.000000
0.307843,0.347713,0.000000
0.308086,0.348068,0.000000
0.308334,0.348421,0.000000
0.308580,0.348775,0.000000
0.308823,0.349130,0.000000
0.309063,0.349485,0.000000
0.309301,0.349842,0.000000
0.309536,0.350199,0.000000
0.309768,0.350558,0.000000
0.309998,0.350917,0.000000
0.310224,0.351277,0.000000
0.310448,0.351639,0.000000
0.310669,0.352001,0.000000
0.310888,0.352364,0.000000
0.311103,0.352728,0.000000
0.311316,0.353093,0.000000
0.311526,0.353459,0.000000
0.311733,0.353825,0.000000
0.311937,0.354193,0.000000
0.312139,0.354562,0.000000
0.312338,0.354931,0.000000
0.312534,0.355302,0.000000
0.312727,0.355673,0.000000
0.312918,0.356045,0.000000
0.313106,0.356419,0.000000
0.313291,0.356793,0.000000
0.313473,0.357168,0.000000
0.313652,0.357544,0.000000
0.313829,0.357921,0.000000
0.314003,0.358299,0.000000
0.314174,0.358678,0.000000
0.314342,0.359058,0.000000
0.314508,0.359438,0.000000
0.314671,0.359820,0.000000
0.314831,0.360202,0.000000
0.314988,0.360586,0.000000
0.315142,0.360970,0.000000
0.315294,0.361356,0.000000
0.315443,0.361742,0.000000
0.315589,0.362129,0.000000
0.315733,0.362517,0.000000
0.315873,0.362906,0.000000
0.316011,0.363296,0.000000
0.316146,0.363687,0.000000
0.316278,0.364079,0.000000
0.316408,0.364471,0.000000
0.316534,0.364865,0.000000
0.316658,0.365260,0.000000
0.316779,0.365655,0.000000
0.316898,0.366051,0.000000
0.317013,0.366449,0.000000
0.317126,0.366847,0.000000
0.317236,0.367246,0.000000
0.317344,0.367646,0.000000
0.317448,0.368048,0.000000
0.317550,0.368450,0.000000
0.317649,0.368852,0.000000
0.317745,0.369256,0.000000
0.317838,0.369661,0.000000
0.317929,0.370067,0.000000
0.318017,0.370473,0.000000
0.318102,0.370881,0.000000
0.318184,0.371289,0.000000
0.318264,0.371699,0.000000
0.318340,0.372109,0.000000
0.318415,0.372520,0.000000
0.318487,0.372931,0.000000
0.318559,0.373342,0.000000
0.318628,0.373754,0.000000
0.318696,0.374165,0.000000
0.318762,0.374577,0.000000
0.318827,0.374988,0.000000
0.318890,0.375400,0.000000
0.318951,0.375812,0.000000
0.319010,0.376224,0.000000
0.319068,0.376636,0.000000
0.319125,0.377049,0.000000
0.319180,0.377461,0.000000
0.319233,0.377873,0.000000
0.319284,0.378286,0.000000
0.319334,0.378699,0.000000
0.319382,0.379112,0.000000
0.319429,0.379525,0.000000
0.319474,0.379938,0.000000
0.319517,0.380351,0.000000
0.319559,0.380764,0.000000
0.319599,0.381178,0.000000
0.319637,0.381591,0.000000
0.319674,0.382005,0.000000
0.319709,0.382419,0.000000
0.319742,0.382833,0.000000
0.319774,0.383247,0.000000
0.319804,0.383661,0.000000
0.319833,0.384075,0.000000
0.319860,0.384490,0.000000
0.319885,0.384904,0.000000
0.319909,0.385319,0.000000
0.319931,0.385734,0.000000
0.319951,0.386149,0.000000
0.319970,0.386564,0.000000
0.319987,0.386979,0.000000
0.320003,0.387394,0.000000
0.320016,0.387810,0.000000
0.320029,0.388225,0.000000
0.320039,0.388641,0.000000
0.320048,0.389056,0.000000
0.320055,0.389472,0.000000
0.320061,0.389888,0.000000
0.320065,0.390304,0.000000
0.320068,0.390721,0.000000
0.320068,0.391137,0.000000
0.320067,0.391553,0.000000
0.320065,0.391970,0.000000
0.320061,0.392387,0.000000
0.320055,0.392804,0.000000
0.320047,0.393221,0.000000
0.320038,0.393638,0.000000
0.320028,0.394055,0.000000
0.320015,0.394472,0.000000
0.320001,0.394889,0.000000
0.319986,0.395307,0.000000
0.319968,0.395725,0.000000
0.319950,0.396142,0.000000
0.319929,0.396560,0.000000
0.319907,0.396978,0.000000
0.319883,0.397397,0.000000
0.319858,0.397815,0.000000
0.319831,0.398233,0.000000
0.319804,0.398652,0.000000
0.319778,0.399070,0.000000
0.319752,0.399489,0.000000
0.319726,0.399907,0.000000
0.319701,0.400326,0.000000
0.319677,0.400744,0.000000
0.319653,0.401163,0.000000
0.319629,0.401582,0.000000
0.319606,0.402001,0.000000
0.319583,0.402420,0.000000
0.319560,0.402838,0.000000
0.319538,0.403257,0.000000
0.319517,0.403676,0.000000
0.319496,0.404095,0.000000
0.319475,0.404515,0.000000
0.319455,0.404934,0.000000
0.319435,0.405353,0.000000
0.319416,0.405772,0.000000
0.319397,0.406191,0.000000
0.319378,0.406611,0.000000
0.319360,0.407030,0.000000
0.319343,0.407449,0.000000
0.319325,0.407869,0.000000
0.319309,0.408288,0.000000
0.319292,0.408708,0.000000
0.319276,0.409128,0.000000
0.319261,0.409547,0.000000
0.319246,0.409967,0.000000
0.319231,0.410387,0.000000
0.319217,0.410806,0.000000
0.319203,0.411226,0.000000
0.319190,0.411646,0.000000
0.319177,0.412066,0.000000
0.319165,0.412486,0.000000
0.319153,0.412906,0.000000
0.319141,0.413326,0.000000
0.319130,0.413746,0.000000
0.319120,0.414166,0.000000
0.319109,0.414587,0.000000
0.319100,0.415007,0.000000
0.319090,0.415427,0.000000
0.319081,0.415847,0.000000
0.319073,0.416268,0.000000
0.319065,0.416688,0.000000
0.319057,0.417109,0.000000
0.319050,0.417529,0.000000
0.319043,0.417950,0.000000
0.319037,0.418370,0.000000
0.319031,0.418791,0.000000
0.319026,0.419212,0.000000
0.319021,0.419633,0.000000
0.319016,0.420053,0.000000
0.319012,0.420474,0.000000
0.319008,0.420895,0.000000
0.319005,0.421316,0.000000
0.319002,0.421737,0.000000
0.319000,0.422158,0.000000
0.318998,0.422579,0.000000
0.318996,0.423000,0.000000
0.318995,0.423422,0.000000
0.318995,0.423843,0.000000
0.318994,0.424264,0.000000


==> Pillow_r4_e2-M1-c1_TFT_line_u=0.000000_dir=1.csv <==
0.000000,0.109960,0.000000
0.000381,0.109960,0.000000
0.000762,0.109959,0.000000
0.001143,0.109959,0.000000
0.001525,0.109959,0.000000
0.001906,0.109958,0.000000
0.002287,0.109957,0.000000
0.002668,0.109956,0.000000
0.003049,0.109955,0.000000
0.003430,0.109954,0.000000
0.003811,0.109952,0.000000
0.004192,0.109951,0.000000
0.004573,0.109949,0.000000
0.004954,0.109947,0.000000
0.005335,0.109945,0.000000
0.005716,0.109943,0.000000
0.006097,0.109940,0.000000
0.006478,0.109938,0.000000
0.006859,0.109935,0.000000
0.007240,0.109933,0.000000
0.007621,0.109930,0.000000
0.008002,0.109926,0.000000
0.008383,0.109923,0.000000
0.008764,0.109920,0.000000
0.009145,0.109916,0.000000
0.009526,0.109913,0.000000
0.009907,0.109909,0.000000
0.010288,0.109905,0.000000
0.010670,0.109900,0.000000
0.011051,0.109896,0.000000
0.011432,0.109892,0.000000
0.011813,0.109887,0.000000
0.012194,0.109882,0.000000
0.012575,0.109877,0.000000
0.012956,0.109872,0.000000
0.013337,0.109867,0.000000
0.013718,0.109861,0.000000
0.014099,0.109856,0.000000
0.014481,0.109850,0.000000
0.014862,0.109844,0.000000
0.015243,0.109838,0.000000
0.015624,0.109832,0.000000
0.016005,0.109825,0.000000
0.016387,0.109819,0.000000
0.016768,0.109812,0.000000
0.017149,0.109805,0.000000
0.017531,0.109798,0.000000
0.017912,0.109791,0.000000
0.018293,0.109784,0.000000
0.018675,0.109776,0.000000
0.019056,0.109769,0.000000
0.019438,0.109761,0.000000
0.019819,0.109753,0.000000
0.020201,0.109745,0.000000
0.020582,0.109736,0.000000
0.020964,0.109728,0.000000
0.021345,0.109719,0.000000
0.021727,0.109710,0.000000
0.022109,0.109701,0.000000
0.022490,0.109692,0.000000
0.022872,0.109683,0.000000
0.023254,0.109674,0.000000
0.023636,0.109664,0.000000
0.024017,0.109654,0.000000
0.024399,0.109644,0.000000
0.024781,0.109634,0.000000
0.025163,0.109624,0.000000
0.025545,0.109614,0.000000
0.025927,0.109603,0.000000
0.026309,0.109592,0.000000
0.026691,0.109581,0.000000
0.027074,0.109570,0.000000
0.027456,0.109559,0.000000
0.027838,0.109548,0.000000
0.028220,0.109536,0.000000
0.028603,0.109524,0.000000
0.028985,0.109513,0.000000
0.029367,0.109500,0.000000
0.029750,0.109488,0.000000
0.030132,0.109476,0.000000
0.030515,0.109463,0.000000
0.030897,0.109451,0.000000
0.031280,0.109438,0.000000
0.031662,0.109425,0.000000
0.032045,0.109411,0.000000
0.032427,0.109398,0.000000
0.032810,0.109384,0.000000
0.033193,0.109371,0.000000
0.033575,0.109357,0.000000
0.033958,0.109343,0.000000
0.034341,0.109329,0.000000
0.034724,0.109314,0.000000
0.035107,0.109300,0.000000
0.035490,0.109285,0.000000
0.035872,0.109270,0.000000
0.036255,0.109255,0.000000
0.036638,0.109240,0.000000
0.037021,0.109224,0.000000
0.037404,0.109209,0.000000
0.037787,0.109193,0.000000
0.038171,0.109177,0.000000
0.038554,0.109161,0.000000
0.038937,0.109145,0.000000
0.039320,0.109128,0.000000
0.039703,0.109112,0.000000
0.040086,0.109095,0.000000
0.040470,0.109078,0.000000
0.040853,0.109061,0.000000
0.041236,0.109044,0.000000
0.041619,0.109026,0.000000
0.042003,0.109009,0.000000
0.042386,0.108991,0.000000
0.042770,0.108973,0.000000
0.043153,0.108955,0.000000
0.043537,0.108936,0.000000
0.043920,0.108918,0.000000
0.044303,0.108899,0.000000
0.044687,0.108880,0.000000
0.045071,0.108861,0.000000
0.045454,0.108842,0.000000
0.045838,0.108823,0.000000
0.046221,0.108803,0.000000
0.046605,0.108784,0.000000
0.046989,0.108764,0.000000
0.047372,0.108744,0.000000
0.047756,0.108723,0.000000
0.048140,0.108703,0.000000
0.048524,0.108682,0.000000
0.048907,0.108662,0.000000
0.049291,0.108641,0.000000
0.049675,0.108620,0.000000
0.050059,0.108598,0.000000
0.050443,0.108577,0.000000
0.050827,0.108555,0.000000
0.051210,0.108534,0.000000
0.051594,0.108512,0.000000
0.051978,0.108489,0.000000
0.052362,0.108467,0.000000
0.052746,0.108445,0.000000
0.053130,0.108422,0.000000
0.053515,0.108399,0.000000
0.053899,0.108376,0.000000
0.054283,0.108353,0.000000
0.054667,0.108330,0.000000
0.055051,0.108306,0.000000
0.055435,0.108282,0.000000
0.055820,0.108259,0.000000
0.056204,0.108235,0.000000
0.056588,0.108210,0.000000
0.056973,0.108186,0.000000
0.057357,0.108161,0.000000
0.057742,0.108137,0.000000
0.058126,0.108112,0.000000
0.058511,0.108087,0.000000
0.058895,0.108062,0.000000
0.059280,0.108036,0.000000
0.059665,0.108011,0.000000
0.060049,0.107985,0.000000
0.060434,0.107959,0.000000
0.060819,0.107933,0.000000
0.061204,0.107907,0.000000
0.061588,0.107880,0.000000
0.061973,0.107853,0.000000
0.062358,0.107827,0.000000
0.062743,0.107800,0.000000
0.063128,0.107773,0.000000
0.063513,0.107745,0.000000
0.063898,0.107718,0.000000
0.064284,0.107690,0.000000
0.064669,0.107663,0.000000
0.065054,0.107635,0.000000
0.065439,0.107606,0.000000
0.065825,0.107578,0.000000
0.066210,0.107550,0.000000
0.066596,0.107521,0.000000
0.066981,0.107492,0.000000
0.067367,0.107463,0.000000
0.067752,0.107434,0.000000
0.068138,0.107405,0.000000
0.068524,0.107375,0.000000
0.068909,0.107346,0.000000
0.069295,0.107316,0.000000
0.069681,0.107286,0.000000
0.070067,0.107256,0.000000
0.070453,0.107226,0.000000
0.070839,0.107195,0.000000
0.071225,0.107164,0.000000
0.071611,0.107134,0.000000
0.071998,0.107103,0.000000
0.072384,0.107072,0.000000
0.072770,0.107040,0.000000
0.073157,0.107009,0.000000
0.073543,0.106977,0.000000
0.073929,0.106945,0.000000
0.074316,0.106913,0.000000
0.074703,0.106881,0.000000
0.075089,0.106849,0.000000
0.075476,0.106816,0.000000
0.075863,0.106784,0.000000
0.076250,0.106751,0.000000
0.076637,0.106718,0.000000
0.077023,0.106685,0.000000
0.077410,0.106651,0.000000
0.077798,0.106618,0.000000
0.078185,0.106584,0.000000
0.078572,0.106550,0.000000
0.078959,0.106516,0.000000
0.079346,0.106482,0.000000
0.079734,0.106448,0.000000
0.080121,0.106413,0.000000
0.080508,0.106378,0.000000
0.080896,0.106344,0.000000
0.081283,0.106308,0.000000
0.081671,0.106273,0.000000
0.082059,0.106238,0.000000
0.082446,0.106202,0.000000
0.082834,0.106166,0.000000
0.083222,0.106130,0.000000
0.083610,0.106094,0.000000
0.083998,0.106058,0.000000
0.084386,0.106021,0.000000
0.084774,0.105985,0.000000
0.085162,0.105948,0.000000
0.085550,0.105911,0.000000
0.085938,0.105874,0.000000
0.086326,0.105836,0.000000
0.086714,0.105799,0.000000
0.087103,0.105761,0.000000
0.087491,0.105723,0.000000
0.087879,0.105685,0.000000
0.088268,0.105647,0.000000
0.088656,0.105608,0.000000
0.089045,0.105569,0.000000
0.089433,0.105531,0.000000
0.089822,0.105492,0.000000
0.090210,0.105452,0.000000
0.090599,0.105413,0.000000
0.090988,0.105373,0.000000
0.091377,0.105334,0.000000
0.091765,0.105294,0.000000
0.092154,0.105253,0.000000
0.092543,0.105213,0.000000
0.092932,0.105173,0.000000
0.093321,0.105132,0.000000
0.093710,0.105091,0.000000
0.094099,0.105050,0.000000
0.094488,0.105009,0.000000
0.094878,0.104967,0.000000
0.095267,0.104926,0.000000
0.095656,0.104884,0.000000
0.096045,0.104842,0.000000
0.096435,0.104799,0.000000
0.096824,0.104757,0.000000
0.097214,0.104714,0.000000
0.097603,0.104672,0.000000
0.097993,0.104629,0.000000
0.098382,0.104585,0.000000
0.098772,0.104542,0.000000
0.099161,0.104499,0.000000
0.099551,0.104455,0.000000
0.099941,0.104411,0.000000
0.100330,0.104367,0.000000
0.100720,0.104323,0.000000
0.101110,0.104278,0.000000
0.101500,0.104233,0.000000
0.101890,0.104189,0.000000
0.102280,0.104143,0.000000
0.102670,0.104098,0.000000
0.103060,0.104053,0.000000
0.103450,0.104007,0.000000
0.103840,0.103961,0.000000
0.104230,0.103915,0.000000
0.104621,0.103869,0.000000
0.105011,0.103823,0.000000
0.105401,0.103776,0.000000
0.105792,0.103730,0.000000
0.106182,0.103683,0.000000
0.106572,0.103636,0.000000
0.106963,0.103588,0.000000
0.107353,0.103541,0.000000
0.107744,0.103493,0.000000
0.108135,0.103445,0.000000
0.108525,0.103397,0.000000
0.108916,0.103349,0.000000
0.109307,0.103301,0.000000
0.109698,0.103252,0.000000
0.110088,0.103203,0.000000
0.110479,0.103155,0.000000
0.110870,0.103105,0.000000
0.111261,0.103056,0.000000
0.111652,0.103007,0.000000
0.112043,0.102957,0.000000
0.112434,0.102907,0.000000
0.112826,0.102857,0.000000
0.113217,0.102807,0.000000
0.113608,0.102756,0.000000
0.113999,0.102706,0.000000
0.114391,0.102655,0.000000
0.114782,0.102604,0.000000
0.115173,0.102553,0.000000
0.115565,0.102502,0.000000
0.115956,0.102450,0.000000
0.116348,0.102399,0.000000
0.116740,0.102347,0.000000
0.117131,0.102295,0.000000
0.117523,0.102243,0.000000
0.117915,0.102190,0.000000
0.118306,0.102138,0.000000
0.118698,0.102085,0.000000
0.119090,0.102032,0.000000
0.119482,0.101979,0.000000
0.119874,0.101926,0.000000
0.120266,0.101872,0.000000
0.120658,0.101819,0.000000
0.121050,0.101765,0.000000
0.121443,0.101711,0.000000
0.121835,0.101657,0.000000
0.122227,0.101602,0.000000
0.122619,0.101548,0.000000
0.123012,0.101493,0.000000
0.123404,0.101438,0.000000
0.123797,0.101383,0.000000
0.124189,0.101328,0.000000
0.124582,0.101272,0.000000
0.124974,0.101217,0.000000
0.125367,0.101161,0.000000
0.125759,0.101105,0.000000
0.126152,0.101049,0.000000
0.126545,0.100993,0.000000
0.126938,0.100936,0.000000
0.127330,0.100880,0.000000
0.127723,0.100823,0.000000
0.128116,0.100766,0.000000
0.128509,0.100708,0.000000
0.128902,0.100651,0.000000
0.129295,0.100594,0.000000
0.129688,0.100536,0.000000
0.130081,0.100478,0.000000
0.130474,0.100420,0.000000
0.130868,0.100361,0.000000
0.131261,0.100303,0.000000
0.131654,0.100244,0.000000
0.132047,0.100186,0.000000
0.132441,0.100127,0.000000
0.132834,0.100067,0.000000
0.133227,0.100008,0.000000
0.133621,0.099948,0.000000
0.134014,0.099889,0.000000
0.134408,0.099829,0.000000
0.134801,0.099769,0.000000
0.135195,0.099708,0.000000
0.135589,0.099648,0.000000
0.135982,0.099587,0.000000
0.136376,0.099527,0.000000
0.136770,0.099466,0.000000
0.137163,0.099404,0.000000
0.137557,0.099343,0.000000
0.137951,0.099282,0.000000
0.138345,0.099220,0.000000
0.138739,0.099158,0.000000
0.139132,0.099096,0.000000
0.139526,0.099034,0.000000
0.139920,0.098971,0.000000
0.140314,0.098909,0.000000
0.140708,0.098846,0.000000
0.141102,0.098783,0.000000
0.141496,0.098720,0.000000
0.141890,0.098656,0.000000
0.142285,0.098593,0.000000
0.142679,0.098529,0.000000
0.143073,0.098465,0.000000
0.143467,0.098401,0.000000
0.143861,0.098337,0.000000
0.144256,0.098272,0.000000
0.144650,0.098208,0.000000
0.145044,0.098143,0.000000
0.145439,0.098078,0.000000
0.145833,0.098013,0.000000
0.146227,0.097948,0.000000
0.146622,0.097882,0.000000
0.147016,0.097816,0.000000
0.147411,0.097750,0.000000
0.147805,0.097684,0.000000
0.148200,0.097618,0.000000
0.148594,0.097552,0.000000
0.148989,0.097485,0.000000
0.149383,0.097418,0.000000
0.149778,0.097351,0.000000
0.150172,0.097284,0.000000
0.150567,0.097217,0.000000
0.150962,0.097149,0.000000
0.151357,0.097082,0.000000
0.151751,0.097014,0.000000
0.152146,0.096946,0.000000
0.152541,0.096877,0.000000
0.152936,0.096809,0.000000
0.153331,0.096740,0.000000
0.153725,0.096672,0.000000
0.154120,0.096603,0.000000
0.154515,0.096534,0.000000
0.154910,0.096464,0.000000
0.155305,0.096395,0.000000
0.155700,0.096325,0.000000
0.156095,0.096255,0.000000
0.156490,0.096185,0.000000
0.156885,0.096115,0.000000
0.157281,0.096045,0.000000
0.157676,0.095974,0.000000
0.158071,0.095904,0.000000
0.158466,0.095833,0.000000
0.158861,0.095762,0.000000
0.159257,0.095690,0.000000
0.159652,0.095619,0.000000
0.160047,0.095547,0.000000
0.160443,0.095476,0.000000
0.160838,0.095404,0.000000
0.161233,0.095332,0.000000
0.161629,0.095259,0.000000
0.162024,0.095187,0.000000
0.162420,0.095114,0.000000
0.162815,0.095041,0.000000
0.163211,0.094968,0.000000
0.163606,0.094895,0.000000
0.164002,0.094822,0.000000
0.164398,0.094748,0.000000
0.164793,0.094675,0.000000
0.165189,0.094601,0.000000
0.165585,0.094527,0.000000
0.165981,0.094453,0.000000
0.166376,0.094378,0.000000
0.166772,0.094304,0.000000
0.167168,0.094229,0.000000
0.167564,0.094154,0.000000
0.167960,0.094079,0.000000
0.168356,0.094004,0.000000
0.168752,0.093929,0.000000
0.169148,0.093853,0.000000
0.169544,0.093777,0.000000
0.169940,0.093701,0.000000
0.170336,0.093625,0.000000
0.170732,0.093549,0.000000
0.171129,0.093473,0.000000
0.171525,0.093396,0.000000
0.171921,0.093319,0.000000
0.172317,0.093242,0.000000
0.172714,0.093165,0.000000
0.173110,0.093088,0.000000
0.173506,0.093011,0.000000
0.173903,0.092933,0.000000
0.174299,0.092855,0.000000
0.174695,0.092777,0.000000
0.175092,0.092699,0.000000
0.175488,0.092621,0.000000
0.175885,0.092542,0.000000
0.176281,0.092464,0.000000
0.176678,0.092385,0.000000
0.177075,0.092306,0.000000
0.177471,0.092227,0.000000
0.177868,0.092147,0.000000
0.178265,0.092068,0.000000
0.178661,0.091988,0.000000
0.179058,0.091908,0.000000
0.179455,0.091828,0.000000
0.179852,0.091748,0.000000
0.180249,0.091667,0.000000
0.180645,0.091587,0.000000
0.181042,0.091506,0.000000
0.181439,0.091425,0.000000
0.181836,0.091344,0.000000
0.182233,0.091263,0.000000
0.182630,0.091181,0.000000
0.183027,0.091100,0.000000
0.183424,0.091018,0.000000
0.183821,0.090936,0.000000
0.184218,0.090854,0.000000
0.184615,0.090771,0.000000
0.185012,0.090689,0.000000
0.185409,0.090606,0.000000
0.185807,0.090523,0.000000
0.186204,0.090440,0.000000
0.186601,0.090357,0.000000
0.186998,0.090274,0.000000
0.187395,0.090190,0.000000
0.187793,0.090106,0.000000
0.188190,0.090022,0.000000
0.188587,0.089938,0.000000
0.188985,0.089854,0.000000
0.189382,0.089769,0.000000
0.189779,0.089685,0.000000
0.190177,0.089600,0.000000
0.190574,0.089515,0.000000
0.190972,0.089430,0.000000
0.191369,0.089344,0.000000
0.191767,0.089259,0.000000
0.192164,0.089173,0.000000
0.192562,0.089087,0.000000
0.192959,0.089001,0.000000
0.193357,0.088915,0.000000
0.193754,0.088828,0.000000
0.194152,0.088742,0.000000
0.194549,0.088655,0.000000
0.194947,0.088568,0.000000
0.195345,0.088481,0.000000
0.195742,0.088393,0.000000
0.196140,0.088306,0.000000
0.196538,0.088218,0.000000
0.196935,0.088130,0.000000
0.197333,0.088042,0.000000
0.197731,0.087954,0.000000
0.198129,0.087865,0.000000
0.198526,0.087777,0.000000
0.198924,0.087688,0.000000
0.199322,0.087599,0.000000
0.199720,0.087510,0.000000
0.200118,0.087421,0.000000
0.200516,0.087331,0.000000
0.200914,0.087242,0.000000
0.201311,0.087152,0.000000
0.201709,0.087062,0.000000
0.202107,0.086971,0.000000
0.202505,0.086881,0.000000
0.202903,0.086791,0.000000
0.203301,0.086700,0.000000
0.203699,0.086609,0.000000
0.204097,0.086518,0.000000
0.204496,0.086427,0.000000
0.204894,0.086335,0.000000
0.205292,0.086244,0.000000
0.205690,0.086152,0.000000
0.206088,0.086060,0.000000
0.206486,0.085968,0.000000
0.206885,0.085876,0.000000
0.207283,0.085784,0.000000
0.207681,0.085691,0.000000
0.208079,0.085598,0.000000
0.208478,0.085505,0.000000
0.208876,0.085412,0.000000
0.209274,0.085319,0.000000
0.209673,0.085226,0.000000
0.210071,0.085132,0.000000
0.210469,0.085039,0.000000
0.210868,0.084945,0.000000
0.211266,0.084851,0.000000
0.211665,0.084756,0.000000
0.212063,0.084662,0.000000
0.212462,0.084568,0.000000
0.212860,0.084473,0.000000
0.213259,0.084378,0.000000
0.213658,0.084283,0.000000
0.214056,0.084188,0.000000
0.214455,0.084093,0.000000
0.214854,0.083997,0.000000
0.215252,0.083901,0.000000
0.215651,0.083806,0.000000
0.216050,0.083710,0.000000
0.216449,0.083614,0.000000
0.216847,0.083517,0.000000
0.217246,0.083421,0.000000
0.217645,0.083324,0.000000
0.218044,0.083228,0.000000
0.218443,0.083131,0.000000
0.218842,0.083034,0.000000
0.219241,0.082937,0.000000
0.219640,0.082839,0.000000
0.220039,0.082742,0.000000
0.220438,0.082644,0.000000
0.220837,0.082546,0.000000
0.221236,0.082448,0.000000
0.221635,0.082350,0.000000
0.222034,0.082252,0.000000
0.222433,0.082154,0.000000
0.222832,0.082055,0.000000
0.223232,0.081956,0.000000
0.223631,0.081857,0.000000
0.224030,0.081758,0.000000
0.224429,0.081659,0.000000
0.224829,0.081560,0.000000
0.225228,0.081460,0.000000
0.225627,0.081361,0.000000
0.226027,0.081261,0.000000
0.226426,0.081161,0.000000
0.226825,0.081061,0.000000
0.227225,0.080960,0.000000
0.227624,0.080860,0.000000
0.228024,0.080759,0.000000
0.228423,0.080658,0.000000
0.228822,0.080557,0.000000
0.229222,0.080456,0.000000
0.229621,0.080355,0.000000
0.230021,0.080254,0.000000
0.230420,0.080152,0.000000
0.230820,0.080050,0.000000
0.231220,0.079948,0.000000
0.231619,0.079846,0.000000
0.232019,0.079744,0.000000
0.232418,0.079641,0.000000
0.232818,0.079539,0.000000
0.233218,0.079436,0.000000
0.233617,0.079333,0.000000
0.234017,0.079230,0.000000
0.234417,0.079127,0.000000
0.234816,0.079023,0.000000
0.235216,0.078920,0.000000
0.235616,0.078816,0.000000
0.236015,0.078712,0.000000
0.236415,0.078608,0.000000
0.236815,0.078504,0.000000
0.237215,0.078399,0.000000
0.237614,0.078294,0.000000
0.238014,0.078190,0.000000
0.238414,0.078085,0.000000
0.238814,0.077979,0.000000
0.239213,0.077874,0.000000
0.239613,0.077769,0.000000
0.240013,0.077663,0.000000
0.240413,0.077557,0.000000
0.240813,0.077451,0.000000
0.241212,0.077345,0.000000
0.241612,0.077239,0.000000
0.242012,0.077132,0.000000
0.242412,0.077025,0.000000
0.242812,0.076918,0.000000
0.243212,0.076811,0.000000
0.243611,0.076704,0.000000
0.244011,0.076597,0.000000
0.244411,0.076489,0.000000
0.244811,0.076381,0.000000
0.245211,0.076273,0.000000
0.245611,0.076165,0.000000
0.246010,0.076057,0.000000
0.246410,0.075948,0.000000
0.246810,0.075840,0.000000
0.247210,0.075731,0.000000
0.247610,0.075622,0.000000
0.248010,0.075513,0.000000
0.248410,0.075403,0.000000
0.248810,0.075294,0.000000
0.249209,0.075184,0.000000
0.249609,0.075074,0.000000
0.250009,0.074964,0.000000
0.250409,0.074854,0.000000
0.250809,0.074744,0.000000
0.251209,0.074634,0.000000
0.251609,0.074523,0.000000
0.252009,0.074412,0.000000
0.252409,0.074301,0.000000
0.252809,0.074190,0.000000
0.253209,0.074079,0.000000
0.253609,0.073968,0.000000
0.254009,0.073856,0.000000
0.254409,0.073745,0.000000
0.254809,0.073633,0.000000
0.255209,0.073521,0.000000
0.255609,0.073409,0.000000
0.256009,0.073297,0.000000
0.256409,0.073184,0.000000
0.256809,0.073072,0.000000
0.257209,0.072959,0.000000
0.257610,0.072846,0.000000
0.258010,0.072734,0.000000
0.258410,0.072621,0.000000
0.258810,0.072507,0.000000
0.259210,0.072394,0.000000
0.259610,0.072281,0.000000
0.260011,0.072167,0.000000
0.260411,0.072054,0.000000
0.260811,0.071940,0.000000
0.261211,0.071826,0.000000
0.261612,0.071712,0.000000
0.262012,0.071598,0.000000
0.262412,0.071484,0.000000
0.262813,0.071369,0.000000
0.263213,0.071255,0.000000
0.263613,0.071140,0.000000
0.264014,0.071026,0.000000
0.264414,0.070911,0.000000
0.264815,0.070796,0.000000
0.265215,0.070681,0.000000
0.265615,0.070566,0.000000
0.266016,0.070451,0.000000
0.266416,0.070335,0.000000
0.266817,0.070220,0.000000
0.267218,0.070104,0.000000
0.267618,0.069989,0.000000
0.268019,0.069873,0.000000
0.268419,0.069757,0.000000
0.268820,0.069641,0.000000
0.269221,0.069525,0.000000
0.269622,0.069409,0.000000
0.270022,0.069293,0.000000
0.270423,0.069177,0.000000
0.270824,0.069060,0.000000
0.271225,0.068944,0.000000
0.271625,0.068827,0.000000
0.272026,0.068711,0.000000
0.272427,0.068594,0.000000
0.272828,0.068477,0.000000
0.273229,0.068360,0.000000
0.273630,0.068243,0.000000
0.274031,0.068126,0.000000
0.274432,0.068008,0.000000
0.274833,0.067891,0.000000
0.275234,0.067773,0.000000
0.275635,0.067656,0.000000
0.276036,0.067538,0.000000
0.276437,0.067420,0.000000
0.276838,0.067302,0.000000
0.277239,0.067184,0.000000
0.277640,0.067065,0.000000
0.278041,0.066947,0.000000
0.278442,0.066828,0.000000
0.278844,0.066709,0.000000
0.279245,0.066591,0.000000
0.279646,0.066472,0.000000
0.280047,0.066352,0.000000
0.280448,0.066233,0.000000
0.280849,0.066114,0.000000
0.281251,0.065994,0.000000
0.281652,0.065874,0.000000
0.282053,0.065754,0.000000
0.282454,0.065634,0.000000
0.282855,0.065514,0.000000
0.283257,0.065394,0.000000
0.283658,0.065273,0.000000
0.284059,0.065152,0.000000
0.284460,0.065031,0.000000
0.284862,0.064910,0.000000
0.285263,0.064789,0.000000
0.285664,0.064668,0.000000
0.286065,0.064546,0.000000
0.286467,0.064424,0.000000
0.286868,0.064302,0.000000
0.287269,0.064180,0.000000
0.287670,0.064058,0.000000
0.288072,0.063936,0.000000
0.288473,0.063813,0.000000
0.288874,0.063690,0.000000
0.289276,0.063567,0.000000
0.289677,0.063444,0.000000
0.290078,0.063320,0.000000
0.290479,0.063197,0.000000
0.290881,0.063073,0.000000
0.291282,0.062949,0.000000
0.291683,0.062825,0.000000
0.292084,0.062700,0.000000
0.292485,0.062576,0.000000
0.292887,0.062451,0.000000
0.293288,0.062326,0.000000
0.293689,0.062201,0.000000
0.294090,0.062075,0.000000
0.294491,0.061949,0.000000
0.294893,0.061823,0.000000
0.295294,0.061697,0.000000
0.295695,0.061571,0.000000
0.296096,0.061445,0.000000
0.296497,0.061318,0.000000
0.296898,0.061191,0.000000
0.297299,0.061064,0.000000
0.297700,0.060937,0.000000
0.298102,0.060809,0.000000
0.298503,0.060682,0.000000
0.298904,0.060554,0.000000
0.299305,0.060426,0.000000
0.299706,0.060298,0.000000
0.300107,0.060170,0.000000
0.300508,0.060042,0.000000
0.300909,0.059913,0.000000
0.301310,0.059785,0.000000
0.301712,0.059656,0.000000
0.302113,0.059527,0.000000
0.302514,0.059399,0.000000
0.302915,0.059270,0.000000
0.303316,0.059141,0.000000
0.303717,0.059012,0.000000
0.304118,0.058882,0.000000
0.304519,0.058753,0.000000
0.304921,0.058624,0.000000
0.305322,0.058494,0.000000
0.305723,0.058365,0.000000
0.306124,0.058235,0.000000
0.306525,0.058106,0.000000
0.306927,0.057976,0.000000
0.307328,0.057847,0.000000
0.307729,0.057717,0.000000
0.308130,0.057587,0.000000
0.308532,0.057458,0.000000
0.308933,0.057328,0.000000
0.309334,0.057198,0.000000
0.309736,0.057069,0.000000
0.310137,0.056939,0.000000
0.310538,0.056809,0.000000
0.310940,0.056680,0.000000
0.311341,0.056550,0.000000
0.311742,0.056421,0.000000
0.312144,0.056291,0.000000
0.312545,0.056162,0.000000
0.312947,0.056032,0.000000
0.313348,0.055903,0.000000
0.313750,0.055773,0.000000
0.314151,0.055644,0.000000
0.314553,0.055515,0.000000
0.314955,0.055386,0.000000
0.315356,0.055257,0.000000
0.315758,0.055128,0.000000
0.316160,0.054999,0.000000
0.316561,0.054870,0.000000
0.316963,0.054742,0.000000
0.317365,0.054613,0.000000
0.317767,0.054485,0.000000
0.318168,0.054356,0.000000
0.318570,0.054228,0.000000
0.318972,0.054100,0.000000
0.319374,0.053972,0.000000
0.319776,0.053845,0.000000
0.320178,0.053717,0.000000
0.320580,0.053590,0.000000
0.320982,0.053462,0.000000
0.321384,0.053335,0.000000
0.321786,0.053208,0.000000
0.322188,0.053081,0.000000
0.322590,0.052954,0.000000
0.322992,0.052827,0.000000
0.323394,0.052700,0.000000
0.323797,0.052573,0.000000
0.324199,0.052446,0.000000
0.324600,0.052319,0.000000
0.325002,0.052193,0.000000
0.325404,0.052066,0.000000
0.325806,0.051939,0.000000
0.326208,0.051812,0.000000
0.326610,0.051685,0.000000
0.327011,0.051558,0.000000
0.327413,0.051431,0.000000
0.327815,0.051304,0.000000
0.328216,0.051177,0.000000
0.328618,0.051050,0.000000
0.329019,0.050923,0.000000
0.329420,0.050795,0.000000
0.329821,0.050668,0.000000
0.330222,0.050540,0.000000
0.330623,0.050413,0.000000
0.331024,0.050285,0.000000
0.331425,0.050157,0.000000
0.331825,0.050028,0.000000
0.332226,0.049900,0.000000
0.332626,0.049771,0.000000
0.333027,0.049643,0.000000
0.333427,0.049514,0.000000
0.333827,0.049384,0.000000
0.334226,0.049255,0.000000
0.334626,0.049125,0.000000
0.335025,0.048995,0.000000
0.335425,0.048865,0.000000
0.335824,0.048735,0.000000
0.336223,0.048604,0.000000
0.336622,0.048473,0.000000
0.337020,0.048342,0.000000
0.337419,0.048210,0.000000
0.337817,0.048078,0.000000
0.338215,0.047946,0.000000
0.338613,0.047813,0.000000
0.339010,0.047680,0.000000
0.339408,0.047547,0.000000
0.339805,0.047413,0.000000
0.340202,0.047279,0.000000
0.340598,0.047145,0.000000
0.340995,0.047010,0.000000
0.341391,0.046875,0.000000
0.341787,0.046739,0.000000
0.342183,0.046603,0.000000
0.342578,0.046466,0.000000
0.342974,0.046329,0.000000
0.343368,0.046192,0.000000
0.343763,0.046054,0.000000
0.344158,0.045915,0.000000
0.344552,0.045776,0.000000
0.344946,0.045637,0.000000
0.345339,0.045497,0.000000
0.345732,0.045356,0.000000
0.346126,0.045216,0.000000
0.346518,0.045074,0.000000
0.346911,0.044932,0.000000
0.347303,0.044790,0.000000
0.347695,0.044647,0.000000
0.348087,0.044504,0.000000
0.348479,0.044361,0.000000
0.348871,0.044217,0.000000
0.349262,0.044072,0.000000
0.349653,0.043928,0.000000
0.350044,0.043782,0.000000
0.350435,0.043637,0.000000
0.350826,0.043491,0.000000
0.351216,0.043344,0.000000
0.351606,0.043197,0.000000
0.351997,0.043050,0.000000
0.352387,0.042903,0.000000
0.352777,0.042755,0.000000
0.353167,0.042607,0.000000
0.353556,0.042458,0.000000
0.353946,0.042309,0.000000
0.354336,0.042160,0.000000
0.354725,0.042010,0.000000
0.355115,0.041860,0.000000
0.355504,0.041710,0.000000
0.355893,0.041559,0.000000
0.356283,0.041408,0.000000
0.356672,0.041257,0.000000
0.357061,0.041106,0.000000
0.357450,0.040954,0.000000
0.357839,0.040802,0.000000
0.358228,0.040650,0.000000
0.358618,0.040497,0.000000
0.359007,0.040344,0.000000
0.359396,0.040191,0.000000
0.359785,0.040038,0.000000
0.360174,0.039884,0.000000
0.360563,0.039731,0.000000
0.360953,0.039577,0.000000
0.361342,0.039422,0.000000
0.361731,0.039268,0.000000
0.362121,0.039113,0.000000
0.362510,0.038958,0.000000
0.362900,0.038803,0.000000
0.363290,0.038648,0.000000
0.363680,0.038493,0.000000
0.364069,0.038337,0.000000
0.364459,0.038181,0.000000
0.364850,0.038025,0.000000
0.365240,0.037869,0.000000
0.365630,0.037713,0.000000
0.366021,0.037557,0.000000
0.366412,0.037400,0.000000
0.366802,0.037244,0.000000
0.367194,0.037087,0.000000
0.367585,0.036930,0.000000
0.367976,0.036773,0.000000
0.368368,0.036616,0.000000
0.368760,0.036459,0.000000
0.369152,0.036302,0.000000
0.369544,0.036144,0.000000
0.369936,0.035987,0.000000
0.370329,0.035830,0.000000
0.370722,0.035674,0.000000
0.371116,0.035517,0.000000
0.371509,0.035362,0.000000
0.371904,0.035206,0.000000
0.372298,0.035051,0.000000
0.372693,0.034897,0.000000
0.373089,0.034744,0.000000
0.373485,0.034592,0.000000
0.373881,0.034440,0.000000
0.374278,0.034290,0.000000
0.374675,0.034140,0.000000
0.375073,0.033992,0.000000
0.375472,0.033845,0.000000
0.375871,0.033699,0.000000
0.376271,0.033555,0.000000
0.376672,0.033412,0.000000
0.377073,0.033271,0.000000
0.377475,0.033132,0.000000
0.377877,0.032994,0.000000
0.378281,0.032858,0.000000
0.378685,0.032724,0.000000
0.379090,0.032592,0.000000
0.379496,0.032463,0.000000
0.379902,0.032335,0.000000
0.380310,0.032209,0.000000
0.380718,0.032086,0.000000
0.381127,0.031966,0.000000
0.381538,0.031847,0.000000
0.381949,0.031732,0.000000
0.382361,0.031619,0.000000
0.382774,0.031508,0.000000
0.383188,0.031401,0.000000
0.383604,0.031296,0.000000
0.384020,0.031195,0.000000
0.384437,0.031096,0.000000
0.384856,0.031001,0.000000
0.385276,0.030909,0.000000
0.385697,0.030820,0.000000
0.386119,0.030735,0.000000
0.386542,0.030653,0.000000
0.386967,0.030575,0.000000
0.387392,0.030500,0.000000
0.387819,0.030429,0.000000
0.388248,0.030362,0.000000
0.388678,0.030299,0.000000
0.389109,0.030239,0.000000
0.389541,0.030184,0.000000
0.389975,0.030133,0.000000
0.390410,0.030086,0.000000
0.390847,0.030044,0.000000
0.391285,0.030005,0.000000
0.391725,0.029972,0.000000
0.392166,0.029943,0.000000
0.392609,0.029918,0.000000
0.393053,0.029898,0.000000
0.393499,0.029883,0.000000
0.393947,0.029873,0.000000
0.394396,0.029868,0.000000


==> Pillow_r4_e2-M1-c1_TFT_line_u=1.000000_dir=0.csv <==
0.394396,0.029868,0.000000
0.394391,0.030317,0.000000
0.394381,0.030765,0.000000
0.394366,0.031211,0.000000
0.394346,0.031655,0.000000
0.394322,0.032098,0.000000
0.394292,0.032539,0.000000
0.394259,0.032979,0.000000
0.394220,0.033417,0.000000
0.394178,0.033854,0.000000
0.394131,0.034289,0.000000
0.394080,0.034723,0.000000
0.394025,0.035155,0.000000
0.393965,0.035586,0.000000
0.393902,0.036016,0.000000
0.393835,0.036445,0.000000
0.393764,0.036872,0.000000
0.393689,0.037298,0.000000
0.393611,0.037722,0.000000
0.393529,0.038145,0.000000
0.393444,0.038567,0.000000
0.393355,0.038988,0.000000
0.393263,0.039408,0.000000
0.393168,0.039827,0.000000
0.393069,0.040244,0.000000
0.392968,0.040660,0.000000
0.392863,0.041076,0.000000
0.392756,0.041490,0.000000
0.392645,0.041903,0.000000
0.392532,0.042315,0.000000
0.392417,0.042726,0.000000
0.392298,0.043137,0.000000
0.392178,0.043546,0.000000
0.392055,0.043954,0.000000
0.391929,0.044362,0.000000
0.391801,0.044768,0.000000
0.391672,0.045174,0.000000
0.391540,0.045579,0.000000
0.391406,0.045983,0.000000
0.391270,0.046387,0.000000
0.391132,0.046789,0.000000
0.390993,0.047191,0.000000
0.390852,0.047592,0.000000
0.390709,0.047993,0.000000
0.390565,0.048393,0.000000
0.390419,0.048792,0.000000
0.390272,0.049191,0.000000
0.390124,0.049589,0.000000
0.389974,0.049986,0.000000
0.389824,0.050383,0.000000
0.389672,0.050780,0.000000
0.389520,0.051175,0.000000
0.389367,0.051571,0.000000
0.389213,0.051966,0.000000
0.389058,0.052360,0.000000
0.388903,0.052755,0.000000
0.388747,0.053148,0.000000
0.388590,0.053542,0.000000
0.388434,0.053935,0.000000
0.388277,0.054328,0.000000
0.388120,0.054720,0.000000
0.387962,0.055113,0.000000
0.387805,0.055505,0.000000
0.387648,0.055896,0.000000
0.387491,0.056288,0.000000
0.387334,0.056679,0.000000
0.387177,0.057071,0.000000
0.387020,0.057462,0.000000
0.386864,0.057852,0.000000
0.386707,0.058243,0.000000
0.386551,0.058634,0.000000
0.386395,0.059024,0.000000
0.386239,0.059414,0.000000
0.386083,0.059805,0.000000
0.385927,0.060195,0.000000
0.385771,0.060585,0.000000
0.385616,0.060974,0.000000
0.385461,0.061364,0.000000
0.385306,0.061754,0.000000
0.385151,0.062143,0.000000
0.384996,0.062533,0.000000
0.384842,0.062922,0.000000
0.384687,0.063311,0.000000
0.384533,0.063701,0.000000
0.384380,0.064090,0.000000
0.384226,0.064479,0.000000
0.384073,0.064868,0.000000
0.383920,0.065257,0.000000
0.383767,0.065647,0.000000
0.383614,0.066036,0.000000
0.383462,0.066425,0.000000
0.383310,0.066814,0.000000
0.383158,0.067203,0.000000
0.383007,0.067592,0.000000
0.382856,0.067982,0.000000
0.382705,0.068371,0.000000
0.382554,0.068760,0.000000
0.382404,0.069149,0.000000
0.382254,0.069539,0.000000
0.382104,0.069928,0.000000
0.381955,0.070318,0.000000
0.381806,0.070708,0.000000
0.381658,0.071097,0.000000
0.381509,0.071487,0.000000
0.381361,0.071877,0.000000
0.381214,0.072267,0.000000
0.381067,0.072658,0.000000
0.380920,0.073048,0.000000
0.380773,0.073439,0.000000
0.380627,0.073829,0.000000
0.380482,0.074220,0.000000
0.380337,0.074611,0.000000
0.380192,0.075002,0.000000
0.380047,0.075393,0.000000
0.379903,0.075785,0.000000
0.379760,0.076177,0.000000
0.379617,0.076569,0.000000
0.379474,0.076961,0.000000
0.379332,0.077353,0.000000
0.379190,0.077746,0.000000
0.379049,0.078139,0.000000
0.378908,0.078532,0.000000
0.378767,0.078925,0.000000
0.378627,0.079319,0.000000
0.378488,0.079712,0.000000
0.378349,0.080107,0.000000
0.378210,0.080501,0.000000
0.378072,0.080896,0.000000
0.377935,0.081291,0.000000
0.377798,0.081686,0.000000
0.377661,0.082081,0.000000
0.377525,0.082477,0.000000
0.377390,0.082873,0.000000
0.377254,0.083269,0.000000
0.377119,0.083666,0.000000
0.376985,0.084062,0.000000
0.376851,0.084459,0.000000
0.376717,0.084856,0.000000
0.376584,0.085254,0.000000
0.376451,0.085651,0.000000
0.376318,0.086049,0.000000
0.376186,0.086447,0.000000
0.376054,0.086845,0.000000
0.375922,0.087244,0.000000
0.375791,0.087643,0.000000
0.375660,0.088041,0.000000
0.375529,0.088440,0.000000
0.375399,0.088839,0.000000
0.375269,0.089239,0.000000
0.375139,0.089638,0.000000
0.375009,0.090038,0.000000
0.374880,0.090438,0.000000
0.374750,0.090838,0.000000
0.374622,0.091238,0.000000
0.374493,0.091638,0.000000
0.374364,0.092038,0.000000
0.374236,0.092439,0.000000
0.374108,0.092839,0.000000
0.373979,0.093240,0.000000
0.373852,0.093641,0.000000
0.373724,0.094042,0.000000
0.373596,0.094443,0.000000
0.373469,0.094844,0.000000
0.373341,0.095245,0.000000
0.373214,0.095647,0.000000
0.373087,0.096048,0.000000
0.372960,0.096449,0.000000
0.372833,0.096851,0.000000
0.372706,0.097253,0.000000
0.372579,0.097654,0.000000
0.372452,0.098056,0.000000
0.372325,0.098458,0.000000
0.372198,0.098860,0.000000
0.372072,0.099262,0.000000
0.371945,0.099664,0.000000
0.371818,0.100066,0.000000
0.371691,0.100468,0.000000
0.371564,0.100870,0.000000
0.371437,0.101272,0.000000
0.371310,0.101674,0.000000
0.371183,0.102076,0.000000
0.371056,0.102478,0.000000
0.370929,0.102880,0.000000
0.370802,0.103282,0.000000
0.370674,0.103684,0.000000
0.370547,0.104086,0.000000
0.370419,0.104488,0.000000
0.370292,0.104890,0.000000
0.370164,0.105292,0.000000
0.370036,0.105694,0.000000
0.369908,0.106096,0.000000
0.369779,0.106498,0.000000
0.369651,0.106899,0.000000
0.369522,0.107301,0.000000
0.369394,0.107703,0.000000
0.369265,0.108105,0.000000
0.369136,0.108506,0.000000
0.369007,0.108908,0.000000
0.368878,0.109310,0.000000
0.368749,0.109711,0.000000
0.368620,0.110113,0.000000
0.368491,0.110514,0.000000
0.368361,0.110916,0.000000
0.368232,0.111317,0.000000
0.368102,0.111719,0.000000
0.367973,0.112120,0.000000
0.367843,0.112522,0.000000
0.367714,0.112923,0.000000
0.367584,0.113324,0.000000
0.367455,0.113726,0.000000
0.367325,0.114127,0.000000
0.367195,0.114529,0.000000
0.367066,0.114930,0.000000
0.366936,0.115331,0.000000
0.366806,0.115732,0.000000
0.366677,0.116134,0.000000
0.366547,0.116535,0.000000
0.366417,0.116936,0.000000
0.366288,0.117337,0.000000
0.366158,0.117739,0.000000
0.366029,0.118140,0.000000
0.365899,0.118541,0.000000
0.365770,0.118942,0.000000
0.365640,0.119343,0.000000
0.365511,0.119745,0.000000
0.365382,0.120146,0.000000
0.365252,0.120547,0.000000
0.365123,0.120948,0.000000
0.364994,0.121349,0.000000
0.364865,0.121750,0.000000
0.364737,0.122151,0.000000
0.364608,0.122553,0.000000
0.364479,0.122954,0.000000
0.364351,0.123355,0.000000
0.364222,0.123756,0.000000
0.364094,0.124157,0.000000
0.363966,0.124558,0.000000
0.363838,0.124959,0.000000
0.363710,0.125360,0.000000
0.363582,0.125761,0.000000
0.363455,0.126163,0.000000
0.363327,0.126564,0.000000
0.363200,0.126965,0.000000
0.363073,0.127366,0.000000
0.362946,0.127767,0.000000
0.362820,0.128168,0.000000
0.362693,0.128569,0.000000
0.362567,0.128970,0.000000
0.362441,0.129372,0.000000
0.362315,0.129773,0.000000
0.362189,0.130174,0.000000
0.362064,0.130575,0.000000
0.361938,0.130976,0.000000
0.361813,0.131377,0.000000
0.361688,0.131779,0.000000
0.361564,0.132180,0.000000
0.361439,0.132581,0.000000
0.361315,0.132982,0.000000
0.361191,0.133384,0.000000
0.361067,0.133785,0.000000
0.360944,0.134186,0.000000
0.360820,0.134587,0.000000
0.360697,0.134989,0.000000
0.360574,0.135390,0.000000
0.360451,0.135791,0.000000
0.360328,0.136192,0.000000
0.360206,0.136594,0.000000
0.360084,0.136995,0.000000
0.359962,0.137396,0.000000
0.359840,0.137797,0.000000
0.359718,0.138199,0.000000
0.359596,0.138600,0.000000
0.359475,0.139001,0.000000
0.359354,0.139402,0.000000
0.359233,0.139804,0.000000
0.359112,0.140205,0.000000
0.358991,0.140606,0.000000
0.358870,0.141007,0.000000
0.358750,0.141409,0.000000
0.358630,0.141810,0.000000
0.358510,0.142211,0.000000
0.358390,0.142612,0.000000
0.358270,0.143013,0.000000
0.358150,0.143415,0.000000
0.358031,0.143816,0.000000
0.357912,0.144217,0.000000
0.357793,0.144618,0.000000
0.357673,0.145019,0.000000
0.357555,0.145421,0.000000
0.357436,0.145822,0.000000
0.357317,0.146223,0.000000
0.357199,0.146624,0.000000
0.357080,0.147025,0.000000
0.356962,0.147426,0.000000
0.356844,0.147827,0.000000
0.356726,0.148228,0.000000
0.356608,0.148629,0.000000
0.356491,0.149030,0.000000
0.356373,0.149431,0.000000
0.356256,0.149832,0.000000
0.356138,0.150233,0.000000
0.356021,0.150634,0.000000
0.355904,0.151035,0.000000
0.355787,0.151436,0.000000
0.355670,0.151837,0.000000
0.355553,0.152238,0.000000
0.355437,0.152639,0.000000
0.355320,0.153039,0.000000
0.355204,0.153440,0.000000
0.355087,0.153841,0.000000
0.354971,0.154242,0.000000
0.354855,0.154643,0.000000
0.354739,0.155043,0.000000
0.354623,0.155444,0.000000
0.354507,0.155845,0.000000
0.354391,0.156245,0.000000
0.354275,0.156646,0.000000
0.354160,0.157046,0.000000
0.354044,0.157447,0.000000
0.353929,0.157848,0.000000
0.353813,0.158248,0.000000
0.353698,0.158649,0.000000
0.353583,0.159049,0.000000
0.353468,0.159450,0.000000
0.353353,0.159850,0.000000
0.353238,0.160250,0.000000
0.353124,0.160651,0.000000
0.353009,0.161051,0.000000
0.352895,0.161452,0.000000
0.352780,0.161852,0.000000
0.352666,0.162252,0.000000
0.352552,0.162653,0.000000
0.352438,0.163053,0.000000
0.352324,0.163453,0.000000
0.352210,0.163853,0.000000
0.352097,0.164254,0.000000
0.351983,0.164654,0.000000
0.351870,0.165054,0.000000
0.351757,0.165454,0.000000
0.351644,0.165854,0.000000
0.351531,0.166254,0.000000
0.351418,0.166655,0.000000
0.351305,0.167055,0.000000
0.351192,0.167455,0.000000
0.351080,0.167855,0.000000
0.350967,0.168255,0.000000
0.350855,0.168655,0.000000
0.350743,0.169055,0.000000
0.350631,0.169455,0.000000
0.350520,0.169855,0.000000
0.350408,0.170255,0.000000
0.350296,0.170655,0.000000
0.350185,0.171055,0.000000
0.350074,0.171455,0.000000
0.349963,0.171855,0.000000
0.349852,0.172255,0.000000
0.349741,0.172655,0.000000
0.349631,0.173055,0.000000
0.349520,0.173455,0.000000
0.349410,0.173855,0.000000
0.349300,0.174255,0.000000
0.349190,0.174655,0.000000
0.349080,0.175055,0.000000
0.348970,0.175454,0.000000
0.348861,0.175854,0.000000
0.348751,0.176254,0.000000
0.348642,0.176654,0.000000
0.348533,0.177054,0.000000
0.348424,0.177454,0.000000
0.348316,0.177854,0.000000
0.348207,0.178254,0.000000
0.348099,0.178653,0.000000
0.347991,0.179053,0.000000
0.347883,0.179453,0.000000
0.347775,0.179853,0.000000
0.347667,0.180253,0.000000
0.347560,0.180653,0.000000
0.347453,0.181053,0.000000
0.347346,0.181452,0.000000
0.347239,0.181852,0.000000
0.347132,0.182252,0.000000
0.347026,0.182652,0.000000
0.346919,0.183052,0.000000
0.346813,0.183451,0.000000
0.346707,0.183851,0.000000
0.346601,0.184251,0.000000
0.346495,0.184651,0.000000
0.346390,0.185051,0.000000
0.346285,0.185450,0.000000
0.346179,0.185850,0.000000
0.346074,0.186250,0.000000
0.345970,0.186650,0.000000
0.345865,0.187049,0.000000
0.345761,0.187449,0.000000
0.345656,0.187849,0.000000
0.345552,0.188249,0.000000
0.345448,0.188648,0.000000
0.345344,0.189048,0.000000
0.345241,0.189448,0.000000
0.345137,0.189847,0.000000
0.345034,0.190247,0.000000
0.344931,0.190647,0.000000
0.344828,0.191046,0.000000
0.344725,0.191446,0.000000
0.344623,0.191846,0.000000
0.344520,0.192245,0.000000
0.344418,0.192645,0.000000
0.344316,0.193044,0.000000
0.344214,0.193444,0.000000
0.344112,0.193844,0.000000
0.344010,0.194243,0.000000
0.343909,0.194643,0.000000
0.343808,0.195042,0.000000
0.343707,0.195442,0.000000
0.343606,0.195841,0.000000
0.343505,0.196241,0.000000
0.343404,0.196640,0.000000
0.343304,0.197039,0.000000
0.343203,0.197439,0.000000
0.343103,0.197838,0.000000
0.343003,0.198238,0.000000
0.342903,0.198637,0.000000
0.342804,0.199036,0.000000
0.342704,0.199435,0.000000
0.342605,0.199835,0.000000
0.342506,0.200234,0.000000
0.342407,0.200633,0.000000
0.342308,0.201032,0.000000
0.342209,0.201432,0.000000
0.342110,0.201831,0.000000
0.342012,0.202230,0.000000
0.341914,0.202629,0.000000
0.341816,0.203028,0.000000
0.341718,0.203427,0.000000
0.341620,0.203826,0.000000
0.341522,0.204225,0.000000
0.341425,0.204624,0.000000
0.341327,0.205023,0.000000
0.341230,0.205422,0.000000
0.341133,0.205821,0.000000
0.341036,0.206220,0.000000
0.340940,0.206619,0.000000
0.340843,0.207018,0.000000
0.340747,0.207417,0.000000
0.340650,0.207815,0.000000
0.340554,0.208214,0.000000
0.340458,0.208613,0.000000
0.340363,0.209012,0.000000
0.340267,0.209410,0.000000
0.340171,0.209809,0.000000
0.340076,0.210208,0.000000
0.339981,0.210606,0.000000
0.339886,0.211005,0.000000
0.339791,0.211404,0.000000
0.339697,0.211802,0.000000
0.339602,0.212201,0.000000
0.339508,0.212599,0.000000
0.339413,0.212998,0.000000
0.339319,0.213396,0.000000
0.339226,0.213795,0.000000
0.339132,0.214193,0.000000
0.339038,0.214591,0.000000
0.338945,0.214990,0.000000
0.338852,0.215388,0.000000
0.338759,0.215786,0.000000
0.338666,0.216185,0.000000
0.338573,0.216583,0.000000
0.338480,0.216981,0.000000
0.338388,0.217380,0.000000
0.338296,0.217778,0.000000
0.338204,0.218176,0.000000
0.338112,0.218574,0.000000
0.338020,0.218972,0.000000
0.337929,0.219370,0.000000
0.337837,0.219768,0.000000
0.337746,0.220167,0.000000
0.337655,0.220565,0.000000
0.337564,0.220963,0.000000
0.337473,0.221361,0.000000
0.337383,0.221759,0.000000
0.337293,0.222157,0.000000
0.337202,0.222555,0.000000
0.337112,0.222953,0.000000
0.337023,0.223351,0.000000
0.336933,0.223748,0.000000
0.336843,0.224146,0.000000
0.336754,0.224544,0.000000
0.336665,0.224942,0.000000
0.336576,0.225340,0.000000
0.336487,0.225738,0.000000
0.336399,0.226135,0.000000
0.336310,0.226533,0.000000
0.336222,0.226931,0.000000
0.336134,0.227329,0.000000
0.336046,0.227726,0.000000
0.335958,0.228124,0.000000
0.335871,0.228522,0.000000
0.335783,0.228919,0.000000
0.335696,0.229317,0.000000
0.335609,0.229715,0.000000
0.335522,0.230112,0.000000
0.335436,0.230510,0.000000
0.335349,0.230907,0.000000
0.335263,0.231305,0.000000
0.335177,0.231702,0.000000
0.335091,0.232100,0.000000
0.335005,0.232497,0.000000
0.334920,0.232895,0.000000
0.334834,0.233292,0.000000
0.334749,0.233690,0.000000
0.334664,0.234087,0.000000
0.334579,0.234485,0.000000
0.334495,0.234882,0.000000
0.334410,0.235279,0.000000
0.334326,0.235677,0.000000
0.334242,0.236074,0.000000
0.334158,0.236471,0.000000
0.334074,0.236869,0.000000
0.333990,0.237266,0.000000
0.333907,0.237663,0.000000
0.333824,0.238060,0.000000
0.333741,0.238457,0.000000
0.333658,0.238855,0.000000
0.333575,0.239252,0.000000
0.333493,0.239649,0.000000
0.333410,0.240046,0.000000
0.333328,0.240443,0.000000
0.333246,0.240840,0.000000
0.333164,0.241237,0.000000
0.333083,0.241634,0.000000
0.333001,0.242031,0.000000
0.332920,0.242428,0.000000
0.332839,0.242825,0.000000
0.332758,0.243222,0.000000
0.332677,0.243619,0.000000
0.332597,0.244016,0.000000
0.332516,0.244412,0.000000
0.332436,0.244809,0.000000
0.332356,0.245206,0.000000
0.332276,0.245603,0.000000
0.332196,0.245999,0.000000
0.332117,0.246396,0.000000
0.332038,0.246793,0.000000
0.331958,0.247189,0.000000
0.331879,0.247586,0.000000
0.331801,0.247983,0.000000
0.331722,0.248379,0.000000
0.331643,0.248776,0.000000
0.331565,0.249172,0.000000
0.331487,0.249569,0.000000
0.331409,0.249965,0.000000
0.331331,0.250361,0.000000
0.331254,0.250758,0.000000
0.331176,0.251154,0.000000
0.331099,0.251551,0.000000
0.331022,0.251947,0.000000
0.330945,0.252343,0.000000
0.330868,0.252739,0.000000
0.330791,0.253136,0.000000
0.330715,0.253532,0.000000
0.330639,0.253928,0.000000
0.330563,0.254324,0.000000
0.330487,0.254720,0.000000
0.330411,0.255116,0.000000
0.330335,0.255512,0.000000
0.330260,0.255908,0.000000
0.330185,0.256304,0.000000
0.330110,0.256700,0.000000
0.330035,0.257096,0.000000
0.329960,0.257492,0.000000
0.329886,0.257888,0.000000
0.329811,0.258283,0.000000
0.329737,0.258679,0.000000
0.329663,0.259075,0.000000
0.329589,0.259471,0.000000
0.329516,0.259866,0.000000
0.329442,0.260262,0.000000
0.329369,0.260658,0.000000
0.329296,0.261053,0.000000
0.329223,0.261449,0.000000
0.329150,0.261844,0.000000
0.329077,0.262240,0.000000
0.329005,0.262635,0.000000
0.328932,0.263031,0.000000
0.328860,0.263426,0.000000
0.328788,0.263821,0.000000
0.328717,0.264217,0.000000
0.328645,0.264612,0.000000
0.328574,0.265007,0.000000
0.328502,0.265403,0.000000
0.328431,0.265798,0.000000
0.328360,0.266193,0.000000
0.328290,0.266588,0.000000
0.328219,0.266984,0.000000
0.328149,0.267379,0.000000
0.328079,0.267774,0.000000
0.328009,0.268169,0.000000
0.327939,0.268564,0.000000
0.327869,0.268959,0.000000
0.327800,0.269354,0.000000
0.327730,0.269749,0.000000
0.327661,0.270144,0.000000
0.327592,0.270539,0.000000
0.327524,0.270934,0.000000
0.327455,0.271328,0.000000
0.327387,0.271723,0.000000
0.327318,0.272118,0.000000
0.327250,0.272513,0.000000
0.327182,0.272908,0.000000
0.327115,0.273302,0.000000
0.327047,0.273697,0.000000
0.326980,0.274092,0.000000
0.326913,0.274486,0.000000
0.326846,0.274881,0.000000
0.326779,0.275275,0.000000
0.326712,0.275670,0.000000
0.326646,0.276065,0.000000
0.326580,0.276459,0.000000
0.326514,0.276854,0.000000
0.326448,0.277248,0.000000
0.326382,0.277642,0.000000
0.326317,0.278037,0.000000
0.326251,0.278431,0.000000
0.326186,0.278826,0.000000
0.326121,0.279220,0.000000
0.326056,0.279614,0.000000
0.325992,0.280008,0.000000
0.325927,0.280403,0.000000
0.325863,0.280797,0.000000
0.325799,0.281191,0.000000
0.325735,0.281585,0.000000
0.325671,0.281979,0.000000
0.325608,0.282374,0.000000
0.325544,0.282768,0.000000
0.325481,0.283162,0.000000
0.325418,0.283556,0.000000
0.325355,0.283950,0.000000
0.325293,0.284344,0.000000
0.325230,0.284738,0.000000
0.325168,0.285132,0.000000
0.325106,0.285526,0.000000
0.325044,0.285919,0.000000
0.324982,0.286313,0.000000
0.324921,0.286707,0.000000
0.324860,0.287101,0.000000
0.324798,0.287495,0.000000
0.324737,0.287888,0.000000
0.324677,0.288282,0.000000
0.324616,0.288676,0.000000
0.324556,0.289069,0.000000
0.324495,0.289463,0.000000
0.324435,0.289856,0.000000
0.324375,0.290250,0.000000
0.324316,0.290643,0.000000
0.324256,0.291037,0.000000
0.324197,0.291430,0.000000
0.324138,0.291823,0.000000
0.324079,0.292217,0.000000
0.324020,0.292610,0.000000
0.323961,0.293003,0.000000
0.323903,0.293396,0.000000
0.323844,0.293790,0.000000
0.323786,0.294183,0.000000
0.323728,0.294576,0.000000
0.323671,0.294969,0.000000
0.323613,0.295362,0.000000
0.323556,0.295755,0.000000
0.323498,0.296148,0.000000
0.323441,0.296541,0.000000
0.323384,0.296934,0.000000
0.323328,0.297327,0.000000
0.323271,0.297719,0.000000
0.323215,0.298112,0.000000
0.323159,0.298505,0.000000
0.323103,0.298897,0.000000
0.323047,0.299290,0.000000
0.322992,0.299683,0.000000
0.322936,0.300075,0.000000
0.322881,0.300468,0.000000
0.322826,0.300860,0.000000
0.322771,0.301252,0.000000
0.322716,0.301645,0.000000
0.322662,0.302037,0.000000
0.322607,0.302429,0.000000
0.322553,0.302822,0.000000
0.322499,0.303214,0.000000
0.322445,0.303606,0.000000
0.322392,0.303998,0.000000
0.322338,0.304390,0.000000
0.322285,0.304782,0.000000
0.322232,0.305174,0.000000
0.322179,0.305566,0.000000
0.322126,0.305958,0.000000
0.322074,0.306349,0.000000
0.322021,0.306741,0.000000
0.321969,0.307133,0.000000
0.321917,0.307525,0.000000
0.321865,0.307916,0.000000
0.321814,0.308308,0.000000
0.321762,0.308699,0.000000
0.321711,0.309091,0.000000
0.321660,0.309482,0.000000
0.321609,0.309874,0.000000
0.321558,0.310265,0.000000
0.321508,0.310656,0.000000
0.321457,0.311047,0.000000
0.321407,0.311439,0.000000
0.321357,0.311830,0.000000
0.321307,0.312221,0.000000
0.321257,0.312612,0.000000
0.321208,0.313003,0.000000
0.321159,0.313394,0.000000
0.321110,0.313785,0.000000
0.321061,0.314176,0.000000
0.321012,0.314567,0.000000
0.320963,0.314957,0.000000
0.320915,0.315348,0.000000
0.320867,0.315739,0.000000
0.320819,0.316130,0.000000
0.320771,0.316520,0.000000
0.320723,0.316911,0.000000
0.320676,0.317301,0.000000
0.320628,0.317692,0.000000
0.320581,0.318082,0.000000
0.320534,0.318473,0.000000
0.320488,0.318863,0.000000
0.320441,0.319253,0.000000
0.320395,0.319644,0.000000
0.320349,0.320034,0.000000
0.320303,0.320424,0.000000
0.320257,0.320814,0.000000
0.320211,0.321204,0.000000
0.320166,0.321594,0.000000
0.320121,0.321984,0.000000
0.320076,0.322374,0.000000
0.320031,0.322764,0.000000
0.319986,0.323154,0.000000
0.319942,0.323544,0.000000
0.319897,0.323934,0.000000
0.319853,0.324323,0.000000
0.319809,0.324713,0.000000
0.319765,0.325103,0.000000
0.319722,0.325492,0.000000
0.319679,0.325882,0.000000
0.319635,0.326272,0.000000
0.319592,0.326661,0.000000
0.319550,0.327051,0.000000
0.319507,0.327440,0.000000
0.319465,0.327829,0.000000
0.319422,0.328219,0.000000
0.319380,0.328608,0.000000
0.319339,0.328997,0.000000
0.319297,0.329386,0.000000
0.319255,0.329776,0.000000
0.319214,0.330165,0.000000
0.319173,0.330554,0.000000
0.319132,0.330943,0.000000
0.319091,0.331332,0.000000
0.319051,0.331721,0.000000
0.319011,0.332110,0.000000
0.318970,0.332499,0.000000
0.318931,0.332887,0.000000
0.318891,0.333276,0.000000
0.318851,0.333665,0.000000
0.318812,0.334054,0.000000
0.318773,0.334442,0.000000
0.318734,0.334831,0.000000
0.318695,0.335220,0.000000
0.318656,0.335608,0.000000
0.318618,0.335997,0.000000
0.318579,0.336385,0.000000
0.318541,0.336773,0.000000
0.318503,0.337162,0.000000
0.318465,0.337550,0.000000
0.318428,0.337938,0.000000
0.318390,0.338326,0.000000
0.318353,0.338714,0.000000
0.318316,0.339103,0.000000
0.318279,0.339491,0.000000
0.318243,0.339879,0.000000
0.318206,0.340266,0.000000
0.318170,0.340654,0.000000
0.318134,0.341042,0.000000
0.318098,0.341430,0.000000
0.318062,0.341818,0.000000
0.318026,0.342205,0.000000
0.317991,0.342593,0.000000
0.317956,0.342981,0.000000
0.317921,0.343368,0.000000
0.317886,0.343756,0.000000
0.317851,0.344143,0.000000
0.317816,0.344530,0.000000
0.317782,0.344918,0.000000
0.317748,0.345305,0.000000
0.317714,0.345692,0.000000
0.317680,0.346079,0.000000
0.317646,0.346467,0.000000
0.317613,0.346854,0.000000
0.317579,0.347241,0.000000
0.317546,0.347628,0.000000
0.317513,0.348014,0.000000
0.317480,0.348401,0.000000
0.317448,0.348788,0.000000
0.317415,0.349175,0.000000
0.317383,0.349561,0.000000
0.317351,0.349948,0.000000
0.317319,0.350335,0.000000
0.317287,0.350721,0.000000
0.317255,0.351108,0.000000
0.317224,0.351494,0.000000
0.317193,0.351880,0.000000
0.317161,0.352267,0.000000
0.317130,0.352653,0.000000
0.317100,0.353039,0.000000
0.317069,0.353425,0.000000
0.317039,0.353811,0.000000
0.317008,0.354197,0.000000
0.316978,0.354583,0.000000
0.316948,0.354969,0.000000
0.316918,0.355355,0.000000
0.316889,0.355740,0.000000
0.316859,0.356126,0.000000
0.316830,0.356512,0.000000
0.316801,0.356897,0.000000
0.316772,0.357283,0.000000
0.316743,0.357669,0.000000
0.316714,0.358054,0.000000
0.316686,0.358439,0.000000
0.316658,0.358825,0.000000
0.316629,0.359210,0.000000
0.316602,0.359595,0.000000
0.316574,0.359981,0.000000
0.316546,0.360366,0.000000
0.316519,0.360751,0.000000
0.316491,0.361136,0.000000
0.316464,0.361521,0.000000
0.316437,0.361906,0.000000
0.316411,0.362291,0.000000
0.316384,0.362676,0.000000
0.316358,0.363061,0.000000
0.316331,0.363445,0.000000
0.316305,0.363830,0.000000
0.316279,0.364215,0.000000
0.316254,0.364600,0.000000
0.316228,0.364984,0.000000
0.316203,0.365369,0.000000
0.316177,0.365753,0.000000
0.316152,0.366138,0.000000
0.316127,0.366522,0.000000
0.316103,0.366907,0.000000
0.316078,0.367291,0.000000
0.316054,0.367676,0.000000
0.316030,0.368060,0.000000
0.316005,0.368444,0.000000
0.315982,0.368829,0.000000
0.315958,0.369213,0.000000
0.315934,0.369597,0.000000
0.315911,0.369981,0.000000
0.315888,0.370365,0.000000
0.315865,0.370750,0.000000
0.315842,0.371134,0.000000
0.315819,0.371518,0.000000
0.315797,0.371902,0.000000
0.315775,0.372286,0.000000
0.315752,0.372670,0.000000
0.315730,0.373054,0.000000
0.315709,0.373438,0.000000
0.315687,0.373821,0.000000
0.315666,0.374205,0.000000
0.315644,0.374589,0.000000
0.315623,0.374973,0.000000
0.315602,0.375357,0.000000
0.315582,0.375741,0.000000
0.315561,0.376124,0.000000
0.315541,0.376508,0.000000
0.315520,0.376892,0.000000
0.315500,0.377275,0.000000
0.315481,0.377659,0.000000
0.315461,0.378043,0.000000
0.315441,0.378426,0.000000
0.315422,0.378810,0.000000
0.315403,0.379194,0.000000
0.315384,0.379577,0.000000
0.315365,0.379961,0.000000
0.315346,0.380344,0.000000
0.315328,0.380728,0.000000
0.315309,0.381111,0.000000
0.315291,0.381494,0.000000
0.315273,0.381878,0.000000
0.315256,0.382261,0.000000
0.315238,0.382645,0.000000
0.315220,0.383028,0.000000
0.315203,0.383411,0.000000
0.315186,0.383795,0.000000
0.315169,0.384178,0.000000
0.315152,0.384561,0.000000
0.315136,0.384944,0.000000
0.315119,0.385327,0.000000
0.315103,0.385710,0.000000
0.315087,0.386094,0.000000
0.315071,0.386477,0.000000
0.315055,0.386860,0.000000
0.315040,0.387243,0.000000
0.315024,0.387626,0.000000
0.315009,0.388009,0.000000
0.314994,0.388392,0.000000
0.314979,0.388775,0.000000
0.314964,0.389157,0.000000
0.314950,0.389540,0.000000
0.314935,0.389923,0.000000
0.314921,0.390306,0.000000
0.314907,0.390689,0.000000
0.314893,0.391071,0.000000
0.314880,0.391454,0.000000
0.314866,0.391837,0.000000
0.314853,0.392219,0.000000
0.314839,0.392602,0.000000
0.314826,0.392984,0.000000
0.314813,0.393367,0.000000
0.314801,0.393750,0.000000
0.314788,0.394132,0.000000
0.314776,0.394514,0.000000
0.314764,0.394897,0.000000
0.314752,0.395279,0.000000
0.314740,0.395661,0.000000
0.314728,0.396044,0.000000
0.314716,0.396426,0.000000
0.314705,0.396808,0.000000
0.314694,0.397190,0.000000
0.314683,0.397573,0.000000
0.314672,0.397955,0.000000
0.314661,0.398337,0.000000
0.314650,0.398719,0.000000
0.314640,0.399101,0.000000
0.314630,0.399483,0.000000
0.314620,0.399865,0.000000
0.314610,0.400247,0.000000
0.314600,0.400628,0.000000
0.314590,0.401010,0.000000
0.314581,0.401392,0.000000
0.314572,0.401774,0.000000
0.314563,0.402155,0.000000
0.314554,0.402537,0.000000
0.314545,0.402919,0.000000
0.314536,0.403300,0.000000
0.314528,0.403682,0.000000
0.314519,0.404063,0.000000
0.314511,0.404445,0.000000
0.314503,0.404826,0.000000
0.314496,0.405208,0.000000
0.314488,0.405589,0.000000
0.314480,0.405971,0.000000
0.314473,0.406352,0.000000
0.314466,0.406733,0.000000
0.314459,0.407115,0.000000
0.314452,0.407496,0.000000
0.314445,0.407877,0.000000
0.314439,0.408259,0.000000
0.314432,0.408640,0.000000
0.314426,0.409021,0.000000
0.314420,0.409402,0.000000
0.314414,0.409783,0.000000
0.314408,0.410165,0.000000
0.314403,0.410546,0.000000
0.314397,0.410927,0.000000
0.314392,0.411308,0.000000
0.314387,0.411689,0.000000
0.314382,0.412070,0.000000
0.314377,0.412451,0.000000
0.314373,0.412832,0.000000
0.314368,0.413213,0.000000
0.314364,0.413594,0.000000
0.314359,0.413976,0.000000
0.314355,0.414357,0.000000
0.314352,0.414738,0.000000
0.314348,0.415119,0.000000
0.314344,0.415500,0.000000
0.314341,0.415881,0.000000
0.314338,0.416262,0.000000
0.314334,0.416643,0.000000
0.314332,0.417024,0.000000
0.314329,0.417405,0.000000
0.314326,0.417786,0.000000
0.314324,0.418167,0.000000
0.314321,0.418548,0.000000
0.314319,0.418929,0.000000
0.314317,0.419310,0.000000
0.314315,0.419691,0.000000
0.314313,0.420072,0.000000
0.314312,0.420453,0.000000
0.314310,0.420834,0.000000
0.314309,0.421215,0.000000
0.314308,0.421596,0.000000
0.314307,0.421977,0.000000
0.314306,0.422358,0.000000
0.314305,0.422739,0.000000
0.314305,0.423121,0.000000
0.314305,0.423502,0.000000
0.314304,0.423883,0.000000
0.314304,0.424264,0.000000


==> Pillow_r4_e2-M1-c1_line_u=0.000000_dir=1.csv <==
0.000000,0.135984,0.000000
0.000465,0.135977,0.000000
0.000922,0.135955,0.000000
0.001371,0.135919,0.000000
0.001811,0.135870,0.000000
0.002243,0.135807,0.000000
0.002667,0.135730,0.000000
0.003084,0.135641,0.000000
0.003493,0.135540,0.000000
0.003895,0.135426,0.000000
0.004290,0.135301,0.000000
0.004678,0.135163,0.000000
0.005059,0.135015,0.000000
0.005434,0.134856,0.000000
0.005803,0.134686,0.000000
0.006165,0.134506,0.000000
0.006522,0.134316,0.000000
0.006873,0.134116,0.000000
0.007218,0.133907,0.000000
0.007559,0.133689,0.000000
0.007894,0.133463,0.000000
0.008224,0.133228,0.000000
0.008549,0.132985,0.000000
0.008870,0.132734,0.000000
0.009187,0.132476,0.000000
0.009500,0.132211,0.000000
0.009808,0.131939,0.000000
0.010113,0.131660,0.000000
0.010414,0.131376,0.000000
0.010712,0.131086,0.000000
0.011007,0.130790,0.000000
0.011299,0.130489,0.000000
0.011588,0.130184,0.000000
0.011875,0.129873,0.000000
0.012159,0.129559,0.000000
0.012442,0.129241,0.000000
0.012722,0.128919,0.000000
0.013000,0.128594,0.000000
0.013277,0.128266,0.000000
0.013552,0.127935,0.000000
0.013827,0.127603,0.000000
0.014100,0.127268,0.000000
0.014372,0.126932,0.000000
0.014644,0.126594,0.000000
0.014916,0.126255,0.000000
0.015187,0.125916,0.000000
0.015458,0.125576,0.000000
0.015730,0.125236,0.000000
0.016002,0.124897,0.000000
0.016274,0.124558,0.000000
0.016547,0.124220,0.000000
0.016822,0.123883,0.000000
0.017097,0.123548,0.000000
0.017374,0.123215,0.000000
0.017652,0.122884,0.000000
0.017932,0.122555,0.000000
0.018214,0.122230,0.000000
0.018498,0.121907,0.000000
0.018785,0.121588,0.000000
0.019074,0.121273,0.000000
0.019365,0.120962,0.000000
0.019660,0.120655,0.000000
0.019958,0.120353,0.000000
0.020259,0.120056,0.000000
0.020564,0.119765,0.000000
0.020872,0.119478,0.000000
0.021183,0.119197,0.000000
0.021497,0.118920,0.000000
0.021815,0.118649,0.000000
0.022135,0.118382,0.000000
0.022459,0.118121,0.000000
0.022786,0.117864,0.000000
0.023115,0.117612,0.000000
0.023448,0.117365,0.000000
0.023784,0.117123,0.000000
0.024122,0.116885,0.000000
0.024463,0.116652,0.000000
0.024807,0.116424,0.000000
0.025153,0.116200,0.000000
0.025502,0.115981,0.000000
0.025854,0.115766,0.000000
0.026208,0.115555,0.000000
0.026564,0.115349,0.000000
0.026923,0.115147,0.000000
0.027285,0.114949,0.000000
0.027648,0.114756,0.000000
0.028014,0.114566,0.000000
0.028382,0.114381,0.000000
0.028752,0.114200,0.000000
0.029124,0.114023,0.000000
0.029499,0.113849,0.000000
0.029875,0.113680,0.000000
0.030253,0.113515,0.000000
0.030633,0.113353,0.000000
0.031015,0.113195,0.000000
0.031399,0.113041,0.000000
0.031784,0.112891,0.000000
0.032171,0.112744,0.000000
0.032560,0.112601,0.000000
0.032950,0.112461,0.000000
0.033342,0.112325,0.000000
0.033735,0.112192,0.000000
0.034130,0.112063,0.000000
0.034526,0.111937,0.000000
0.034923,0.111814,0.000000
0.035322,0.111695,0.000000
0.035722,0.111579,0.000000
0.036122,0.111466,0.000000
0.036525,0.111356,0.000000
0.036928,0.111249,0.000000
0.037332,0.111145,0.000000
0.037737,0.111044,0.000000
0.038143,0.110947,0.000000
0.038550,0.110852,0.000000
0.038957,0.110759,0.000000
0.039365,0.110670,0.000000
0.039774,0.110583,0.000000
0.040184,0.110499,0.000000
0.040594,0.110418,0.000000
0.041005,0.110339,0.000000
0.041416,0.110263,0.000000
0.041828,0.110189,0.000000
0.042240,0.110118,0.000000
0.042652,0.110049,0.000000
0.043065,0.109983,0.000000
0.043478,0.109919,0.000000
0.043891,0.109857,0.000000
0.044304,0.109797,0.000000
0.044718,0.109740,0.000000
0.045131,0.109685,0.000000
0.045545,0.109631,0.000000
0.045959,0.109580,0.000000
0.046373,0.109531,0.000000
0.046787,0.109483,0.000000
0.047202,0.109438,0.000000
0.047616,0.109394,0.000000
0.048031,0.109352,0.000000
0.048446,0.109312,0.000000
0.048861,0.109274,0.000000
0.049276,0.109237,0.000000
0.049692,0.109202,0.000000
0.050107,0.109168,0.000000
0.050523,0.109136,0.000000
0.050939,0.109105,0.000000
0.051354,0.109076,0.000000
0.051771,0.109047,0.000000
0.052187,0.109021,0.000000
0.052603,0.108995,0.000000
0.053020,0.108971,0.000000
0.053436,0.108948,0.000000
0.053853,0.108926,0.000000
0.054270,0.108904,0.000000
0.054687,0.108884,0.000000
0.055104,0.108865,0.000000
0.055521,0.108847,0.000000
0.055939,0.108830,0.000000
0.056356,0.108813,0.000000
0.056774,0.108797,0.000000
0.057191,0.108782,0.000000
0.057609,0.108768,0.000000
0.058027,0.108754,0.000000
0.058445,0.108741,0.000000
0.058863,0.108728,0.000000
0.059282,0.108716,0.000000
0.059700,0.108704,0.000000
0.060119,0.108692,0.000000
0.060537,0.108681,0.000000
0.060956,0.108670,0.000000
0.061375,0.108659,0.000000
0.061793,0.108649,0.000000
0.062212,0.108638,0.000000
0.062631,0.108628,0.000000
0.063050,0.108617,0.000000
0.063470,0.108607,0.000000
0.063889,0.108596,0.000000
0.064308,0.108586,0.000000
0.064728,0.108575,0.000000
0.065147,0.108564,0.000000
0.065567,0.108553,0.000000
0.065987,0.108541,0.000000
0.066406,0.108529,0.000000
0.066826,0.108517,0.000000
0.067246,0.108504,0.000000
0.067666,0.108491,0.000000
0.068086,0.108477,0.000000
0.068506,0.108462,0.000000
0.068926,0.108447,0.000000
0.069347,0.108431,0.000000
0.069767,0.108414,0.000000
0.070187,0.108397,0.000000
0.070608,0.108378,0.000000
0.071028,0.108359,0.000000
0.071448,0.108339,0.000000
0.071869,0.108318,0.000000
0.072289,0.108297,0.000000
0.072710,0.108274,0.000000
0.073130,0.108251,0.000000
0.073551,0.108226,0.000000
0.073971,0.108201,0.000000
0.074391,0.108174,0.000000
0.074812,0.108147,0.000000
0.075232,0.108119,0.000000
0.075652,0.108089,0.000000
0.076073,0.108059,0.000000
0.076493,0.108028,0.000000
0.076913,0.107995,0.000000
0.077333,0.107961,0.000000
0.077753,0.107927,0.000000
0.078172,0.107891,0.000000
0.078592,0.107854,0.000000
0.079012,0.107815,0.000000
0.079431,0.107776,0.000000
0.079851,0.107736,0.000000
0.080270,0.107694,0.000000
0.080689,0.107651,0.000000
0.081108,0.107606,0.000000
0.081526,0.107561,0.000000
0.081945,0.107514,0.000000
0.082363,0.107466,0.000000
0.082782,0.107416,0.000000
0.083200,0.107366,0.000000
0.083617,0.107313,0.000000
0.084035,0.107260,0.000000
0.084453,0.107205,0.000000
0.084870,0.107149,0.000000
0.085287,0.107091,0.000000
0.085703,0.107032,0.000000
0.086120,0.106971,0.000000
0.086536,0.106909,0.000000
0.086952,0.106845,0.000000
0.087368,0.106780,0.000000
0.087783,0.106713,0.000000
0.088198,0.106645,0.000000
0.088613,0.106575,0.000000
0.089028,0.106503,0.000000
0.089442,0.106430,0.000000
0.089856,0.106355,0.000000
0.090270,0.106279,0.000000
0.090683,0.106201,0.000000
0.091096,0.106121,0.000000
0.091508,0.106040,0.000000
0.091921,0.105957,0.000000
0.092333,0.105872,0.000000
0.092744,0.105785,0.000000
0.093155,0.105697,0.000000
0.093566,0.105607,0.000000
0.093976,0.105514,0.000000
0.094386,0.105421,0.000000
0.094796,0.105325,0.000000
0.095205,0.105227,0.000000
0.095614,0.105128,0.000000
0.096022,0.105027,0.000000
0.096430,0.104924,0.000000
0.096838,0.104819,0.000000
0.097245,0.104713,0.000000
0.097651,0.104605,0.000000
0.098058,0.104496,0.000000
0.098464,0.104385,0.000000
0.098870,0.104273,0.000000
0.099275,0.104160,0.000000
0.099681,0.104047,0.000000
0.100086,0.103932,0.000000
0.100490,0.103816,0.000000
0.100895,0.103700,0.000000
0.101299,0.103583,0.000000
0.101703,0.103465,0.000000
0.102107,0.103347,0.000000
0.102511,0.103228,0.000000
0.102915,0.103110,0.000000
0.103318,0.102991,0.000000
0.103722,0.102872,0.000000
0.104125,0.102753,0.000000
0.104528,0.102634,0.000000
0.104931,0.102515,0.000000
0.105335,0.102397,0.000000
0.105738,0.102279,0.000000
0.106141,0.102161,0.000000
0.106544,0.102044,0.000000
0.106947,0.101928,0.000000
0.107350,0.101812,0.000000
0.107754,0.101697,0.000000
0.108157,0.101584,0.000000
0.108561,0.101471,0.000000
0.108964,0.101359,0.000000
0.109368,0.101249,0.000000
0.109772,0.101140,0.000000
0.110176,0.101032,0.000000
0.110580,0.100926,0.000000
0.110984,0.100821,0.000000
0.111389,0.100718,0.000000
0.111794,0.100617,0.000000
0.112199,0.100518,0.000000
0.112604,0.100421,0.000000
0.113010,0.100325,0.000000
0.113415,0.100232,0.000000
0.113822,0.100142,0.000000
0.114228,0.100053,0.000000
0.114635,0.099967,0.000000
0.115042,0.099884,0.000000
0.115450,0.099803,0.000000
0.115858,0.099724,0.000000
0.116266,0.099649,0.000000
0.116675,0.099577,0.000000
0.117085,0.099507,0.000000
0.117494,0.099441,0.000000
0.117905,0.099378,0.000000
0.118315,0.099318,0.000000
0.118727,0.099261,0.000000
0.119138,0.099208,0.000000
0.119551,0.099159,0.000000
0.119964,0.099113,0.000000
0.120377,0.099071,0.000000
0.120791,0.099033,0.000000
0.121206,0.098999,0.000000
0.121621,0.098968,0.000000
0.122037,0.098941,0.000000
0.122454,0.098918,0.000000
0.122871,0.098898,0.000000
0.123288,0.098882,0.000000
0.123706,0.098868,0.000000
0.124124,0.098858,0.000000
0.124543,0.098850,0.000000
0.124962,0.098845,0.000000
0.125382,0.098843,0.000000
0.125802,0.098843,0.000000
0.126222,0.098845,0.000000
0.126643,0.098850,0.000000
0.127064,0.098856,0.000000
0.127485,0.098865,0.000000
0.127907,0.098874,0.000000
0.128329,0.098886,0.000000
0.128751,0.098899,0.000000
0.129173,0.098913,0.000000
0.129595,0.098928,0.000000
0.130017,0.098944,0.000000
0.130440,0.098961,0.000000
0.130863,0.098979,0.000000
0.131285,0.098997,0.000000
0.131708,0.099016,0.000000
0.132131,0.099035,0.000000
0.132554,0.099054,0.000000
0.132977,0.099073,0.000000
0.133399,0.099092,0.000000
0.133822,0.099111,0.000000
0.134245,0.099129,0.000000
0.134667,0.099146,0.000000
0.135089,0.099163,0.000000
0.135511,0.099179,0.000000
0.135933,0.099194,0.000000
0.136355,0.099207,0.000000
0.136777,0.099220,0.000000
0.137198,0.099230,0.000000
0.137619,0.099240,0.000000
0.138040,0.099247,0.000000
0.138460,0.099253,0.000000
0.138880,0.099256,0.000000
0.139300,0.099258,0.000000
0.139720,0.099257,0.000000
0.140138,0.099253,0.000000
0.140557,0.099247,0.000000
0.140975,0.099239,0.000000
0.141393,0.099227,0.000000
0.141810,0.099212,0.000000
0.142226,0.099195,0.000000
0.142642,0.099173,0.000000
0.143058,0.099149,0.000000
0.143472,0.099121,0.000000
0.143887,0.099088,0.000000
0.144300,0.099053,0.000000
0.144713,0.099013,0.000000
0.145125,0.098969,0.000000
0.145537,0.098920,0.000000
0.145948,0.098867,0.000000
0.146358,0.098810,0.000000
0.146767,0.098747,0.000000
0.147175,0.098680,0.000000
0.147583,0.098608,0.000000
0.147990,0.098531,0.000000
0.148396,0.098450,0.000000
0.148802,0.098364,0.000000
0.149206,0.098274,0.000000
0.149610,0.098179,0.000000
0.150014,0.098081,0.000000
0.150417,0.097979,0.000000
0.150819,0.097873,0.000000
0.151220,0.097763,0.000000
0.151621,0.097651,0.000000
0.152022,0.097535,0.000000
0.152422,0.097416,0.000000
0.152822,0.097294,0.000000
0.153221,0.097170,0.000000
0.153620,0.097043,0.000000
0.154018,0.096913,0.000000
0.154416,0.096781,0.000000
0.154814,0.096648,0.000000
0.155211,0.096512,0.000000
0.155609,0.096375,0.000000
0.156005,0.096235,0.000000
0.156402,0.096095,0.000000
0.156799,0.095953,0.000000
0.157195,0.095810,0.000000
0.157591,0.095666,0.000000
0.157987,0.095522,0.000000
0.158383,0.095376,0.000000
0.158779,0.095230,0.000000
0.159175,0.095084,0.000000
0.159571,0.094938,0.000000
0.159967,0.094791,0.000000
0.160363,0.094645,0.000000
0.160759,0.094499,0.000000
0.161155,0.094353,0.000000
0.161551,0.094208,0.000000
0.161948,0.094064,0.000000
0.162344,0.093921,0.000000
0.162741,0.093779,0.000000
0.163138,0.093638,0.000000
0.163536,0.093498,0.000000
0.163933,0.093360,0.000000
0.164331,0.093224,0.000000
0.164729,0.093090,0.000000
0.165128,0.092957,0.000000
0.165527,0.092827,0.000000
0.165926,0.092699,0.000000
0.166326,0.092574,0.000000
0.166726,0.092451,0.000000
0.167127,0.092332,0.000000
0.167529,0.092215,0.000000
0.167930,0.092101,0.000000
0.168333,0.091991,0.000000
0.168736,0.091884,0.000000
0.169140,0.091780,0.000000
0.169544,0.091681,0.000000
0.169949,0.091585,0.000000
0.170355,0.091494,0.000000
0.170761,0.091406,0.000000
0.171169,0.091324,0.000000
0.171577,0.091245,0.000000
0.171985,0.091172,0.000000
0.172395,0.091103,0.000000
0.172806,0.091039,0.000000
0.173217,0.090980,0.000000
0.173629,0.090925,0.000000
0.174042,0.090874,0.000000
0.174455,0.090827,0.000000
0.174870,0.090785,0.000000
0.175284,0.090746,0.000000
0.175700,0.090710,0.000000
0.176116,0.090679,0.000000
0.176532,0.090650,0.000000
0.176950,0.090625,0.000000
0.177367,0.090603,0.000000
0.177785,0.090583,0.000000
0.178204,0.090567,0.000000
0.178623,0.090553,0.000000
0.179043,0.090541,0.000000
0.179462,0.090531,0.000000
0.179883,0.090524,0.000000
0.180303,0.090518,0.000000
0.180724,0.090515,0.000000
0.181145,0.090512,0.000000
0.181566,0.090512,0.000000
0.181988,0.090512,0.000000
0.182409,0.090514,0.000000
0.182831,0.090516,0.000000
0.183253,0.090520,0.000000
0.183675,0.090524,0.000000
0.184097,0.090528,0.000000
0.184519,0.090533,0.000000
0.184942,0.090538,0.000000
0.185364,0.090543,0.000000
0.185786,0.090548,0.000000
0.186208,0.090553,0.000000
0.186630,0.090557,0.000000
0.187052,0.090560,0.000000
0.187473,0.090563,0.000000
0.187895,0.090565,0.000000
0.188316,0.090566,0.000000
0.188737,0.090565,0.000000
0.189158,0.090564,0.000000
0.189578,0.090560,0.000000
0.189998,0.090555,0.000000
0.190418,0.090548,0.000000
0.190838,0.090539,0.000000
0.191257,0.090528,0.000000
0.191675,0.090514,0.000000
0.192093,0.090498,0.000000
0.192511,0.090480,0.000000
0.192928,0.090458,0.000000
0.193345,0.090434,0.000000
0.193761,0.090406,0.000000
0.194176,0.090375,0.000000
0.194591,0.090341,0.000000
0.195005,0.090303,0.000000
0.195419,0.090261,0.000000
0.195831,0.090216,0.000000
0.196243,0.090166,0.000000
0.196655,0.090112,0.000000
0.197065,0.090054,0.000000
0.197475,0.089991,0.000000
0.197884,0.089923,0.000000
0.198292,0.089851,0.000000
0.198699,0.089773,0.000000
0.199105,0.089691,0.000000
0.199510,0.089605,0.000000
0.199915,0.089514,0.000000
0.200319,0.089418,0.000000
0.200722,0.089319,0.000000
0.201124,0.089216,0.000000
0.201526,0.089108,0.000000
0.201927,0.088997,0.000000
0.202327,0.088883,0.000000
0.202727,0.088765,0.000000
0.203126,0.088643,0.000000
0.203525,0.088519,0.000000
0.203923,0.088392,0.000000
0.204321,0.088262,0.000000
0.204718,0.088129,0.000000
0.205114,0.087993,0.000000
0.205511,0.087855,0.000000
0.205906,0.087715,0.000000
0.206302,0.087573,0.000000
0.206697,0.087429,0.000000
0.207092,0.087283,0.000000
0.207486,0.087135,0.000000
0.207881,0.086986,0.000000
0.208275,0.086836,0.000000
0.208668,0.086684,0.000000
0.209062,0.086531,0.000000
0.209456,0.086377,0.000000
0.209849,0.086222,0.000000
0.210242,0.086067,0.000000
0.210635,0.085911,0.000000
0.211028,0.085755,0.000000
0.211421,0.085599,0.000000
0.211814,0.085442,0.000000
0.212208,0.085286,0.000000
0.212601,0.085130,0.000000
0.212994,0.084974,0.000000
0.213387,0.084818,0.000000
0.213781,0.084664,0.000000
0.214174,0.084510,0.000000
0.214568,0.084357,0.000000
0.214962,0.084205,0.000000
0.215357,0.084054,0.000000
0.215751,0.083905,0.000000
0.216146,0.083757,0.000000
0.216541,0.083611,0.000000
0.216937,0.083467,0.000000
0.217333,0.083325,0.000000
0.217729,0.083184,0.000000
0.218126,0.083046,0.000000
0.218523,0.082911,0.000000
0.218920,0.082778,0.000000
0.219318,0.082647,0.000000
0.219717,0.082520,0.000000
0.220116,0.082395,0.000000
0.220516,0.082274,0.000000
0.220917,0.082156,0.000000
0.221318,0.082041,0.000000
0.221719,0.081930,0.000000
0.222122,0.081822,0.000000
0.222525,0.081719,0.000000
0.222929,0.081619,0.000000
0.223334,0.081523,0.000000
0.223739,0.081432,0.000000
0.224145,0.081344,0.000000
0.224552,0.081260,0.000000
0.224959,0.081180,0.000000
0.225368,0.081103,0.000000
0.225777,0.081030,0.000000
0.226186,0.080960,0.000000
0.226596,0.080894,0.000000
0.227007,0.080830,0.000000
0.227418,0.080770,0.000000
0.227830,0.080712,0.000000
0.228242,0.080658,0.000000
0.228655,0.080606,0.000000
0.229069,0.080557,0.000000
0.229483,0.080510,0.000000
0.229897,0.080466,0.000000
0.230312,0.080424,0.000000
0.230727,0.080384,0.000000
0.231143,0.080346,0.000000
0.231559,0.080311,0.000000
0.231976,0.080277,0.000000
0.232392,0.080245,0.000000
0.232810,0.080214,0.000000
0.233227,0.080185,0.000000
0.233645,0.080158,0.000000
0.234063,0.080131,0.000000
0.234481,0.080107,0.000000
0.234900,0.080083,0.000000
0.235319,0.080060,0.000000
0.235738,0.080038,0.000000
0.236157,0.080017,0.000000
0.236576,0.079997,0.000000
0.236996,0.079977,0.000000
0.237415,0.079957,0.000000
0.237835,0.079938,0.000000
0.238255,0.079920,0.000000
0.238675,0.079901,0.000000
0.239095,0.079883,0.000000
0.239515,0.079864,0.000000
0.239935,0.079845,0.000000
0.240355,0.079826,0.000000
0.240775,0.079807,0.000000
0.241195,0.079787,0.000000
0.241615,0.079767,0.000000
0.242035,0.079746,0.000000
0.242454,0.079724,0.000000
0.242874,0.079701,0.000000
0.243293,0.079677,0.000000
0.243713,0.079652,0.000000
0.244132,0.079625,0.000000
0.244551,0.079598,0.000000
0.244970,0.079569,0.000000
0.245388,0.079538,0.000000
0.245807,0.079506,0.000000
0.246225,0.079472,0.000000
0.246643,0.079436,0.000000
0.247060,0.079398,0.000000
0.247477,0.079358,0.000000
0.247894,0.079316,0.000000
0.248311,0.079271,0.000000
0.248727,0.079224,0.000000
0.249142,0.079175,0.000000
0.249558,0.079123,0.000000
0.249973,0.079068,0.000000
0.250387,0.079011,0.000000
0.250801,0.078952,0.000000
0.251215,0.078890,0.000000
0.251628,0.078826,0.000000
0.252041,0.078759,0.000000
0.252454,0.078690,0.000000
0.252866,0.078618,0.000000
0.253278,0.078545,0.000000
0.253689,0.078469,0.000000
0.254100,0.078391,0.000000
0.254510,0.078310,0.000000
0.254920,0.078227,0.000000
0.255330,0.078143,0.000000
0.255739,0.078056,0.000000
0.256148,0.077967,0.000000
0.256557,0.077875,0.000000
0.256965,0.077782,0.000000
0.257373,0.077687,0.000000
0.257780,0.077589,0.000000
0.258187,0.077490,0.000000
0.258594,0.077389,0.000000
0.259000,0.077286,0.000000
0.259405,0.077181,0.000000
0.259811,0.077074,0.000000
0.260216,0.076965,0.000000
0.260620,0.076854,0.000000
0.261024,0.076742,0.000000
0.261428,0.076627,0.000000
0.261832,0.076511,0.000000
0.262235,0.076394,0.000000
0.262637,0.076274,0.000000
0.263039,0.076153,0.000000
0.263441,0.076030,0.000000
0.263842,0.075906,0.000000
0.264243,0.075780,0.000000
0.264644,0.075653,0.000000
0.265044,0.075524,0.000000
0.265444,0.075393,0.000000
0.265843,0.075261,0.000000
0.266242,0.075128,0.000000
0.266641,0.074993,0.000000
0.267039,0.074856,0.000000
0.267437,0.074719,0.000000
0.267834,0.074580,0.000000
0.268231,0.074439,0.000000
0.268628,0.074298,0.000000
0.269024,0.074155,0.000000
0.269420,0.074011,0.000000
0.269815,0.073865,0.000000
0.270210,0.073719,0.000000
0.270605,0.073571,0.000000
0.270999,0.073422,0.000000
0.271393,0.073272,0.000000
0.271786,0.073121,0.000000
0.272179,0.072969,0.000000
0.272572,0.072816,0.000000
0.272964,0.072661,0.000000
0.273356,0.072506,0.000000
0.273748,0.072350,0.000000
0.274139,0.072193,0.000000
0.274529,0.072035,0.000000
0.274920,0.071876,0.000000
0.275310,0.071717,0.000000
0.275699,0.071556,0.000000
0.276088,0.071395,0.000000
0.276477,0.071234,0.000000
0.276866,0.071071,0.000000
0.277254,0.070909,0.000000
0.277643,0.070745,0.000000
0.278030,0.070581,0.000000
0.278418,0.070417,0.000000
0.278806,0.070252,0.000000
0.279193,0.070087,0.000000
0.279580,0.069922,0.000000
0.279967,0.069757,0.000000
0.280354,0.069591,0.000000
0.280740,0.069425,0.000000
0.281127,0.069259,0.000000
0.281513,0.069093,0.000000
0.281900,0.068927,0.000000
0.282286,0.068761,0.000000
0.282672,0.068595,0.000000
0.283059,0.068430,0.000000
0.283445,0.068264,0.000000
0.283831,0.068099,0.000000
0.284218,0.067934,0.000000
0.284604,0.067769,0.000000
0.284990,0.067605,0.000000
0.285377,0.067441,0.000000
0.285764,0.067278,0.000000
0.286150,0.067115,0.000000
0.286537,0.066953,0.000000
0.286924,0.066791,0.000000
0.287311,0.066630,0.000000
0.287699,0.066470,0.000000
0.288086,0.066310,0.000000
0.288474,0.066152,0.000000
0.288862,0.065994,0.000000
0.289250,0.065837,0.000000
0.289638,0.065681,0.000000
0.290027,0.065526,0.000000
0.290416,0.065372,0.000000
0.290806,0.065219,0.000000
0.291195,0.065067,0.000000
0.291585,0.064917,0.000000
0.291976,0.064767,0.000000
0.292367,0.064619,0.000000
0.292758,0.064472,0.000000
0.293149,0.064327,0.000000
0.293541,0.064183,0.000000
0.293934,0.064041,0.000000
0.294327,0.063900,0.000000
0.294720,0.063760,0.000000
0.295114,0.063622,0.000000
0.295509,0.063486,0.000000
0.295903,0.063352,0.000000
0.296299,0.063219,0.000000
0.296695,0.063088,0.000000
0.297092,0.062959,0.000000
0.297489,0.062832,0.000000
0.297887,0.062707,0.000000
0.298285,0.062584,0.000000
0.298685,0.062462,0.000000
0.299084,0.062343,0.000000
0.299485,0.062226,0.000000
0.299886,0.062111,0.000000
0.300287,0.061997,0.000000
0.300690,0.061885,0.000000
0.301092,0.061775,0.000000
0.301496,0.061667,0.000000
0.301899,0.061560,0.000000
0.302304,0.061454,0.000000
0.302709,0.061351,0.000000
0.303114,0.061248,0.000000
0.303520,0.061147,0.000000
0.303926,0.061047,0.000000
0.304332,0.060949,0.000000
0.304739,0.060851,0.000000
0.305147,0.060755,0.000000
0.305555,0.060660,0.000000
0.305963,0.060566,0.000000
0.306371,0.060473,0.000000
0.306780,0.060380,0.000000
0.307189,0.060289,0.000000
0.307599,0.060198,0.000000
0.308008,0.060108,0.000000
0.308418,0.060018,0.000000
0.308829,0.059930,0.000000
0.309239,0.059841,0.000000
0.309650,0.059753,0.000000
0.310061,0.059666,0.000000
0.310472,0.059579,0.000000
0.310883,0.059492,0.000000
0.311294,0.059406,0.000000
0.311706,0.059319,0.000000
0.312117,0.059233,0.000000
0.312529,0.059147,0.000000
0.312940,0.059061,0.000000
0.313352,0.058974,0.000000
0.313764,0.058888,0.000000
0.314176,0.058802,0.000000
0.314588,0.058715,0.000000
0.315000,0.058628,0.000000
0.315412,0.058540,0.000000
0.315823,0.058453,0.000000
0.316235,0.058364,0.000000
0.316647,0.058276,0.000000
0.317059,0.058186,0.000000
0.317470,0.058096,0.000000
0.317881,0.058005,0.000000
0.318293,0.057914,0.000000
0.318704,0.057821,0.000000
0.319115,0.057728,0.000000
0.319525,0.057634,0.000000
0.319936,0.057539,0.000000
0.320346,0.057443,0.000000
0.320756,0.057345,0.000000
0.321166,0.057247,0.000000
0.321576,0.057147,0.000000
0.321985,0.057046,0.000000
0.322394,0.056944,0.000000
0.322803,0.056840,0.000000
0.323211,0.056735,0.000000
0.323619,0.056628,0.000000
0.324027,0.056520,0.000000
0.324434,0.056410,0.000000
0.324841,0.056298,0.000000
0.325247,0.056185,0.000000
0.325653,0.056070,0.000000
0.326059,0.055953,0.000000
0.326464,0.055835,0.000000
0.326869,0.055716,0.000000
0.327273,0.055594,0.000000
0.327677,0.055471,0.000000
0.328080,0.055347,0.000000
0.328483,0.055221,0.000000
0.328886,0.055093,0.000000
0.329288,0.054964,0.000000
0.329689,0.054833,0.000000
0.330090,0.054701,0.000000
0.330491,0.054567,0.000000
0.330891,0.054431,0.000000
0.331290,0.054294,0.000000
0.331689,0.054155,0.000000
0.332088,0.054015,0.000000
0.332486,0.053873,0.000000
0.332883,0.053730,0.000000
0.333280,0.053585,0.000000
0.333676,0.053438,0.000000
0.334072,0.053290,0.000000
0.334467,0.053141,0.000000
0.334862,0.052990,0.000000
0.335256,0.052837,0.000000
0.335649,0.052683,0.000000
0.336042,0.052527,0.000000
0.336434,0.052370,0.000000
0.336825,0.052211,0.000000
0.337216,0.052051,0.000000
0.337607,0.051889,0.000000
0.337996,0.051726,0.000000
0.338385,0.051561,0.000000
0.338773,0.051395,0.000000
0.339161,0.051227,0.000000
0.339548,0.051057,0.000000
0.339934,0.050887,0.000000
0.340320,0.050714,0.000000
0.340705,0.050540,0.000000
0.341089,0.050365,0.000000
0.341472,0.050188,0.000000
0.341855,0.050010,0.000000
0.342237,0.049830,0.000000
0.342618,0.049649,0.000000
0.342999,0.049467,0.000000
0.343378,0.049282,0.000000
0.343757,0.049097,0.000000
0.344135,0.048910,0.000000
0.344513,0.048721,0.000000
0.344889,0.048531,0.000000
0.345265,0.048340,0.000000
0.345640,0.048147,0.000000
0.346015,0.047953,0.000000
0.346388,0.047757,0.000000
0.346761,0.047560,0.000000
0.347132,0.047361,0.000000
0.347503,0.047161,0.000000
0.347873,0.046959,0.000000
0.348242,0.046756,0.000000
0.348611,0.046552,0.000000
0.348978,0.046346,0.000000
0.349345,0.046139,0.000000
0.349711,0.045931,0.000000
0.350076,0.045722,0.000000
0.350441,0.045511,0.000000
0.350804,0.045299,0.000000
0.351168,0.045086,0.000000
0.351530,0.044873,0.000000
0.351892,0.044658,0.000000
0.352254,0.044442,0.000000
0.352615,0.044226,0.000000
0.352976,0.044009,0.000000
0.353336,0.043791,0.000000
0.353696,0.043572,0.000000
0.354056,0.043353,0.000000
0.354415,0.043133,0.000000
0.354774,0.042913,0.000000
0.355132,0.042692,0.000000
0.355491,0.042471,0.000000
0.355849,0.042249,0.000000
0.356208,0.042027,0.000000
0.356566,0.041805,0.000000
0.356924,0.041583,0.000000
0.357282,0.041360,0.000000
0.357640,0.041138,0.000000
0.357998,0.040915,0.000000
0.358357,0.040693,0.000000
0.358715,0.040470,0.000000
0.359073,0.040248,0.000000
0.359432,0.040026,0.000000
0.359791,0.039804,0.000000
0.360150,0.039583,0.000000
0.360510,0.039361,0.000000
0.360870,0.039141,0.000000
0.361230,0.038920,0.000000
0.361591,0.038700,0.000000
0.361952,0.038481,0.000000
0.362313,0.038263,0.000000
0.362675,0.038045,0.000000
0.363038,0.037827,0.000000
0.363401,0.037611,0.000000
0.363765,0.037395,0.000000
0.364129,0.037180,0.000000
0.364494,0.036967,0.000000
0.364860,0.036754,0.000000
0.365227,0.036542,0.000000
0.365594,0.036331,0.000000
0.365963,0.036122,0.000000
0.366332,0.035914,0.000000
0.366702,0.035707,0.000000
0.367073,0.035501,0.000000
0.367445,0.035296,0.000000
0.367818,0.035094,0.000000
0.368192,0.034892,0.000000
0.368567,0.034692,0.000000
0.368943,0.034494,0.000000
0.369320,0.034297,0.000000
0.369699,0.034102,0.000000
0.370078,0.033909,0.000000
0.370459,0.033718,0.000000
0.370842,0.033528,0.000000
0.371225,0.033340,0.000000
0.371610,0.033155,0.000000
0.371996,0.032971,0.000000
0.372384,0.032789,0.000000
0.372773,0.032610,0.000000
0.373163,0.032432,0.000000
0.373555,0.032257,0.000000
0.373947,0.032084,0.000000
0.374342,0.031913,0.000000
0.374737,0.031744,0.000000
0.375133,0.031578,0.000000
0.375531,0.031414,0.000000
0.375930,0.031252,0.000000
0.376331,0.031093,0.000000
0.376732,0.030936,0.000000
0.377135,0.030782,0.000000
0.377539,0.030630,0.000000
0.377944,0.030481,0.000000
0.378350,0.030334,0.000000
0.378757,0.030190,0.000000
0.379166,0.030049,0.000000
0.379575,0.029910,0.000000
0.379986,0.029774,0.000000
0.380398,0.029641,0.000000
0.380811,0.029511,0.000000
0.381225,0.029384,0.000000
0.381640,0.029259,0.000000
0.382057,0.029138,0.000000
0.382474,0.029019,0.000000
0.382893,0.028904,0.000000
0.383312,0.028791,0.000000
0.383733,0.028682,0.000000
0.384154,0.028576,0.000000
0.384577,0.028473,0.000000
0.385000,0.028373,0.000000
0.385425,0.028277,0.000000
0.385850,0.028183,0.000000
0.386277,0.028093,0.000000
0.386704,0.028007,0.000000
0.387133,0.027924,0.000000
0.387562,0.027844,0.000000
0.387992,0.027768,0.000000
0.388424,0.027695,0.000000
0.388856,0.027626,0.000000
0.389289,0.027560,0.000000
0.389723,0.027498,0.000000
0.390158,0.027440,0.000000
0.390593,0.027385,0.000000
0.391030,0.027334,0.000000
0.391468,0.027287,0.000000
0.391906,0.027244,0.000000
0.392345,0.027204,0.000000
0.392785,0.027169,0.000000
0.393226,0.027137,0.000000
0.393667,0.027110,0.000000
0.394110,0.027086,0.000000
0.394553,0.027067,0.000000
0.394997,0.027051,0.000000
0.395441,0.027040,0.000000
0.395887,0.027033,0.000000
0.396333,0.027030,0.000000
0.396780,0.027031,0.000000
0.397228,0.027036,0.000000


==> Pillow_r4_e2-M1-c1_line_u=1.000000_dir=0.csv <==
0.397228,0.027036,0.000000
0.397233,0.027484,0.000000
0.397234,0.027931,0.000000
0.397231,0.028377,0.000000
0.397224,0.028823,0.000000
0.397213,0.029267,0.000000
0.397197,0.029711,0.000000
0.397178,0.030154,0.000000
0.397154,0.030597,0.000000
0.397127,0.031038,0.000000
0.397095,0.031479,0.000000
0.397060,0.031919,0.000000
0.397020,0.032358,0.000000
0.396977,0.032797,0.000000
0.396930,0.033234,0.000000
0.396879,0.033671,0.000000
0.396824,0.034106,0.000000
0.396766,0.034541,0.000000
0.396704,0.034975,0.000000
0.396638,0.035408,0.000000
0.396569,0.035840,0.000000
0.396497,0.036272,0.000000
0.396420,0.036702,0.000000
0.396341,0.037131,0.000000
0.396257,0.037560,0.000000
0.396171,0.037987,0.000000
0.396081,0.038414,0.000000
0.395988,0.038839,0.000000
0.395891,0.039264,0.000000
0.395791,0.039687,0.000000
0.395688,0.040110,0.000000
0.395582,0.040532,0.000000
0.395473,0.040952,0.000000
0.395360,0.041372,0.000000
0.395245,0.041790,0.000000
0.395126,0.042207,0.000000
0.395005,0.042624,0.000000
0.394880,0.043039,0.000000
0.394753,0.043453,0.000000
0.394623,0.043866,0.000000
0.394490,0.044278,0.000000
0.394354,0.044689,0.000000
0.394215,0.045098,0.000000
0.394074,0.045507,0.000000
0.393930,0.045914,0.000000
0.393783,0.046320,0.000000
0.393634,0.046725,0.000000
0.393482,0.047129,0.000000
0.393328,0.047532,0.000000
0.393171,0.047934,0.000000
0.393012,0.048334,0.000000
0.392850,0.048733,0.000000
0.392686,0.049131,0.000000
0.392520,0.049527,0.000000
0.392351,0.049923,0.000000
0.392180,0.050317,0.000000
0.392007,0.050709,0.000000
0.391832,0.051101,0.000000
0.391654,0.051491,0.000000
0.391475,0.051880,0.000000
0.391293,0.052268,0.000000
0.391109,0.052654,0.000000
0.390924,0.053039,0.000000
0.390736,0.053422,0.000000
0.390546,0.053805,0.000000
0.390355,0.054186,0.000000
0.390162,0.054565,0.000000
0.389967,0.054944,0.000000
0.389770,0.055321,0.000000
0.389572,0.055698,0.000000
0.389372,0.056073,0.000000
0.389170,0.056447,0.000000
0.388968,0.056819,0.000000
0.388763,0.057191,0.000000
0.388558,0.057562,0.000000
0.388350,0.057932,0.000000
0.388142,0.058302,0.000000
0.387933,0.058670,0.000000
0.387722,0.059037,0.000000
0.387510,0.059404,0.000000
0.387297,0.059770,0.000000
0.387084,0.060135,0.000000
0.386869,0.060499,0.000000
0.386653,0.060863,0.000000
0.386437,0.061226,0.000000
0.386220,0.061589,0.000000
0.386002,0.061951,0.000000
0.385783,0.062312,0.000000
0.385564,0.062674,0.000000
0.385344,0.063034,0.000000
0.385123,0.063394,0.000000
0.384903,0.063754,0.000000
0.384681,0.064114,0.000000
0.384460,0.064473,0.000000
0.384238,0.064832,0.000000
0.384016,0.065191,0.000000
0.383794,0.065549,0.000000
0.383571,0.065908,0.000000
0.383349,0.066266,0.000000
0.383126,0.066624,0.000000
0.382904,0.066982,0.000000
0.382681,0.067340,0.000000
0.382459,0.067698,0.000000
0.382237,0.068056,0.000000
0.382015,0.068415,0.000000
0.381794,0.068773,0.000000
0.381572,0.069132,0.000000
0.381352,0.069490,0.000000
0.381131,0.069849,0.000000
0.380911,0.070209,0.000000
0.380692,0.070568,0.000000
0.380473,0.070928,0.000000
0.380256,0.071288,0.000000
0.380038,0.071649,0.000000
0.379822,0.072010,0.000000
0.379606,0.072372,0.000000
0.379391,0.072734,0.000000
0.379178,0.073096,0.000000
0.378965,0.073460,0.000000
0.378753,0.073823,0.000000
0.378542,0.074188,0.000000
0.378333,0.074553,0.000000
0.378125,0.074919,0.000000
0.377918,0.075286,0.000000
0.377712,0.075653,0.000000
0.377508,0.076022,0.000000
0.377305,0.076391,0.000000
0.377103,0.076761,0.000000
0.376903,0.077132,0.000000
0.376704,0.077504,0.000000
0.376507,0.077876,0.000000
0.376312,0.078250,0.000000
0.376117,0.078624,0.000000
0.375924,0.078999,0.000000
0.375733,0.079375,0.000000
0.375543,0.079751,0.000000
0.375354,0.080129,0.000000
0.375167,0.080507,0.000000
0.374982,0.080886,0.000000
0.374798,0.081266,0.000000
0.374615,0.081646,0.000000
0.374434,0.082027,0.000000
0.374254,0.082409,0.000000
0.374076,0.082792,0.000000
0.373899,0.083175,0.000000
0.373724,0.083559,0.000000
0.373550,0.083944,0.000000
0.373377,0.084330,0.000000
0.373207,0.084716,0.000000
0.373037,0.085103,0.000000
0.372869,0.085491,0.000000
0.372703,0.085879,0.000000
0.372538,0.086268,0.000000
0.372375,0.086657,0.000000
0.372213,0.087048,0.000000
0.372053,0.087439,0.000000
0.371894,0.087830,0.000000
0.371737,0.088222,0.000000
0.371581,0.088615,0.000000
0.371427,0.089008,0.000000
0.371274,0.089402,0.000000
0.371123,0.089797,0.000000
0.370974,0.090192,0.000000
0.370826,0.090588,0.000000
0.370679,0.090984,0.000000
0.370534,0.091381,0.000000
0.370391,0.091778,0.000000
0.370249,0.092176,0.000000
0.370109,0.092575,0.000000
0.369970,0.092974,0.000000
0.369833,0.093373,0.000000
0.369697,0.093773,0.000000
0.369563,0.094174,0.000000
0.369431,0.094575,0.000000
0.369300,0.094976,0.000000
0.369171,0.095378,0.000000
0.369043,0.095781,0.000000
0.368917,0.096184,0.000000
0.368793,0.096587,0.000000
0.368670,0.096991,0.000000
0.368548,0.097395,0.000000
0.368429,0.097800,0.000000
0.368311,0.098205,0.000000
0.368194,0.098611,0.000000
0.368079,0.099017,0.000000
0.367966,0.099423,0.000000
0.367854,0.099830,0.000000
0.367744,0.100237,0.000000
0.367636,0.100645,0.000000
0.367529,0.101053,0.000000
0.367424,0.101461,0.000000
0.367320,0.101870,0.000000
0.367218,0.102279,0.000000
0.367117,0.102688,0.000000
0.367017,0.103098,0.000000
0.366919,0.103508,0.000000
0.366821,0.103918,0.000000
0.366725,0.104328,0.000000
0.366630,0.104739,0.000000
0.366536,0.105149,0.000000
0.366443,0.105560,0.000000
0.366350,0.105971,0.000000
0.366259,0.106383,0.000000
0.366168,0.106794,0.000000
0.366078,0.107206,0.000000
0.365989,0.107617,0.000000
0.365900,0.108029,0.000000
0.365811,0.108441,0.000000
0.365724,0.108852,0.000000
0.365636,0.109264,0.000000
0.365549,0.109676,0.000000
0.365462,0.110088,0.000000
0.365376,0.110500,0.000000
0.365290,0.110912,0.000000
0.365203,0.111324,0.000000
0.365117,0.111735,0.000000
0.365031,0.112147,0.000000
0.364945,0.112559,0.000000
0.364858,0.112970,0.000000
0.364772,0.113381,0.000000
0.364685,0.113793,0.000000
0.364598,0.114204,0.000000
0.364511,0.114614,0.000000
0.364423,0.115025,0.000000
0.364335,0.115435,0.000000
0.364246,0.115846,0.000000
0.364156,0.116256,0.000000
0.364066,0.116665,0.000000
0.363975,0.117075,0.000000
0.363884,0.117484,0.000000
0.363792,0.117893,0.000000
0.363698,0.118301,0.000000
0.363604,0.118709,0.000000
0.363509,0.119117,0.000000
0.363413,0.119525,0.000000
0.363315,0.119932,0.000000
0.363217,0.120338,0.000000
0.363117,0.120744,0.000000
0.363016,0.121150,0.000000
0.362913,0.121556,0.000000
0.362810,0.121960,0.000000
0.362704,0.122365,0.000000
0.362597,0.122768,0.000000
0.362489,0.123172,0.000000
0.362379,0.123575,0.000000
0.362267,0.123977,0.000000
0.362154,0.124378,0.000000
0.362038,0.124779,0.000000
0.361921,0.125180,0.000000
0.361802,0.125580,0.000000
0.361680,0.125979,0.000000
0.361557,0.126377,0.000000
0.361432,0.126775,0.000000
0.361305,0.127172,0.000000
0.361176,0.127569,0.000000
0.361045,0.127965,0.000000
0.360912,0.128361,0.000000
0.360778,0.128756,0.000000
0.360642,0.129150,0.000000
0.360504,0.129544,0.000000
0.360364,0.129937,0.000000
0.360223,0.130330,0.000000
0.360081,0.130723,0.000000
0.359937,0.131115,0.000000
0.359792,0.131506,0.000000
0.359645,0.131898,0.000000
0.359497,0.132288,0.000000
0.359348,0.132679,0.000000
0.359197,0.133069,0.000000
0.359045,0.133458,0.000000
0.358892,0.133848,0.000000
0.358738,0.134237,0.000000
0.358583,0.134626,0.000000
0.358427,0.135014,0.000000
0.358270,0.135402,0.000000
0.358112,0.135790,0.000000
0.357954,0.136178,0.000000
0.357794,0.136566,0.000000
0.357634,0.136953,0.000000
0.357473,0.137340,0.000000
0.357311,0.137727,0.000000
0.357149,0.138114,0.000000
0.356986,0.138501,0.000000
0.356823,0.138887,0.000000
0.356659,0.139274,0.000000
0.356495,0.139660,0.000000
0.356330,0.140046,0.000000
0.356165,0.140433,0.000000
0.356000,0.140819,0.000000
0.355834,0.141205,0.000000
0.355669,0.141592,0.000000
0.355503,0.141978,0.000000
0.355337,0.142364,0.000000
0.355171,0.142751,0.000000
0.355005,0.143137,0.000000
0.354839,0.143524,0.000000
0.354673,0.143910,0.000000
0.354508,0.144297,0.000000
0.354342,0.144684,0.000000
0.354177,0.145071,0.000000
0.354012,0.145458,0.000000
0.353847,0.145846,0.000000
0.353683,0.146234,0.000000
0.353519,0.146622,0.000000
0.353356,0.147010,0.000000
0.353193,0.147398,0.000000
0.353030,0.147787,0.000000
0.352869,0.148176,0.000000
0.352708,0.148565,0.000000
0.352547,0.148955,0.000000
0.352388,0.149344,0.000000
0.352229,0.149735,0.000000
0.352071,0.150125,0.000000
0.351914,0.150516,0.000000
0.351758,0.150908,0.000000
0.351603,0.151300,0.000000
0.351448,0.151692,0.000000
0.351295,0.152085,0.000000
0.351143,0.152478,0.000000
0.350992,0.152871,0.000000
0.350842,0.153265,0.000000
0.350693,0.153659,0.000000
0.350545,0.154054,0.000000
0.350399,0.154449,0.000000
0.350253,0.154844,0.000000
0.350109,0.155240,0.000000
0.349966,0.155636,0.000000
0.349825,0.156033,0.000000
0.349684,0.156430,0.000000
0.349545,0.156827,0.000000
0.349408,0.157225,0.000000
0.349271,0.157623,0.000000
0.349136,0.158022,0.000000
0.349003,0.158421,0.000000
0.348871,0.158820,0.000000
0.348740,0.159220,0.000000
0.348611,0.159620,0.000000
0.348484,0.160021,0.000000
0.348358,0.160422,0.000000
0.348234,0.160823,0.000000
0.348111,0.161225,0.000000
0.347990,0.161627,0.000000
0.347870,0.162030,0.000000
0.347753,0.162432,0.000000
0.347637,0.162836,0.000000
0.347522,0.163240,0.000000
0.347410,0.163644,0.000000
0.347299,0.164048,0.000000
0.347190,0.164453,0.000000
0.347083,0.164859,0.000000
0.346978,0.165264,0.000000
0.346875,0.165670,0.000000
0.346774,0.166077,0.000000
0.346675,0.166484,0.000000
0.346577,0.166891,0.000000
0.346482,0.167299,0.000000
0.346389,0.167707,0.000000
0.346298,0.168116,0.000000
0.346208,0.168525,0.000000
0.346121,0.168934,0.000000
0.346037,0.169344,0.000000
0.345954,0.169754,0.000000
0.345874,0.170164,0.000000
0.345795,0.170575,0.000000
0.345719,0.170987,0.000000
0.345646,0.171398,0.000000
0.345574,0.171810,0.000000
0.345505,0.172223,0.000000
0.345438,0.172636,0.000000
0.345374,0.173049,0.000000
0.345312,0.173463,0.000000
0.345253,0.173877,0.000000
0.345196,0.174291,0.000000
0.345141,0.174706,0.000000
0.345089,0.175122,0.000000
0.345040,0.175537,0.000000
0.344993,0.175954,0.000000
0.344948,0.176370,0.000000
0.344906,0.176787,0.000000
0.344866,0.177204,0.000000
0.344828,0.177622,0.000000
0.344792,0.178039,0.000000
0.344758,0.178457,0.000000
0.344726,0.178876,0.000000
0.344695,0.179294,0.000000
0.344666,0.179713,0.000000
0.344639,0.180132,0.000000
0.344612,0.180551,0.000000
0.344587,0.180971,0.000000
0.344563,0.181390,0.000000
0.344541,0.181810,0.000000
0.344519,0.182230,0.000000
0.344497,0.182649,0.000000
0.344477,0.183069,0.000000
0.344457,0.183489,0.000000
0.344438,0.183909,0.000000
0.344419,0.184329,0.000000
0.344400,0.184749,0.000000
0.344381,0.185169,0.000000
0.344363,0.185589,0.000000
0.344344,0.186009,0.000000
0.344326,0.186429,0.000000
0.344307,0.186849,0.000000
0.344287,0.187268,0.000000
0.344268,0.187688,0.000000
0.344247,0.188107,0.000000
0.344226,0.188527,0.000000
0.344204,0.188946,0.000000
0.344181,0.189364,0.000000
0.344158,0.189783,0.000000
0.344133,0.190201,0.000000
0.344106,0.190619,0.000000
0.344079,0.191037,0.000000
0.344050,0.191455,0.000000
0.344020,0.191872,0.000000
0.343987,0.192288,0.000000
0.343954,0.192705,0.000000
0.343918,0.193121,0.000000
0.343880,0.193537,0.000000
0.343840,0.193952,0.000000
0.343798,0.194367,0.000000
0.343754,0.194781,0.000000
0.343707,0.195195,0.000000
0.343658,0.195609,0.000000
0.343606,0.196022,0.000000
0.343552,0.196434,0.000000
0.343494,0.196846,0.000000
0.343434,0.197257,0.000000
0.343370,0.197668,0.000000
0.343304,0.198078,0.000000
0.343234,0.198488,0.000000
0.343161,0.198896,0.000000
0.343084,0.199305,0.000000
0.343004,0.199712,0.000000
0.342920,0.200119,0.000000
0.342832,0.200525,0.000000
0.342741,0.200931,0.000000
0.342645,0.201335,0.000000
0.342546,0.201739,0.000000
0.342442,0.202142,0.000000
0.342334,0.202545,0.000000
0.342223,0.202946,0.000000
0.342108,0.203347,0.000000
0.341990,0.203748,0.000000
0.341869,0.204148,0.000000
0.341744,0.204547,0.000000
0.341617,0.204946,0.000000
0.341486,0.205344,0.000000
0.341353,0.205741,0.000000
0.341218,0.206139,0.000000
0.341080,0.206535,0.000000
0.340939,0.206932,0.000000
0.340797,0.207327,0.000000
0.340653,0.207723,0.000000
0.340507,0.208118,0.000000
0.340359,0.208513,0.000000
0.340210,0.208907,0.000000
0.340059,0.209302,0.000000
0.339907,0.209696,0.000000
0.339754,0.210090,0.000000
0.339600,0.210483,0.000000
0.339446,0.210877,0.000000
0.339290,0.211270,0.000000
0.339134,0.211663,0.000000
0.338978,0.212056,0.000000
0.338822,0.212450,0.000000
0.338665,0.212843,0.000000
0.338509,0.213236,0.000000
0.338353,0.213629,0.000000
0.338197,0.214022,0.000000
0.338042,0.214415,0.000000
0.337887,0.214809,0.000000
0.337733,0.215202,0.000000
0.337580,0.215596,0.000000
0.337428,0.215989,0.000000
0.337278,0.216383,0.000000
0.337129,0.216778,0.000000
0.336981,0.217172,0.000000
0.336835,0.217567,0.000000
0.336691,0.217962,0.000000
0.336549,0.218358,0.000000
0.336409,0.218754,0.000000
0.336271,0.219150,0.000000
0.336135,0.219546,0.000000
0.336003,0.219944,0.000000
0.335872,0.220341,0.000000
0.335745,0.220739,0.000000
0.335621,0.221138,0.000000
0.335499,0.221537,0.000000
0.335381,0.221937,0.000000
0.335267,0.222337,0.000000
0.335156,0.222738,0.000000
0.335048,0.223140,0.000000
0.334945,0.223542,0.000000
0.334846,0.223945,0.000000
0.334750,0.224349,0.000000
0.334659,0.224754,0.000000
0.334573,0.225159,0.000000
0.334491,0.225565,0.000000
0.334413,0.225972,0.000000
0.334341,0.226380,0.000000
0.334273,0.226789,0.000000
0.334211,0.227199,0.000000
0.334152,0.227609,0.000000
0.334098,0.228021,0.000000
0.334049,0.228433,0.000000
0.334003,0.228845,0.000000
0.333961,0.229259,0.000000
0.333923,0.229673,0.000000
0.333889,0.230088,0.000000
0.333858,0.230503,0.000000
0.333830,0.230919,0.000000
0.333806,0.231336,0.000000
0.333784,0.231753,0.000000
0.333766,0.232171,0.000000
0.333750,0.232589,0.000000
0.333736,0.233007,0.000000
0.333725,0.233426,0.000000
0.333716,0.233846,0.000000
0.333709,0.234266,0.000000
0.333704,0.234686,0.000000
0.333700,0.235106,0.000000
0.333699,0.235527,0.000000
0.333698,0.235948,0.000000
0.333699,0.236369,0.000000
0.333701,0.236791,0.000000
0.333704,0.237213,0.000000
0.333707,0.237634,0.000000
0.333711,0.238056,0.000000
0.333716,0.238478,0.000000
0.333721,0.238900,0.000000
0.333726,0.239323,0.000000
0.333731,0.239745,0.000000
0.333736,0.240167,0.000000
0.333740,0.240589,0.000000
0.333744,0.241011,0.000000
0.333748,0.241433,0.000000
0.333750,0.241855,0.000000
0.333752,0.242276,0.000000
0.333753,0.242698,0.000000
0.333752,0.243119,0.000000
0.333750,0.243540,0.000000
0.333746,0.243961,0.000000
0.333740,0.244381,0.000000
0.333733,0.244802,0.000000
0.333723,0.245221,0.000000
0.333711,0.245641,0.000000
0.333697,0.246060,0.000000
0.333681,0.246479,0.000000
0.333661,0.246897,0.000000
0.333639,0.247314,0.000000
0.333614,0.247732,0.000000
0.333585,0.248148,0.000000
0.333554,0.248564,0.000000
0.333518,0.248980,0.000000
0.333480,0.249395,0.000000
0.333437,0.249809,0.000000
0.333390,0.250222,0.000000
0.333340,0.250635,0.000000
0.333285,0.251047,0.000000
0.333225,0.251458,0.000000
0.333161,0.251869,0.000000
0.333092,0.252279,0.000000
0.333019,0.252687,0.000000
0.332940,0.253095,0.000000
0.332858,0.253503,0.000000
0.332770,0.253909,0.000000
0.332679,0.254315,0.000000
0.332583,0.254720,0.000000
0.332484,0.255124,0.000000
0.332380,0.255528,0.000000
0.332273,0.255931,0.000000
0.332163,0.256334,0.000000
0.332049,0.256735,0.000000
0.331932,0.257137,0.000000
0.331813,0.257538,0.000000
0.331690,0.257938,0.000000
0.331565,0.258338,0.000000
0.331437,0.258737,0.000000
0.331307,0.259136,0.000000
0.331174,0.259535,0.000000
0.331040,0.259933,0.000000
0.330904,0.260331,0.000000
0.330766,0.260728,0.000000
0.330626,0.261126,0.000000
0.330485,0.261523,0.000000
0.330343,0.261920,0.000000
0.330200,0.262316,0.000000
0.330056,0.262713,0.000000
0.329911,0.263109,0.000000
0.329765,0.263505,0.000000
0.329619,0.263901,0.000000
0.329473,0.264297,0.000000
0.329326,0.264693,0.000000
0.329180,0.265089,0.000000
0.329034,0.265485,0.000000
0.328888,0.265881,0.000000
0.328743,0.266277,0.000000
0.328598,0.266673,0.000000
0.328454,0.267069,0.000000
0.328311,0.267465,0.000000
0.328169,0.267862,0.000000
0.328029,0.268259,0.000000
0.327890,0.268656,0.000000
0.327752,0.269053,0.000000
0.327616,0.269450,0.000000
0.327483,0.269848,0.000000
0.327351,0.270246,0.000000
0.327221,0.270644,0.000000
0.327094,0.271043,0.000000
0.326970,0.271442,0.000000
0.326848,0.271842,0.000000
0.326729,0.272242,0.000000
0.326613,0.272643,0.000000
0.326501,0.273044,0.000000
0.326391,0.273445,0.000000
0.326285,0.273848,0.000000
0.326183,0.274250,0.000000
0.326085,0.274654,0.000000
0.325991,0.275058,0.000000
0.325900,0.275463,0.000000
0.325814,0.275868,0.000000
0.325733,0.276274,0.000000
0.325656,0.276681,0.000000
0.325584,0.277089,0.000000
0.325517,0.277497,0.000000
0.325454,0.277906,0.000000
0.325397,0.278316,0.000000
0.325344,0.278727,0.000000
0.325296,0.279139,0.000000
0.325251,0.279551,0.000000
0.325211,0.279964,0.000000
0.325176,0.280377,0.000000
0.325144,0.280792,0.000000
0.325115,0.281206,0.000000
0.325091,0.281622,0.000000
0.325069,0.282038,0.000000
0.325052,0.282454,0.000000
0.325037,0.282871,0.000000
0.325025,0.283289,0.000000
0.325017,0.283707,0.000000
0.325011,0.284126,0.000000
0.325007,0.284545,0.000000
0.325006,0.284964,0.000000
0.325008,0.285384,0.000000
0.325011,0.285804,0.000000
0.325017,0.286224,0.000000
0.325024,0.286645,0.000000
0.325034,0.287066,0.000000
0.325045,0.287487,0.000000
0.325057,0.287909,0.000000
0.325071,0.288331,0.000000
0.325085,0.288753,0.000000
0.325101,0.289175,0.000000
0.325118,0.289597,0.000000
0.325135,0.290020,0.000000
0.325153,0.290442,0.000000
0.325172,0.290865,0.000000
0.325191,0.291288,0.000000
0.325210,0.291710,0.000000
0.325229,0.292133,0.000000
0.325248,0.292556,0.000000
0.325267,0.292979,0.000000
0.325285,0.293401,0.000000
0.325303,0.293824,0.000000
0.325320,0.294247,0.000000
0.325336,0.294669,0.000000
0.325351,0.295091,0.000000
0.325365,0.295514,0.000000
0.325378,0.295935,0.000000
0.325390,0.296357,0.000000
0.325400,0.296779,0.000000
0.325408,0.297200,0.000000
0.325414,0.297621,0.000000
0.325419,0.298042,0.000000
0.325421,0.298462,0.000000
0.325421,0.298882,0.000000
0.325419,0.299302,0.000000
0.325414,0.299721,0.000000
0.325406,0.300140,0.000000
0.325396,0.300558,0.000000
0.325382,0.300976,0.000000
0.325366,0.301394,0.000000
0.325346,0.301811,0.000000
0.325323,0.302227,0.000000
0.325296,0.302643,0.000000
0.325265,0.303058,0.000000
0.325231,0.303473,0.000000
0.325193,0.303887,0.000000
0.325151,0.304300,0.000000
0.325105,0.304713,0.000000
0.325056,0.305126,0.000000
0.325003,0.305537,0.000000
0.324946,0.305949,0.000000
0.324886,0.306359,0.000000
0.324823,0.306770,0.000000
0.324757,0.307179,0.000000
0.324687,0.307589,0.000000
0.324615,0.307998,0.000000
0.324540,0.308406,0.000000
0.324461,0.308814,0.000000
0.324381,0.309222,0.000000
0.324297,0.309629,0.000000
0.324211,0.310036,0.000000
0.324123,0.310442,0.000000
0.324032,0.310849,0.000000
0.323939,0.311254,0.000000
0.323843,0.311660,0.000000
0.323746,0.312065,0.000000
0.323647,0.312470,0.000000
0.323546,0.312875,0.000000
0.323443,0.313280,0.000000
0.323338,0.313684,0.000000
0.323232,0.314088,0.000000
0.323124,0.314492,0.000000
0.323015,0.314896,0.000000
0.322905,0.315300,0.000000
0.322793,0.315704,0.000000
0.322680,0.316107,0.000000
0.322567,0.316510,0.000000
0.322452,0.316914,0.000000
0.322336,0.317317,0.000000
0.322220,0.317720,0.000000
0.322103,0.318123,0.000000
0.321985,0.318526,0.000000
0.321867,0.318930,0.000000
0.321749,0.319333,0.000000
0.321630,0.319736,0.000000
0.321511,0.320139,0.000000
0.321392,0.320542,0.000000
0.321273,0.320946,0.000000
0.321154,0.321349,0.000000
0.321036,0.321753,0.000000
0.320917,0.322157,0.000000
0.320799,0.322561,0.000000
0.320681,0.322965,0.000000
0.320564,0.323369,0.000000
0.320448,0.323774,0.000000
0.320332,0.324179,0.000000
0.320217,0.324584,0.000000
0.320104,0.324989,0.000000
0.319991,0.325394,0.000000
0.319879,0.325800,0.000000
0.319768,0.326206,0.000000
0.319659,0.326613,0.000000
0.319551,0.327019,0.000000
0.319445,0.327427,0.000000
0.319340,0.327834,0.000000
0.319237,0.328242,0.000000
0.319136,0.328650,0.000000
0.319037,0.329059,0.000000
0.318939,0.329468,0.000000
0.318843,0.329878,0.000000
0.318750,0.330288,0.000000
0.318658,0.330698,0.000000
0.318567,0.331109,0.000000
0.318479,0.331520,0.000000
0.318392,0.331931,0.000000
0.318307,0.332343,0.000000
0.318224,0.332756,0.000000
0.318143,0.333168,0.000000
0.318063,0.333581,0.000000
0.317985,0.333994,0.000000
0.317909,0.334408,0.000000
0.317834,0.334822,0.000000
0.317761,0.335236,0.000000
0.317689,0.335651,0.000000
0.317619,0.336066,0.000000
0.317551,0.336481,0.000000
0.317484,0.336896,0.000000
0.317419,0.337312,0.000000
0.317355,0.337728,0.000000
0.317293,0.338144,0.000000
0.317233,0.338561,0.000000
0.317173,0.338977,0.000000
0.317115,0.339394,0.000000
0.317059,0.339812,0.000000
0.317004,0.340229,0.000000
0.316951,0.340647,0.000000
0.316898,0.341064,0.000000
0.316848,0.341482,0.000000
0.316798,0.341901,0.000000
0.316750,0.342319,0.000000
0.316703,0.342738,0.000000
0.316658,0.343156,0.000000
0.316613,0.343575,0.000000
0.316570,0.343994,0.000000
0.316529,0.344414,0.000000
0.316488,0.344833,0.000000
0.316449,0.345252,0.000000
0.316410,0.345672,0.000000
0.316373,0.346092,0.000000
0.316337,0.346511,0.000000
0.316303,0.346931,0.000000
0.316269,0.347351,0.000000
0.316237,0.347771,0.000000
0.316205,0.348192,0.000000
0.316175,0.348612,0.000000
0.316145,0.349032,0.000000
0.316117,0.349452,0.000000
0.316090,0.349873,0.000000
0.316063,0.350293,0.000000
0.316038,0.350713,0.000000
0.316013,0.351134,0.000000
0.315990,0.351554,0.000000
0.315967,0.351975,0.000000
0.315946,0.352395,0.000000
0.315925,0.352816,0.000000
0.315905,0.353236,0.000000
0.315886,0.353657,0.000000
0.315867,0.354077,0.000000
0.315850,0.354497,0.000000
0.315833,0.354917,0.000000
0.315817,0.355338,0.000000
0.315802,0.355758,0.000000
0.315787,0.356178,0.000000
0.315774,0.356598,0.000000
0.315760,0.357018,0.000000
0.315747,0.357438,0.000000
0.315735,0.357858,0.000000
0.315723,0.358277,0.000000
0.315711,0.358697,0.000000
0.315700,0.359117,0.000000
0.315689,0.359536,0.000000
0.315678,0.359956,0.000000
0.315668,0.360375,0.000000
0.315657,0.360794,0.000000
0.315647,0.361214,0.000000
0.315636,0.361633,0.000000
0.315626,0.362052,0.000000
0.315615,0.362471,0.000000
0.315605,0.362890,0.000000
0.315594,0.363308,0.000000
0.315583,0.363727,0.000000
0.315572,0.364146,0.000000
0.315560,0.364564,0.000000
0.315548,0.364982,0.000000
0.315536,0.365401,0.000000
0.315523,0.365819,0.000000
0.315510,0.366237,0.000000
0.315496,0.366655,0.000000
0.315482,0.367073,0.000000
0.315467,0.367490,0.000000
0.315451,0.367908,0.000000
0.315434,0.368326,0.000000
0.315417,0.368743,0.000000
0.315399,0.369160,0.000000
0.315380,0.369577,0.000000
0.315360,0.369994,0.000000
0.315339,0.370411,0.000000
0.315316,0.370828,0.000000
0.315293,0.371245,0.000000
0.315269,0.371661,0.000000
0.315243,0.372077,0.000000
0.315217,0.372494,0.000000
0.315189,0.372910,0.000000
0.315159,0.373326,0.000000
0.315128,0.373741,0.000000
0.315096,0.374157,0.000000
0.315062,0.374572,0.000000
0.315027,0.374988,0.000000
0.314990,0.375403,0.000000
0.314952,0.375818,0.000000
0.314912,0.376233,0.000000
0.314870,0.376648,0.000000
0.314826,0.377062,0.000000
0.314781,0.377477,0.000000
0.314733,0.377891,0.000000
0.314684,0.378305,0.000000
0.314633,0.378719,0.000000
0.314579,0.379133,0.000000
0.314524,0.379546,0.000000
0.314467,0.379960,0.000000
0.314407,0.380373,0.000000
0.314345,0.380786,0.000000
0.314281,0.381199,0.000000
0.314215,0.381612,0.000000
0.314146,0.382024,0.000000
0.314075,0.382436,0.000000
0.314001,0.382848,0.000000
0.313925,0.383259,0.000000
0.313846,0.383670,0.000000
0.313765,0.384080,0.000000
0.313681,0.384490,0.000000
0.313594,0.384899,0.000000
0.313505,0.385307,0.000000
0.313413,0.385715,0.000000
0.313317,0.386121,0.000000
0.313220,0.386527,0.000000
0.313119,0.386932,0.000000
0.313015,0.387336,0.000000
0.312908,0.387740,0.000000
0.312798,0.388142,0.000000
0.312685,0.388543,0.000000
0.312569,0.388942,0.000000
0.312450,0.389341,0.000000
0.312327,0.389738,0.000000
0.312201,0.390134,0.000000
0.312072,0.390529,0.000000
0.311939,0.390922,0.000000
0.311803,0.391314,0.000000
0.311663,0.391704,0.000000
0.311520,0.392093,0.000000
0.311373,0.392480,0.000000
0.311223,0.392865,0.000000
0.311069,0.393249,0.000000
0.310911,0.393631,0.000000
0.310749,0.394011,0.000000
0.310584,0.394389,0.000000
0.310415,0.394765,0.000000
0.310242,0.395140,0.000000
0.310064,0.395512,0.000000
0.309883,0.395882,0.000000
0.309698,0.396250,0.000000
0.309509,0.396616,0.000000
0.309315,0.396979,0.000000
0.309117,0.397341,0.000000
0.308915,0.397700,0.000000
0.308709,0.398056,0.000000
0.308498,0.398410,0.000000
0.308283,0.398762,0.000000
0.308064,0.399111,0.000000
0.307840,0.399457,0.000000
0.307612,0.399801,0.000000
0.307379,0.400142,0.000000
0.307141,0.400480,0.000000
0.306899,0.400816,0.000000
0.306652,0.401149,0.000000
0.306400,0.401478,0.000000
0.306143,0.401805,0.000000
0.305882,0.402129,0.000000
0.305615,0.402449,0.000000
0.305344,0.402767,0.000000
0.305068,0.403081,0.000000
0.304786,0.403392,0.000000
0.304500,0.403700,0.000000
0.304208,0.404005,0.000000
0.303911,0.404306,0.000000
0.303609,0.404604,0.000000
0.303302,0.404899,0.000000
0.302991,0.405190,0.000000
0.302676,0.405479,0.000000
0.302357,0.405766,0.000000
0.302034,0.406050,0.000000
0.301709,0.406332,0.000000
0.301380,0.406612,0.000000
0.301049,0.406890,0.000000
0.300716,0.407167,0.000000
0.300381,0.407443,0.000000
0.300044,0.407717,0.000000
0.299706,0.407990,0.000000
0.299367,0.408262,0.000000
0.299028,0.408534,0.000000
0.298688,0.408806,0.000000
0.298348,0.409077,0.000000
0.298009,0.409348,0.000000
0.297670,0.409620,0.000000
0.297333,0.409892,0.000000
0.296996,0.410164,0.000000
0.296661,0.410437,0.000000
0.296329,0.410712,0.000000
0.295998,0.410987,0.000000
0.295670,0.411264,0.000000
0.295345,0.411542,0.000000
0.295023,0.411823,0.000000
0.294705,0.412105,0.000000
0.294391,0.412389,0.000000
0.294081,0.412676,0.000000
0.293775,0.412965,0.000000
0.293474,0.413257,0.000000
0.293178,0.413552,0.000000
0.292888,0.413850,0.000000
0.292604,0.414151,0.000000
0.292325,0.414456,0.000000
0.292053,0.414764,0.000000
0.291788,0.415077,0.000000
0.291530,0.415394,0.000000
0.291279,0.415715,0.000000
0.291036,0.416040,0.000000
0.290801,0.416370,0.000000
0.290575,0.416705,0.000000
0.290357,0.417046,0.000000
0.290148,0.417391,0.000000
0.289948,0.417742,0.000000
0.289758,0.418099,0.000000
0.289578,0.418461,0.000000
0.289408,0.418830,0.000000
0.289249,0.419205,0.000000
0.289101,0.419586,0.000000
0.288964,0.419974,0.000000
0.288838,0.420369,0.000000
0.288724,0.420771,0.000000
0.288623,0.421180,0.000000
0.288534,0.421597,0.000000
0.288457,0.422021,0.000000
0.288394,0.422453,0.000000
0.288345,0.422893,0.000000
0.288309,0.423342,0.000000
0.288287,0.423799,0.000000
0.288280,0.424264,0.000000


==> Pillow_r5_e0-M1-c1_TFT_line_u=0.000000_dir=1.csv <==
0.000000,0.109951,0.000000
0.000394,0.109951,0.000000
0.000788,0.109951,0.000000
0.001182,0.109951,0.000000
0.001577,0.109951,0.000000
0.001971,0.109951,0.000000
0.002365,0.109951,0.000000
0.002759,0.109951,0.000000
0.003153,0.109951,0.000000
0.003547,0.109951,0.000000
0.003942,0.109951,0.000000
0.004336,0.109951,0.000000
0.004730,0.109951,0.000000
0.005124,0.109951,0.000000
0.005518,0.109951,0.000000
0.005912,0.109951,0.000000
0.006307,0.109951,0.000000
0.006701,0.109951,0.000000
0.007095,0.109951,0.000000
0.007489,0.109951,0.000000
0.007883,0.109951,0.000000
0.008277,0.109951,0.000000
0.008672,0.109951,0.000000
0.009066,0.109951,0.000000
0.009460,0.109951,0.000000
0.009854,0.109951,0.000000
0.010248,0.109951,0.000000
0.010642,0.109951,0.000000
0.011037,0.109951,0.000000
0.011431,0.109951,0.000000
0.011825,0.109951,0.000000
0.012219,0.109951,0.000000
0.012589,0.109936,0.000000
0.012953,0.109915,0.000000
0.013316,0.109895,0.000000
0.013680,0.109874,0.000000
0.014043,0.109854,0.000000
0.014407,0.109834,0.000000
0.014771,0.109813,0.000000
0.015134,0.109793,0.000000
0.015498,0.109772,0.000000
0.015861,0.109752,0.000000
0.016225,0.109732,0.000000
0.016588,0.109711,0.000000
0.016952,0.109691,0.000000
0.017315,0.109670,0.000000
0.017679,0.109650,0.000000
0.018042,0.109630,0.000000
0.018406,0.109609,0.000000
0.018769,0.109589,0.000000
0.019133,0.109568,0.000000
0.019496,0.109548,0.000000
0.019860,0.109528,0.000000
0.020224,0.109507,0.000000
0.020587,0.109487,0.000000
0.020951,0.109466,0.000000
0.021314,0.109446,0.000000
0.021678,0.109426,0.000000
0.022041,0.109405,0.000000
0.022405,0.109385,0.000000
0.022768,0.109365,0.000000
0.023132,0.109344,0.000000
0.023495,0.109324,0.000000
0.023878,0.109315,0.000000
0.024275,0.109316,0.000000
0.024672,0.109316,0.000000
0.025068,0.109317,0.000000
0.025465,0.109317,0.000000
0.025862,0.109318,0.000000
0.026259,0.109318,0.000000
0.026656,0.109319,0.000000
0.027053,0.109319,0.000000
0.027450,0.109320,0.000000
0.027847,0.109320,0.000000
0.028244,0.109321,0.000000
0.028641,0.109321,0.000000
0.029038,0.109322,0.000000
0.029435,0.109322,0.000000
0.029832,0.109323,0.000000
0.030229,0.109323,0.000000
0.030626,0.109324,0.000000
0.031023,0.109324,0.000000
0.031420,0.109325,0.000000
0.031817,0.109326,0.000000
0.032213,0.109326,0.000000
0.032610,0.109327,0.000000
0.033007,0.109327,0.000000
0.033404,0.109328,0.000000
0.033801,0.109328,0.000000
0.034198,0.109329,0.000000
0.034595,0.109329,0.000000
0.034992,0.109330,0.000000
0.035389,0.109330,0.000000
0.035786,0.109331,0.000000
0.036173,0.109322,0.000000
0.036542,0.109296,0.000000
0.036910,0.109269,0.000000
0.037279,0.109243,0.000000
0.037647,0.109216,0.000000
0.038016,0.109190,0.000000
0.038384,0.109163,0.000000
0.038753,0.109137,0.000000
0.039121,0.109111,0.000000
0.039490,0.109084,0.000000
0.039858,0.109058,0.000000
0.040227,0.109031,0.000000
0.040595,0.109005,0.000000
0.040964,0.108978,0.000000
0.041332,0.108952,0.000000
0.041701,0.108925,0.000000
0.042069,0.108899,0.000000
0.042438,0.108873,0.000000
0.042806,0.108846,0.000000
0.043175,0.108820,0.000000
0.043543,0.108793,0.000000
0.043912,0.108767,0.000000
0.044280,0.108740,0.000000
0.044649,0.108714,0.000000
0.045017,0.108688,0.000000
0.045386,0.108661,0.000000
0.045754,0.108635,0.000000
0.046123,0.108608,0.000000
0.046491,0.108582,0.000000
0.046860,0.108555,0.000000
0.047228,0.108529,0.000000
0.047600,0.108504,0.000000
0.047994,0.108492,0.000000
0.048388,0.108479,0.000000
0.048783,0.108467,0.000000
0.049177,0.108455,0.000000
0.049571,0.108442,0.000000
0.049965,0.108430,0.000000
0.050359,0.108417,0.000000
0.050753,0.108405,0.000000
0.051147,0.108392,0.000000
0.051541,0.108380,0.000000
0.051935,0.108367,0.000000
0.052329,0.108355,0.000000
0.052724,0.108342,0.000000
0.053118,0.108330,0.000000
0.053512,0.108318,0.000000
0.053906,0.108305,0.000000
0.054300,0.108293,0.000000
0.054694,0.108280,0.000000
0.055088,0.108268,0.000000
0.055482,0.108255,0.000000
0.055876,0.108243,0.000000
0.056271,0.108230,0.000000
0.056665,0.108218,0.000000
0.057059,0.108206,0.000000
0.057453,0.108193,0.000000
0.057847,0.108181,0.000000
0.058241,0.108168,0.000000
0.058635,0.108156,0.000000
0.059029,0.108143,0.000000
0.059423,0.108131,0.000000
0.059817,0.108118,0.000000
0.060194,0.108086,0.000000
0.060569,0.108051,0.000000
0.060944,0.108016,0.000000
0.061319,0.107981,0.000000
0.061694,0.107946,0.000000
0.062069,0.107911,0.000000
0.062444,0.107876,0.000000
0.062819,0.107841,0.000000
0.063194,0.107806,0.000000
0.063569,0.107771,0.000000
0.063944,0.107736,0.000000
0.064319,0.107701,0.000000
0.064694,0.107666,0.000000
0.065069,0.107631,0.000000
0.065444,0.107596,0.000000
0.065819,0.107561,0.000000
0.066194,0.107526,0.000000
0.066569,0.107491,0.000000
0.066944,0.107456,0.000000
0.067319,0.107421,0.000000
0.067694,0.107387,0.000000
0.068069,0.107352,0.000000
0.068444,0.107317,0.000000
0.068819,0.107282,0.000000
0.069194,0.107247,0.000000
0.069569,0.107212,0.000000
0.069944,0.107177,0.000000
0.070319,0.107142,0.000000
0.070694,0.107107,0.000000
0.071069,0.107072,0.000000
0.071444,0.107037,0.000000
0.071832,0.107008,0.000000
0.072226,0.106981,0.000000
0.072620,0.106954,0.000000
0.073015,0.106927,0.000000
0.073409,0.106900,0.000000
0.073803,0.106873,0.000000
0.074197,0.106846,0.000000
0.074591,0.106819,0.000000
0.074986,0.106792,0.000000
0.075380,0.106765,0.000000
0.075774,0.106738,0.000000
0.076168,0.106711,0.000000
0.076563,0.106684,0.000000
0.076957,0.106658,0.000000
0.077351,0.106631,0.000000
0.077745,0.106604,0.000000
0.078139,0.106577,0.000000
0.078534,0.106550,0.000000
0.078928,0.106523,0.000000
0.079322,0.106496,0.000000
0.079716,0.106469,0.000000
0.080110,0.106442,0.000000
0.080505,0.106415,0.000000
0.080899,0.106388,0.000000
0.081293,0.106361,0.000000
0.081687,0.106334,0.000000
0.082081,0.106307,0.000000
0.082476,0.106281,0.000000
0.082870,0.106254,0.000000
0.083264,0.106227,0.000000
0.083658,0.106200,0.000000
0.084047,0.106165,0.000000
0.084428,0.106121,0.000000
0.084810,0.106077,0.000000
0.085191,0.106033,0.000000
0.085573,0.105989,0.000000
0.085955,0.105944,0.000000
0.086336,0.105900,0.000000
0.086718,0.105856,0.000000
0.087100,0.105812,0.000000
0.087481,0.105768,0.000000
0.087863,0.105724,0.000000
0.088245,0.105680,0.000000
0.088626,0.105636,0.000000
0.089008,0.105592,0.000000
0.089390,0.105548,0.000000
0.089771,0.105504,0.000000
0.090153,0.105460,0.000000
0.090535,0.105416,0.000000
0.090916,0.105372,0.000000
0.091298,0.105328,0.000000
0.091680,0.105284,0.000000
0.092061,0.105240,0.000000
0.092443,0.105195,0.000000
0.092825,0.105151,0.000000
0.093206,0.105107,0.000000
0.093588,0.105063,0.000000
0.093970,0.105019,0.000000
0.094351,0.104975,0.000000
0.094733,0.104931,0.000000
0.095115,0.104887,0.000000
0.095496,0.104843,0.000000
0.095881,0.104800,0.000000
0.096276,0.104759,0.000000
0.096671,0.104717,0.000000
0.097066,0.104676,0.000000
0.097461,0.104635,0.000000
0.097856,0.104594,0.000000
0.098251,0.104553,0.000000
0.098646,0.104512,0.000000
0.099041,0.104471,0.000000
0.099436,0.104429,0.000000
0.099831,0.104388,0.000000
0.100226,0.104347,0.000000
0.100621,0.104306,0.000000
0.101016,0.104265,0.000000
0.101411,0.104224,0.000000
0.101806,0.104183,0.000000
0.102201,0.104141,0.000000
0.102596,0.104100,0.000000
0.102991,0.104059,0.000000
0.103386,0.104018,0.000000
0.103781,0.103977,0.000000
0.104176,0.103936,0.000000
0.104572,0.103894,0.000000
0.104967,0.103853,0.000000
0.105362,0.103812,0.000000
0.105757,0.103771,0.000000
0.106152,0.103730,0.000000
0.106547,0.103689,0.000000
0.106942,0.103648,0.000000
0.107337,0.103606,0.000000
0.107732,0.103565,0.000000
0.108126,0.103524,0.000000
0.108514,0.103470,0.000000
0.108901,0.103416,0.000000
0.109289,0.103363,0.000000
0.109676,0.103309,0.000000
0.110064,0.103255,0.000000
0.110451,0.103202,0.000000
0.110839,0.103148,0.000000
0.111226,0.103094,0.000000
0.111614,0.103041,0.000000
0.112001,0.102987,0.000000
0.112389,0.102933,0.000000
0.112776,0.102880,0.000000
0.113164,0.102826,0.000000
0.113551,0.102772,0.000000
0.113939,0.102719,0.000000
0.114326,0.102665,0.000000
0.114714,0.102612,0.000000
0.115101,0.102558,0.000000
0.115489,0.102504,0.000000
0.115876,0.102451,0.000000
0.116264,0.102397,0.000000
0.116651,0.102343,0.000000
0.117038,0.102290,0.000000
0.117426,0.102236,0.000000
0.117813,0.102182,0.000000
0.118201,0.102129,0.000000
0.118588,0.102075,0.000000
0.118976,0.102021,0.000000
0.119363,0.101968,0.000000
0.119751,0.101914,0.000000
0.120138,0.101860,0.000000
0.120533,0.101806,0.000000
0.120928,0.101751,0.000000
0.121324,0.101697,0.000000
0.121720,0.101643,0.000000
0.122116,0.101588,0.000000
0.122512,0.101534,0.000000
0.122907,0.101479,0.000000
0.123303,0.101425,0.000000
0.123699,0.101370,0.000000
0.124095,0.101316,0.000000
0.124491,0.101261,0.000000
0.124887,0.101207,0.000000
0.125282,0.101152,0.000000
0.125678,0.101098,0.000000
0.126074,0.101044,0.000000
0.126470,0.100989,0.000000
0.126866,0.100935,0.000000
0.127261,0.100880,0.000000
0.127657,0.100826,0.000000
0.128053,0.100771,0.000000
0.128449,0.100717,0.000000
0.128845,0.100662,0.000000
0.129241,0.100608,0.000000
0.129636,0.100553,0.000000
0.130032,0.100499,0.000000
0.130428,0.100445,0.000000
0.130824,0.100390,0.000000
0.131220,0.100336,0.000000
0.131615,0.100281,0.000000
0.132011,0.100227,0.000000
0.132407,0.100172,0.000000
0.132801,0.100112,0.000000
0.133193,0.100048,0.000000
0.133584,0.099985,0.000000
0.133976,0.099921,0.000000
0.134368,0.099857,0.000000
0.134760,0.099793,0.000000
0.135152,0.099729,0.000000
0.135544,0.099665,0.000000
0.135936,0.099602,0.000000
0.136328,0.099538,0.000000
0.136720,0.099474,0.000000
0.137112,0.099410,0.000000
0.137503,0.099346,0.000000
0.137895,0.099282,0.000000
0.138287,0.099219,0.000000
0.138679,0.099155,0.000000
0.139071,0.099091,0.000000
0.139463,0.099027,0.000000
0.139855,0.098963,0.000000
0.140247,0.098899,0.000000
0.140639,0.098836,0.000000
0.141031,0.098772,0.000000
0.141422,0.098708,0.000000
0.141814,0.098644,0.000000
0.142206,0.098580,0.000000
0.142598,0.098517,0.000000
0.142990,0.098453,0.000000
0.143382,0.098389,0.000000
0.143774,0.098325,0.000000
0.144166,0.098261,0.000000
0.144558,0.098197,0.000000
0.144951,0.098132,0.000000
0.145347,0.098065,0.000000
0.145743,0.097999,0.000000
0.146139,0.097932,0.000000
0.146536,0.097865,0.000000
0.146932,0.097798,0.000000
0.147328,0.097731,0.000000
0.147724,0.097664,0.000000
0.148120,0.097597,0.000000
0.148516,0.097530,0.000000
0.148912,0.097463,0.000000
0.149308,0.097396,0.000000
0.149705,0.097330,0.000000
0.150101,0.097263,0.000000
0.150497,0.097196,0.000000
0.150893,0.097129,0.000000
0.151289,0.097062,0.000000
0.151685,0.096995,0.000000
0.152081,0.096928,0.000000
0.152477,0.096861,0.000000
0.152873,0.096794,0.000000
0.153270,0.096728,0.000000
0.153666,0.096661,0.000000
0.154062,0.096594,0.000000
0.154458,0.096527,0.000000
0.154854,0.096460,0.000000
0.155250,0.096393,0.000000
0.155646,0.096326,0.000000
0.156042,0.096259,0.000000
0.156438,0.096192,0.000000
0.156835,0.096125,0.000000
0.157231,0.096057,0.000000
0.157625,0.095983,0.000000
0.158020,0.095909,0.000000
0.158415,0.095835,0.000000
0.158809,0.095761,0.000000
0.159204,0.095687,0.000000
0.159599,0.095613,0.000000
0.159994,0.095539,0.000000
0.160388,0.095465,0.000000
0.160783,0.095391,0.000000
0.161178,0.095317,0.000000
0.161573,0.095243,0.000000
0.161967,0.095169,0.000000
0.162362,0.095095,0.000000
0.162757,0.095021,0.000000
0.163151,0.094947,0.000000
0.163546,0.094873,0.000000
0.163941,0.094799,0.000000
0.164336,0.094725,0.000000
0.164730,0.094651,0.000000
0.165125,0.094577,0.000000
0.165520,0.094502,0.000000
0.165915,0.094428,0.000000
0.166309,0.094354,0.000000
0.166704,0.094280,0.000000
0.167099,0.094206,0.000000
0.167493,0.094132,0.000000
0.167888,0.094058,0.000000
0.168283,0.093984,0.000000
0.168678,0.093910,0.000000
0.169072,0.093836,0.000000
0.169467,0.093762,0.000000
0.169863,0.093684,0.000000
0.170260,0.093606,0.000000
0.170657,0.093527,0.000000
0.171053,0.093449,0.000000
0.171450,0.093371,0.000000
0.171846,0.093292,0.000000
0.172243,0.093214,0.000000
0.172639,0.093136,0.000000
0.173036,0.093058,0.000000
0.173432,0.092979,0.000000
0.173829,0.092901,0.000000
0.174225,0.092823,0.000000
0.174622,0.092744,0.000000
0.175018,0.092666,0.000000
0.175415,0.092588,0.000000
0.175811,0.092510,0.000000
0.176208,0.092431,0.000000
0.176604,0.092353,0.000000
0.177001,0.092275,0.000000
0.177398,0.092196,0.000000
0.177794,0.092118,0.000000
0.178191,0.092040,0.000000
0.178587,0.091961,0.000000
0.178984,0.091883,0.000000
0.179380,0.091805,0.000000
0.179777,0.091727,0.000000
0.180173,0.091648,0.000000
0.180570,0.091570,0.000000
0.180966,0.091492,0.000000
0.181363,0.091413,0.000000
0.181759,0.091335,0.000000
0.182156,0.091252,0.000000
0.182553,0.091168,0.000000
0.182950,0.091084,0.000000
0.183347,0.090999,0.000000
0.183744,0.090915,0.000000
0.184141,0.090831,0.000000
0.184538,0.090746,0.000000
0.184935,0.090662,0.000000
0.185332,0.090578,0.000000
0.185729,0.090494,0.000000
0.186126,0.090409,0.000000
0.186523,0.090325,0.000000
0.186920,0.090241,0.000000
0.187317,0.090156,0.000000
0.187714,0.090072,0.000000
0.188111,0.089988,0.000000
0.188508,0.089903,0.000000
0.188905,0.089819,0.000000
0.189302,0.089735,0.000000
0.189699,0.089650,0.000000
0.190096,0.089566,0.000000
0.190493,0.089482,0.000000
0.190890,0.089397,0.000000
0.191287,0.089313,0.000000
0.191684,0.089229,0.000000
0.192081,0.089144,0.000000
0.192478,0.089060,0.000000
0.192875,0.088976,0.000000
0.193272,0.088891,0.000000
0.193669,0.088807,0.000000
0.194066,0.088723,0.000000
0.194463,0.088636,0.000000
0.194861,0.088546,0.000000
0.195259,0.088457,0.000000
0.195656,0.088367,0.000000
0.196054,0.088277,0.000000
0.196452,0.088188,0.000000
0.196850,0.088098,0.000000
0.197247,0.088008,0.000000
0.197645,0.087919,0.000000
0.198043,0.087829,0.000000
0.198441,0.087739,0.000000
0.198838,0.087650,0.000000
0.199236,0.087560,0.000000
0.199634,0.087470,0.000000
0.200032,0.087381,0.000000
0.200429,0.087291,0.000000
0.200827,0.087201,0.000000
0.201225,0.087112,0.000000
0.201623,0.087022,0.000000
0.202020,0.086933,0.000000
0.202418,0.086843,0.000000
0.202816,0.086753,0.000000
0.203214,0.086664,0.000000
0.203611,0.086574,0.000000
0.204009,0.086484,0.000000
0.204407,0.086395,0.000000
0.204805,0.086305,0.000000
0.205202,0.086215,0.000000
0.205600,0.086126,0.000000
0.205998,0.086036,0.000000
0.206396,0.085946,0.000000
0.206793,0.085855,0.000000
0.207192,0.085760,0.000000
0.207590,0.085665,0.000000
0.207988,0.085570,0.000000
0.208386,0.085475,0.000000
0.208784,0.085380,0.000000
0.209182,0.085285,0.000000
0.209580,0.085190,0.000000
0.209978,0.085095,0.000000
0.210377,0.085000,0.000000
0.210775,0.084905,0.000000
0.211173,0.084810,0.000000
0.211571,0.084715,0.000000
0.211969,0.084620,0.000000
0.212367,0.084525,0.000000
0.212765,0.084430,0.000000
0.213163,0.084335,0.000000
0.213561,0.084240,0.000000
0.213960,0.084145,0.000000
0.214358,0.084050,0.000000
0.214756,0.083955,0.000000
0.215154,0.083860,0.000000
0.215552,0.083765,0.000000
0.215950,0.083670,0.000000
0.216348,0.083575,0.000000
0.216746,0.083480,0.000000
0.217145,0.083385,0.000000
0.217543,0.083290,0.000000
0.217941,0.083195,0.000000
0.218339,0.083100,0.000000
0.218737,0.083005,0.000000
0.219135,0.082910,0.000000
0.219534,0.082810,0.000000
0.219933,0.082710,0.000000
0.220331,0.082610,0.000000
0.220730,0.082509,0.000000
0.221129,0.082409,0.000000
0.221528,0.082309,0.000000
0.221926,0.082209,0.000000
0.222325,0.082109,0.000000
0.222724,0.082009,0.000000
0.223123,0.081909,0.000000
0.223521,0.081809,0.000000
0.223920,0.081709,0.000000
0.224319,0.081609,0.000000
0.224718,0.081508,0.000000
0.225117,0.081408,0.000000
0.225515,0.081308,0.000000
0.225914,0.081208,0.000000
0.226313,0.081108,0.000000
0.226712,0.081008,0.000000
0.227110,0.080908,0.000000
0.227509,0.080808,0.000000
0.227908,0.080708,0.000000
0.228307,0.080608,0.000000
0.228705,0.080507,0.000000
0.229104,0.080407,0.000000
0.229503,0.080307,0.000000
0.229902,0.080207,0.000000
0.230300,0.080107,0.000000
0.230699,0.080007,0.000000
0.231098,0.079907,0.000000
0.231497,0.079807,0.000000
0.231896,0.079702,0.000000
0.232296,0.079597,0.000000
0.232695,0.079492,0.000000
0.233095,0.079387,0.000000
0.233495,0.079281,0.000000
0.233894,0.079176,0.000000
0.234294,0.079071,0.000000
0.234693,0.078966,0.000000
0.235093,0.078860,0.000000
0.235493,0.078755,0.000000
0.235892,0.078650,0.000000
0.236292,0.078545,0.000000
0.236691,0.078440,0.000000
0.237091,0.078334,0.000000
0.237491,0.078229,0.000000
0.237890,0.078124,0.000000
0.238290,0.078019,0.000000
0.238689,0.077913,0.000000
0.239089,0.077808,0.000000
0.239489,0.077703,0.000000
0.239888,0.077598,0.000000
0.240288,0.077492,0.000000
0.240688,0.077387,0.000000
0.241087,0.077282,0.000000
0.241487,0.077177,0.000000
0.241886,0.077071,0.000000
0.242286,0.076966,0.000000
0.242686,0.076861,0.000000
0.243085,0.076756,0.000000
0.243485,0.076651,0.000000
0.243884,0.076545,0.000000
0.244284,0.076437,0.000000
0.244684,0.076327,0.000000
0.245084,0.076217,0.000000
0.245484,0.076107,0.000000
0.245884,0.075997,0.000000
0.246284,0.075887,0.000000
0.246684,0.075777,0.000000
0.247084,0.075667,0.000000
0.247484,0.075557,0.000000
0.247884,0.075447,0.000000
0.248284,0.075336,0.000000
0.248684,0.075226,0.000000
0.249084,0.075116,0.000000
0.249484,0.075006,0.000000
0.249884,0.074896,0.000000
0.250283,0.074786,0.000000
0.250683,0.074676,0.000000
0.251083,0.074566,0.000000
0.251483,0.074456,0.000000
0.251883,0.074346,0.000000
0.252283,0.074236,0.000000
0.252683,0.074126,0.000000
0.253083,0.074016,0.000000
0.253483,0.073906,0.000000
0.253883,0.073796,0.000000
0.254283,0.073686,0.000000
0.254683,0.073576,0.000000
0.255083,0.073465,0.000000
0.255483,0.073355,0.000000
0.255883,0.073245,0.000000
0.256283,0.073135,0.000000
0.256683,0.073023,0.000000
0.257083,0.072909,0.000000
0.257483,0.072794,0.000000
0.257883,0.072680,0.000000
0.258283,0.072565,0.000000
0.258683,0.072451,0.000000
0.259083,0.072336,0.000000
0.259484,0.072222,0.000000
0.259884,0.072107,0.000000
0.260284,0.071993,0.000000
0.260684,0.071878,0.000000
0.261084,0.071763,0.000000
0.261484,0.071649,0.000000
0.261884,0.071534,0.000000
0.262284,0.071420,0.000000
0.262685,0.071305,0.000000
0.263085,0.071191,0.000000
0.263485,0.071076,0.000000
0.263885,0.070962,0.000000
0.264285,0.070847,0.000000
0.264685,0.070733,0.000000
0.265085,0.070618,0.000000
0.265485,0.070504,0.000000
0.265886,0.070389,0.000000
0.266286,0.070274,0.000000
0.266686,0.070160,0.000000
0.267086,0.070045,0.000000
0.267486,0.069931,0.000000
0.267886,0.069816,0.000000
0.268286,0.069702,0.000000
0.268686,0.069587,0.000000
0.269087,0.069472,0.000000
0.269487,0.069353,0.000000
0.269887,0.069234,0.000000
0.270288,0.069116,0.000000
0.270688,0.068997,0.000000
0.271088,0.068878,0.000000
0.271489,0.068759,0.000000
0.271889,0.068640,0.000000
0.272289,0.068522,0.000000
0.272690,0.068403,0.000000
0.273090,0.068284,0.000000
0.273490,0.068165,0.000000
0.273891,0.068046,0.000000
0.274291,0.067928,0.000000
0.274692,0.067809,0.000000
0.275092,0.067690,0.000000
0.275492,0.067571,0.000000
0.275893,0.067452,0.000000
0.276293,0.067334,0.000000
0.276693,0.067215,0.000000
0.277094,0.067096,0.000000
0.277494,0.066977,0.000000
0.277894,0.066858,0.000000
0.278295,0.066740,0.000000
0.278695,0.066621,0.000000
0.279095,0.066502,0.000000
0.279496,0.066383,0.000000
0.279896,0.066264,0.000000
0.280297,0.066146,0.000000
0.280697,0.066027,0.000000
0.281097,0.065908,0.000000
0.281498,0.065789,0.000000
0.281898,0.065667,0.000000
0.282299,0.065544,0.000000
0.282700,0.065421,0.000000
0.283100,0.065298,0.000000
0.283501,0.065175,0.000000
0.283902,0.065052,0.000000
0.284303,0.064930,0.000000
0.284703,0.064807,0.000000
0.285104,0.064684,0.000000
0.285505,0.064561,0.000000
0.285905,0.064438,0.000000
0.286306,0.064316,0.000000
0.286707,0.064193,0.000000
0.287108,0.064070,0.000000
0.287508,0.063947,0.000000
0.287909,0.063824,0.000000
0.288310,0.063702,0.000000
0.288710,0.063579,0.000000
0.289111,0.063456,0.000000
0.289512,0.063333,0.000000
0.289913,0.063210,0.000000
0.290313,0.063087,0.000000
0.290714,0.062965,0.000000
0.291115,0.062842,0.000000
0.291515,0.062719,0.000000
0.291916,0.062596,0.000000
0.292317,0.062473,0.000000
0.292718,0.062351,0.000000
0.293118,0.062228,0.000000
0.293519,0.062105,0.000000
0.293920,0.061982,0.000000
0.294320,0.061857,0.000000
0.294721,0.061730,0.000000
0.295122,0.061604,0.000000
0.295522,0.061478,0.000000
0.295923,0.061352,0.000000
0.296324,0.061225,0.000000
0.296725,0.061099,0.000000
0.297125,0.060973,0.000000
0.297526,0.060847,0.000000
0.297927,0.060720,0.000000
0.298327,0.060594,0.000000
0.298728,0.060468,0.000000
0.299129,0.060341,0.000000
0.299529,0.060215,0.000000
0.299930,0.060089,0.000000
0.300331,0.059963,0.000000
0.300731,0.059836,0.000000
0.301132,0.059710,0.000000
0.301533,0.059584,0.000000
0.301933,0.059457,0.000000
0.302334,0.059331,0.000000
0.302735,0.059205,0.000000
0.303136,0.059079,0.000000
0.303536,0.058952,0.000000
0.303937,0.058826,0.000000
0.304338,0.058700,0.000000
0.304738,0.058574,0.000000
0.305139,0.058447,0.000000
0.305540,0.058321,0.000000
0.305940,0.058195,0.000000
0.306341,0.058068,0.000000
0.306742,0.057941,0.000000
0.307143,0.057811,0.000000
0.307544,0.057682,0.000000
0.307946,0.057553,0.000000
0.308347,0.057423,0.000000
0.308748,0.057294,0.000000
0.309149,0.057165,0.000000
0.309550,0.057035,0.000000
0.309951,0.056906,0.000000
0.310353,0.056777,0.000000
0.310754,0.056648,0.000000
0.311155,0.056518,0.000000
0.311556,0.056389,0.000000
0.311957,0.056260,0.000000
0.312358,0.056130,0.000000
0.312760,0.056001,0.000000
0.313161,0.055872,0.000000
0.313562,0.055742,0.000000
0.313963,0.055613,0.000000
0.314364,0.055484,0.000000
0.314765,0.055355,0.000000
0.315167,0.055225,0.000000
0.315568,0.055096,0.000000
0.315969,0.054967,0.000000
0.316370,0.054837,0.000000
0.316771,0.054708,0.000000
0.317172,0.054579,0.000000
0.317574,0.054450,0.000000
0.317975,0.054320,0.000000
0.318376,0.054191,0.000000
0.318777,0.054062,0.000000
0.319178,0.053931,0.000000
0.319578,0.053799,0.000000
0.319979,0.053667,0.000000
0.320379,0.053535,0.000000
0.320780,0.053403,0.000000
0.321180,0.053271,0.000000
0.321580,0.053139,0.000000
0.321981,0.053007,0.000000
0.322381,0.052875,0.000000
0.322782,0.052743,0.000000
0.323182,0.052611,0.000000
0.323582,0.052479,0.000000
0.323983,0.052346,0.000000
0.324383,0.052214,0.000000
0.324783,0.052082,0.000000
0.325184,0.051950,0.000000
0.325584,0.051818,0.000000
0.325985,0.051686,0.000000
0.326385,0.051554,0.000000
0.326785,0.051422,0.000000
0.327186,0.051290,0.000000
0.327586,0.051158,0.000000
0.327987,0.051026,0.000000
0.328387,0.050894,0.000000
0.328787,0.050761,0.000000
0.329188,0.050629,0.000000
0.329588,0.050497,0.000000
0.329989,0.050365,0.000000
0.330389,0.050233,0.000000
0.330789,0.050101,0.000000
0.331190,0.049969,0.000000
0.331590,0.049837,0.000000
0.331991,0.049703,0.000000
0.332392,0.049570,0.000000
0.332793,0.049436,0.000000
0.333194,0.049302,0.000000
0.333595,0.049169,0.000000
0.333996,0.049035,0.000000
0.334397,0.048902,0.000000
0.334798,0.048768,0.000000
0.335199,0.048635,0.000000
0.335600,0.048501,0.000000
0.336001,0.048368,0.000000
0.336402,0.048234,0.000000
0.336803,0.048100,0.000000
0.337204,0.047967,0.000000
0.337605,0.047833,0.000000
0.338006,0.047700,0.000000
0.338407,0.047566,0.000000
0.338808,0.047433,0.000000
0.339209,0.047299,0.000000
0.339610,0.047166,0.000000
0.340011,0.047032,0.000000
0.340412,0.046898,0.000000
0.340813,0.046765,0.000000
0.341214,0.046631,0.000000
0.341615,0.046498,0.000000
0.342016,0.046364,0.000000
0.342417,0.046231,0.000000
0.342818,0.046097,0.000000
0.343219,0.045964,0.000000
0.343620,0.045830,0.000000
0.344021,0.045696,0.000000
0.344422,0.045563,0.000000
0.344823,0.045430,0.000000
0.345225,0.045297,0.000000
0.345626,0.045164,0.000000
0.346027,0.045031,0.000000
0.346428,0.044898,0.000000
0.346829,0.044765,0.000000
0.347230,0.044631,0.000000
0.347632,0.044498,0.000000
0.348033,0.044365,0.000000
0.348434,0.044232,0.000000
0.348835,0.044099,0.000000
0.349236,0.043966,0.000000
0.349637,0.043833,0.000000
0.350038,0.043700,0.000000
0.350440,0.043567,0.000000
0.350841,0.043433,0.000000
0.351242,0.043300,0.000000
0.351643,0.043167,0.000000
0.352044,0.043034,0.000000
0.352445,0.042901,0.000000
0.352847,0.042768,0.000000
0.353248,0.042635,0.000000
0.353649,0.042502,0.000000
0.354050,0.042369,0.000000
0.354451,0.042235,0.000000
0.354852,0.042102,0.000000
0.355253,0.041969,0.000000
0.355655,0.041836,0.000000
0.356056,0.041703,0.000000
0.356457,0.041570,0.000000
0.356850,0.041431,0.000000
0.357239,0.041290,0.000000
0.357628,0.041148,0.000000
0.358017,0.041007,0.000000
0.358406,0.040866,0.000000
0.358795,0.040724,0.000000
0.359184,0.040583,0.000000
0.359573,0.040441,0.000000
0.359962,0.040300,0.000000
0.360351,0.040158,0.000000
0.360739,0.040017,0.000000
0.361128,0.039876,0.000000
0.361517,0.039734,0.000000
0.361906,0.039593,0.000000
0.362295,0.039451,0.000000
0.362684,0.039310,0.000000
0.363073,0.039168,0.000000
0.363462,0.039027,0.000000
0.363851,0.038885,0.000000
0.364240,0.038744,0.000000
0.364629,0.038603,0.000000
0.365018,0.038461,0.000000
0.365407,0.038320,0.000000
0.365796,0.038178,0.000000
0.366185,0.038037,0.000000
0.366574,0.037895,0.000000
0.366963,0.037754,0.000000
0.367352,0.037613,0.000000
0.367740,0.037471,0.000000
0.368129,0.037330,0.000000
0.368518,0.037188,0.000000
0.368907,0.037046,0.000000
0.369296,0.036904,0.000000
0.369684,0.036762,0.000000
0.370072,0.036620,0.000000
0.370461,0.036478,0.000000
0.370849,0.036335,0.000000
0.371238,0.036193,0.000000
0.371626,0.036051,0.000000
0.372015,0.035909,0.000000
0.372403,0.035766,0.000000
0.372792,0.035624,0.000000
0.373180,0.035482,0.000000
0.373569,0.035340,0.000000
0.373957,0.035197,0.000000
0.374346,0.035055,0.000000
0.374734,0.034913,0.000000
0.375123,0.034771,0.000000
0.375511,0.034629,0.000000
0.375899,0.034486,0.000000
0.376288,0.034344,0.000000
0.376676,0.034202,0.000000
0.377065,0.034060,0.000000
0.377453,0.033917,0.000000
0.377842,0.033775,0.000000
0.378230,0.033633,0.000000
0.378619,0.033491,0.000000
0.379007,0.033348,0.000000
0.379396,0.033206,0.000000
0.379784,0.033064,0.000000
0.380173,0.032922,0.000000
0.380561,0.032779,0.000000
0.380948,0.032660,0.000000
0.381328,0.032624,0.000000
0.381709,0.032587,0.000000
0.382089,0.032550,0.000000
0.382470,0.032513,0.000000
0.382851,0.032476,0.000000
0.383231,0.032439,0.000000
0.383612,0.032403,0.000000
0.383992,0.032366,0.000000
0.384373,0.032329,0.000000
0.384753,0.032292,0.000000
0.385134,0.032255,0.000000
0.385514,0.032219,0.000000
0.385895,0.032182,0.000000
0.386275,0.032145,0.000000
0.386656,0.032108,0.000000
0.387037,0.032071,0.000000
0.387417,0.032035,0.000000
0.387798,0.031998,0.000000
0.388178,0.031961,0.000000
0.388559,0.031924,0.000000
0.388939,0.031887,0.000000
0.389320,0.031851,0.000000
0.389700,0.031814,0.000000
0.390081,0.031777,0.000000
0.390462,0.031740,0.000000
0.390842,0.031703,0.000000
0.391223,0.031667,0.000000
0.391603,0.031630,0.000000
0.391984,0.031593,0.000000
0.392364,0.031556,0.000000
0.392745,0.031519,0.000000


==> Pillow_r5_e0-M1-c1_TFT_line_u=1.000000_dir=0.csv <==
0.392745,0.031519,0.000000
0.392708,0.031900,0.000000
0.392671,0.032280,0.000000
0.392634,0.032661,0.000000
0.392598,0.033041,0.000000
0.392561,0.033422,0.000000
0.392524,0.033803,0.000000
0.392487,0.034183,0.000000
0.392450,0.034564,0.000000
0.392414,0.034944,0.000000
0.392377,0.035325,0.000000
0.392340,0.035705,0.000000
0.392303,0.036086,0.000000
0.392266,0.036466,0.000000
0.392229,0.036847,0.000000
0.392193,0.037227,0.000000
0.392156,0.037608,0.000000
0.392119,0.037989,0.000000
0.392082,0.038369,0.000000
0.392045,0.038750,0.000000
0.392009,0.039130,0.000000
0.391972,0.039511,0.000000
0.391935,0.039891,0.000000
0.391898,0.040272,0.000000
0.391861,0.040652,0.000000
0.391825,0.041033,0.000000
0.391788,0.041414,0.000000
0.391751,0.041794,0.000000
0.391714,0.042175,0.000000
0.391677,0.042555,0.000000
0.391641,0.042936,0.000000
0.391604,0.043316,0.000000
0.391485,0.043703,0.000000
0.391342,0.044091,0.000000
0.391200,0.044480,0.000000
0.391058,0.044868,0.000000
0.390916,0.045257,0.000000
0.390773,0.045645,0.000000
0.390631,0.046034,0.000000
0.390489,0.046422,0.000000
0.390347,0.046811,0.000000
0.390204,0.047199,0.000000
0.390062,0.047588,0.000000
0.389920,0.047976,0.000000
0.389778,0.048365,0.000000
0.389636,0.048753,0.000000
0.389493,0.049142,0.000000
0.389351,0.049530,0.000000
0.389209,0.049918,0.000000
0.389067,0.050307,0.000000
0.388924,0.050695,0.000000
0.388782,0.051084,0.000000
0.388640,0.051472,0.000000
0.388498,0.051861,0.000000
0.388355,0.052249,0.000000
0.388213,0.052638,0.000000
0.388071,0.053026,0.000000
0.387929,0.053415,0.000000
0.387787,0.053803,0.000000
0.387644,0.054192,0.000000
0.387502,0.054580,0.000000
0.387360,0.054969,0.000000
0.387218,0.055357,0.000000
0.387076,0.055746,0.000000
0.386934,0.056135,0.000000
0.386793,0.056524,0.000000
0.386651,0.056913,0.000000
0.386510,0.057302,0.000000
0.386369,0.057690,0.000000
0.386227,0.058079,0.000000
0.386086,0.058468,0.000000
0.385944,0.058857,0.000000
0.385803,0.059246,0.000000
0.385661,0.059635,0.000000
0.385520,0.060024,0.000000
0.385379,0.060413,0.000000
0.385237,0.060802,0.000000
0.385096,0.061191,0.000000
0.384954,0.061580,0.000000
0.384813,0.061969,0.000000
0.384671,0.062358,0.000000
0.384530,0.062747,0.000000
0.384389,0.063136,0.000000
0.384247,0.063525,0.000000
0.384106,0.063914,0.000000
0.383964,0.064302,0.000000
0.383823,0.064691,0.000000
0.383681,0.065080,0.000000
0.383540,0.065469,0.000000
0.383399,0.065858,0.000000
0.383257,0.066247,0.000000
0.383116,0.066636,0.000000
0.382974,0.067025,0.000000
0.382833,0.067414,0.000000
0.382694,0.067807,0.000000
0.382561,0.068208,0.000000
0.382428,0.068609,0.000000
0.382295,0.069011,0.000000
0.382162,0.069412,0.000000
0.382029,0.069813,0.000000
0.381896,0.070214,0.000000
0.381762,0.070615,0.000000
0.381629,0.071016,0.000000
0.381496,0.071418,0.000000
0.381363,0.071819,0.000000
0.381230,0.072220,0.000000
0.381097,0.072621,0.000000
0.380964,0.073022,0.000000
0.380831,0.073423,0.000000
0.380697,0.073824,0.000000
0.380564,0.074226,0.000000
0.380431,0.074627,0.000000
0.380298,0.075028,0.000000
0.380165,0.075429,0.000000
0.380032,0.075830,0.000000
0.379899,0.076231,0.000000
0.379766,0.076633,0.000000
0.379633,0.077034,0.000000
0.379499,0.077435,0.000000
0.379366,0.077836,0.000000
0.379233,0.078237,0.000000
0.379100,0.078638,0.000000
0.378967,0.079039,0.000000
0.378834,0.079441,0.000000
0.378701,0.079842,0.000000
0.378568,0.080243,0.000000
0.378434,0.080644,0.000000
0.378300,0.081045,0.000000
0.378167,0.081446,0.000000
0.378033,0.081847,0.000000
0.377900,0.082248,0.000000
0.377766,0.082649,0.000000
0.377633,0.083050,0.000000
0.377499,0.083451,0.000000
0.377366,0.083852,0.000000
0.377232,0.084253,0.000000
0.377098,0.084654,0.000000
0.376965,0.085055,0.000000
0.376831,0.085456,0.000000
0.376698,0.085857,0.000000
0.376564,0.086258,0.000000
0.376431,0.086659,0.000000
0.376297,0.087060,0.000000
0.376164,0.087461,0.000000
0.376030,0.087862,0.000000
0.375896,0.088263,0.000000
0.375763,0.088664,0.000000
0.375629,0.089065,0.000000
0.375496,0.089466,0.000000
0.375362,0.089867,0.000000
0.375229,0.090268,0.000000
0.375095,0.090669,0.000000
0.374962,0.091070,0.000000
0.374828,0.091471,0.000000
0.374694,0.091872,0.000000
0.374561,0.092273,0.000000
0.374427,0.092674,0.000000
0.374295,0.093074,0.000000
0.374163,0.093475,0.000000
0.374031,0.093875,0.000000
0.373899,0.094276,0.000000
0.373767,0.094676,0.000000
0.373635,0.095076,0.000000
0.373503,0.095477,0.000000
0.373371,0.095877,0.000000
0.373238,0.096277,0.000000
0.373106,0.096678,0.000000
0.372974,0.097078,0.000000
0.372842,0.097479,0.000000
0.372710,0.097879,0.000000
0.372578,0.098279,0.000000
0.372446,0.098680,0.000000
0.372314,0.099080,0.000000
0.372182,0.099481,0.000000
0.372050,0.099881,0.000000
0.371918,0.100281,0.000000
0.371786,0.100682,0.000000
0.371653,0.101082,0.000000
0.371521,0.101483,0.000000
0.371389,0.101883,0.000000
0.371257,0.102283,0.000000
0.371125,0.102684,0.000000
0.370993,0.103084,0.000000
0.370861,0.103484,0.000000
0.370729,0.103885,0.000000
0.370597,0.104285,0.000000
0.370465,0.104686,0.000000
0.370333,0.105086,0.000000
0.370202,0.105487,0.000000
0.370073,0.105888,0.000000
0.369944,0.106289,0.000000
0.369815,0.106690,0.000000
0.369685,0.107092,0.000000
0.369556,0.107493,0.000000
0.369427,0.107894,0.000000
0.369297,0.108295,0.000000
0.369168,0.108696,0.000000
0.369039,0.109097,0.000000
0.368909,0.109499,0.000000
0.368780,0.109900,0.000000
0.368651,0.110301,0.000000
0.368522,0.110702,0.000000
0.368392,0.111103,0.000000
0.368263,0.111505,0.000000
0.368134,0.111906,0.000000
0.368004,0.112307,0.000000
0.367875,0.112708,0.000000
0.367746,0.113109,0.000000
0.367617,0.113510,0.000000
0.367487,0.113912,0.000000
0.367358,0.114313,0.000000
0.367229,0.114714,0.000000
0.367099,0.115115,0.000000
0.366970,0.115516,0.000000
0.366841,0.115917,0.000000
0.366711,0.116319,0.000000
0.366582,0.116720,0.000000
0.366453,0.117121,0.000000
0.366324,0.117522,0.000000
0.366196,0.117923,0.000000
0.366069,0.118324,0.000000
0.365943,0.118724,0.000000
0.365817,0.119125,0.000000
0.365691,0.119526,0.000000
0.365564,0.119926,0.000000
0.365438,0.120327,0.000000
0.365312,0.120728,0.000000
0.365185,0.121129,0.000000
0.365059,0.121529,0.000000
0.364933,0.121930,0.000000
0.364807,0.122331,0.000000
0.364680,0.122731,0.000000
0.364554,0.123132,0.000000
0.364428,0.123533,0.000000
0.364302,0.123933,0.000000
0.364175,0.124334,0.000000
0.364049,0.124735,0.000000
0.363923,0.125135,0.000000
0.363796,0.125536,0.000000
0.363670,0.125937,0.000000
0.363544,0.126337,0.000000
0.363418,0.126738,0.000000
0.363291,0.127139,0.000000
0.363165,0.127540,0.000000
0.363039,0.127940,0.000000
0.362912,0.128341,0.000000
0.362786,0.128742,0.000000
0.362660,0.129142,0.000000
0.362534,0.129543,0.000000
0.362407,0.129944,0.000000
0.362282,0.130344,0.000000
0.362159,0.130745,0.000000
0.362036,0.131146,0.000000
0.361913,0.131547,0.000000
0.361791,0.131947,0.000000
0.361668,0.132348,0.000000
0.361545,0.132749,0.000000
0.361422,0.133149,0.000000
0.361299,0.133550,0.000000
0.361177,0.133951,0.000000
0.361054,0.134352,0.000000
0.360931,0.134752,0.000000
0.360808,0.135153,0.000000
0.360685,0.135554,0.000000
0.360563,0.135954,0.000000
0.360440,0.136355,0.000000
0.360317,0.136756,0.000000
0.360194,0.137156,0.000000
0.360071,0.137557,0.000000
0.359948,0.137958,0.000000
0.359826,0.138359,0.000000
0.359703,0.138759,0.000000
0.359580,0.139160,0.000000
0.359457,0.139561,0.000000
0.359334,0.139961,0.000000
0.359212,0.140362,0.000000
0.359089,0.140763,0.000000
0.358966,0.141164,0.000000
0.358843,0.141564,0.000000
0.358720,0.141965,0.000000
0.358597,0.142366,0.000000
0.358475,0.142766,0.000000
0.358356,0.143167,0.000000
0.358237,0.143567,0.000000
0.358118,0.143968,0.000000
0.358000,0.144368,0.000000
0.357881,0.144768,0.000000
0.357762,0.145169,0.000000
0.357643,0.145569,0.000000
0.357524,0.145969,0.000000
0.357406,0.146370,0.000000
0.357287,0.146770,0.000000
0.357168,0.147170,0.000000
0.357049,0.147571,0.000000
0.356930,0.147971,0.000000
0.356812,0.148371,0.000000
0.356693,0.148772,0.000000
0.356574,0.149172,0.000000
0.356455,0.149573,0.000000
0.356336,0.149973,0.000000
0.356218,0.150373,0.000000
0.356099,0.150774,0.000000
0.355980,0.151174,0.000000
0.355861,0.151574,0.000000
0.355743,0.151975,0.000000
0.355624,0.152375,0.000000
0.355505,0.152775,0.000000
0.355386,0.153176,0.000000
0.355267,0.153576,0.000000
0.355149,0.153976,0.000000
0.355030,0.154377,0.000000
0.354911,0.154777,0.000000
0.354792,0.155178,0.000000
0.354677,0.155578,0.000000
0.354562,0.155978,0.000000
0.354448,0.156378,0.000000
0.354333,0.156778,0.000000
0.354219,0.157178,0.000000
0.354104,0.157578,0.000000
0.353990,0.157978,0.000000
0.353875,0.158379,0.000000
0.353760,0.158779,0.000000
0.353646,0.159179,0.000000
0.353531,0.159579,0.000000
0.353417,0.159979,0.000000
0.353302,0.160379,0.000000
0.353188,0.160779,0.000000
0.353073,0.161179,0.000000
0.352959,0.161580,0.000000
0.352844,0.161980,0.000000
0.352730,0.162380,0.000000
0.352615,0.162780,0.000000
0.352501,0.163180,0.000000
0.352386,0.163580,0.000000
0.352271,0.163980,0.000000
0.352157,0.164380,0.000000
0.352042,0.164780,0.000000
0.351928,0.165181,0.000000
0.351813,0.165581,0.000000
0.351699,0.165981,0.000000
0.351584,0.166381,0.000000
0.351470,0.166781,0.000000
0.351355,0.167181,0.000000
0.351241,0.167581,0.000000
0.351129,0.167981,0.000000
0.351019,0.168381,0.000000
0.350909,0.168781,0.000000
0.350799,0.169181,0.000000
0.350689,0.169581,0.000000
0.350578,0.169981,0.000000
0.350468,0.170381,0.000000
0.350358,0.170781,0.000000
0.350248,0.171181,0.000000
0.350138,0.171581,0.000000
0.350028,0.171981,0.000000
0.349918,0.172381,0.000000
0.349808,0.172781,0.000000
0.349698,0.173181,0.000000
0.349588,0.173581,0.000000
0.349478,0.173981,0.000000
0.349368,0.174381,0.000000
0.349258,0.174780,0.000000
0.349148,0.175180,0.000000
0.349038,0.175580,0.000000
0.348928,0.175980,0.000000
0.348818,0.176380,0.000000
0.348708,0.176780,0.000000
0.348597,0.177180,0.000000
0.348487,0.177580,0.000000
0.348377,0.177980,0.000000
0.348267,0.178380,0.000000
0.348157,0.178780,0.000000
0.348047,0.179180,0.000000
0.347937,0.179580,0.000000
0.347827,0.179980,0.000000
0.347719,0.180380,0.000000
0.347614,0.180779,0.000000
0.347508,0.181179,0.000000
0.347403,0.181578,0.000000
0.347298,0.181978,0.000000
0.347193,0.182378,0.000000
0.347087,0.182777,0.000000
0.346982,0.183177,0.000000
0.346877,0.183577,0.000000
0.346772,0.183976,0.000000
0.346666,0.184376,0.000000
0.346561,0.184775,0.000000
0.346456,0.185175,0.000000
0.346351,0.185575,0.000000
0.346245,0.185974,0.000000
0.346140,0.186374,0.000000
0.346035,0.186773,0.000000
0.345930,0.187173,0.000000
0.345825,0.187573,0.000000
0.345719,0.187972,0.000000
0.345614,0.188372,0.000000
0.345509,0.188771,0.000000
0.345404,0.189171,0.000000
0.345298,0.189571,0.000000
0.345193,0.189970,0.000000
0.345088,0.190370,0.000000
0.344983,0.190770,0.000000
0.344877,0.191169,0.000000
0.344772,0.191569,0.000000
0.344667,0.191968,0.000000
0.344562,0.192368,0.000000
0.344457,0.192767,0.000000
0.344357,0.193166,0.000000
0.344257,0.193565,0.000000
0.344157,0.193964,0.000000
0.344057,0.194362,0.000000
0.343957,0.194761,0.000000
0.343857,0.195160,0.000000
0.343757,0.195559,0.000000
0.343656,0.195957,0.000000
0.343556,0.196356,0.000000
0.343456,0.196755,0.000000
0.343356,0.197154,0.000000
0.343256,0.197553,0.000000
0.343156,0.197951,0.000000
0.343056,0.198350,0.000000
0.342956,0.198749,0.000000
0.342856,0.199148,0.000000
0.342756,0.199546,0.000000
0.342656,0.199945,0.000000
0.342555,0.200344,0.000000
0.342455,0.200743,0.000000
0.342355,0.201141,0.000000
0.342255,0.201540,0.000000
0.342155,0.201939,0.000000
0.342055,0.202338,0.000000
0.341955,0.202736,0.000000
0.341855,0.203135,0.000000
0.341755,0.203534,0.000000
0.341655,0.203933,0.000000
0.341554,0.204331,0.000000
0.341454,0.204730,0.000000
0.341354,0.205129,0.000000
0.341259,0.205527,0.000000
0.341164,0.205925,0.000000
0.341069,0.206323,0.000000
0.340974,0.206721,0.000000
0.340879,0.207120,0.000000
0.340784,0.207518,0.000000
0.340689,0.207916,0.000000
0.340594,0.208314,0.000000
0.340499,0.208712,0.000000
0.340404,0.209110,0.000000
0.340309,0.209508,0.000000
0.340214,0.209906,0.000000
0.340119,0.210304,0.000000
0.340024,0.210703,0.000000
0.339929,0.211101,0.000000
0.339834,0.211499,0.000000
0.339739,0.211897,0.000000
0.339644,0.212295,0.000000
0.339549,0.212693,0.000000
0.339454,0.213091,0.000000
0.339359,0.213489,0.000000
0.339264,0.213888,0.000000
0.339169,0.214286,0.000000
0.339074,0.214684,0.000000
0.338979,0.215082,0.000000
0.338884,0.215480,0.000000
0.338789,0.215878,0.000000
0.338694,0.216276,0.000000
0.338599,0.216674,0.000000
0.338504,0.217073,0.000000
0.338409,0.217471,0.000000
0.338318,0.217868,0.000000
0.338228,0.218266,0.000000
0.338138,0.218664,0.000000
0.338049,0.219062,0.000000
0.337959,0.219459,0.000000
0.337869,0.219857,0.000000
0.337780,0.220255,0.000000
0.337690,0.220653,0.000000
0.337601,0.221050,0.000000
0.337511,0.221448,0.000000
0.337421,0.221846,0.000000
0.337332,0.222244,0.000000
0.337242,0.222641,0.000000
0.337152,0.223039,0.000000
0.337063,0.223437,0.000000
0.336973,0.223835,0.000000
0.336883,0.224232,0.000000
0.336794,0.224630,0.000000
0.336704,0.225028,0.000000
0.336614,0.225426,0.000000
0.336525,0.225823,0.000000
0.336435,0.226221,0.000000
0.336345,0.226619,0.000000
0.336256,0.227017,0.000000
0.336166,0.227414,0.000000
0.336076,0.227812,0.000000
0.335987,0.228210,0.000000
0.335897,0.228608,0.000000
0.335808,0.229005,0.000000
0.335718,0.229403,0.000000
0.335628,0.229801,0.000000
0.335541,0.230198,0.000000
0.335457,0.230595,0.000000
0.335373,0.230992,0.000000
0.335288,0.231389,0.000000
0.335204,0.231786,0.000000
0.335120,0.232183,0.000000
0.335035,0.232580,0.000000
0.334951,0.232977,0.000000
0.334867,0.233374,0.000000
0.334782,0.233771,0.000000
0.334698,0.234168,0.000000
0.334614,0.234565,0.000000
0.334529,0.234962,0.000000
0.334445,0.235359,0.000000
0.334361,0.235756,0.000000
0.334276,0.236153,0.000000
0.334192,0.236550,0.000000
0.334108,0.236947,0.000000
0.334023,0.237344,0.000000
0.333939,0.237741,0.000000
0.333855,0.238138,0.000000
0.333771,0.238535,0.000000
0.333686,0.238932,0.000000
0.333602,0.239329,0.000000
0.333518,0.239726,0.000000
0.333433,0.240123,0.000000
0.333349,0.240520,0.000000
0.333265,0.240917,0.000000
0.333180,0.241314,0.000000
0.333096,0.241711,0.000000
0.333012,0.242108,0.000000
0.332929,0.242505,0.000000
0.332851,0.242901,0.000000
0.332772,0.243298,0.000000
0.332694,0.243694,0.000000
0.332616,0.244091,0.000000
0.332538,0.244487,0.000000
0.332459,0.244884,0.000000
0.332381,0.245280,0.000000
0.332303,0.245677,0.000000
0.332224,0.246073,0.000000
0.332146,0.246470,0.000000
0.332068,0.246867,0.000000
0.331989,0.247263,0.000000
0.331911,0.247660,0.000000
0.331833,0.248056,0.000000
0.331755,0.248453,0.000000
0.331676,0.248849,0.000000
0.331598,0.249246,0.000000
0.331520,0.249642,0.000000
0.331441,0.250039,0.000000
0.331363,0.250435,0.000000
0.331285,0.250832,0.000000
0.331206,0.251228,0.000000
0.331128,0.251625,0.000000
0.331050,0.252021,0.000000
0.330972,0.252418,0.000000
0.330893,0.252814,0.000000
0.330815,0.253211,0.000000
0.330737,0.253608,0.000000
0.330658,0.254004,0.000000
0.330580,0.254401,0.000000
0.330502,0.254797,0.000000
0.330428,0.255192,0.000000
0.330354,0.255586,0.000000
0.330280,0.255981,0.000000
0.330206,0.256376,0.000000
0.330132,0.256771,0.000000
0.330058,0.257165,0.000000
0.329984,0.257560,0.000000
0.329910,0.257955,0.000000
0.329836,0.258350,0.000000
0.329762,0.258744,0.000000
0.329688,0.259139,0.000000
0.329614,0.259534,0.000000
0.329539,0.259928,0.000000
0.329465,0.260323,0.000000
0.329391,0.260718,0.000000
0.329317,0.261113,0.000000
0.329243,0.261507,0.000000
0.329169,0.261902,0.000000
0.329095,0.262297,0.000000
0.329021,0.262692,0.000000
0.328947,0.263086,0.000000
0.328873,0.263481,0.000000
0.328799,0.263876,0.000000
0.328725,0.264270,0.000000
0.328651,0.264665,0.000000
0.328577,0.265060,0.000000
0.328503,0.265455,0.000000
0.328429,0.265849,0.000000
0.328355,0.266244,0.000000
0.328281,0.266639,0.000000
0.328207,0.267034,0.000000
0.328139,0.267429,0.000000
0.328072,0.267826,0.000000
0.328005,0.268222,0.000000
0.327938,0.268618,0.000000
0.327871,0.269014,0.000000
0.327804,0.269410,0.000000
0.327737,0.269806,0.000000
0.327670,0.270202,0.000000
0.327603,0.270598,0.000000
0.327537,0.270995,0.000000
0.327470,0.271391,0.000000
0.327403,0.271787,0.000000
0.327336,0.272183,0.000000
0.327269,0.272579,0.000000
0.327202,0.272975,0.000000
0.327135,0.273371,0.000000
0.327068,0.273767,0.000000
0.327001,0.274163,0.000000
0.326934,0.274560,0.000000
0.326868,0.274956,0.000000
0.326801,0.275352,0.000000
0.326734,0.275748,0.000000
0.326667,0.276144,0.000000
0.326600,0.276540,0.000000
0.326533,0.276936,0.000000
0.326466,0.277332,0.000000
0.326399,0.277728,0.000000
0.326332,0.278125,0.000000
0.326265,0.278521,0.000000
0.326199,0.278917,0.000000
0.326132,0.279313,0.000000
0.326067,0.279706,0.000000
0.326003,0.280098,0.000000
0.325939,0.280490,0.000000
0.325875,0.280882,0.000000
0.325811,0.281274,0.000000
0.325748,0.281666,0.000000
0.325684,0.282058,0.000000
0.325620,0.282450,0.000000
0.325556,0.282842,0.000000
0.325492,0.283234,0.000000
0.325428,0.283625,0.000000
0.325365,0.284017,0.000000
0.325301,0.284409,0.000000
0.325237,0.284801,0.000000
0.325173,0.285193,0.000000
0.325109,0.285585,0.000000
0.325045,0.285977,0.000000
0.324982,0.286369,0.000000
0.324918,0.286761,0.000000
0.324854,0.287153,0.000000
0.324790,0.287544,0.000000
0.324726,0.287936,0.000000
0.324662,0.288328,0.000000
0.324599,0.288720,0.000000
0.324535,0.289112,0.000000
0.324471,0.289504,0.000000
0.324407,0.289896,0.000000
0.324343,0.290288,0.000000
0.324280,0.290680,0.000000
0.324216,0.291072,0.000000
0.324152,0.291463,0.000000
0.324092,0.291857,0.000000
0.324037,0.292253,0.000000
0.323983,0.292649,0.000000
0.323928,0.293044,0.000000
0.323874,0.293440,0.000000
0.323820,0.293836,0.000000
0.323765,0.294232,0.000000
0.323711,0.294628,0.000000
0.323656,0.295023,0.000000
0.323602,0.295419,0.000000
0.323547,0.295815,0.000000
0.323493,0.296211,0.000000
0.323438,0.296607,0.000000
0.323384,0.297003,0.000000
0.323329,0.297398,0.000000
0.323275,0.297794,0.000000
0.323221,0.298190,0.000000
0.323166,0.298586,0.000000
0.323112,0.298982,0.000000
0.323057,0.299377,0.000000
0.323003,0.299773,0.000000
0.322948,0.300169,0.000000
0.322894,0.300565,0.000000
0.322839,0.300961,0.000000
0.322785,0.301357,0.000000
0.322730,0.301752,0.000000
0.322676,0.302148,0.000000
0.322622,0.302544,0.000000
0.322567,0.302940,0.000000
0.322513,0.303336,0.000000
0.322458,0.303731,0.000000
0.322404,0.304126,0.000000
0.322350,0.304513,0.000000
0.322297,0.304901,0.000000
0.322243,0.305288,0.000000
0.322189,0.305676,0.000000
0.322136,0.306063,0.000000
0.322082,0.306451,0.000000
0.322028,0.306838,0.000000
0.321975,0.307226,0.000000
0.321921,0.307613,0.000000
0.321867,0.308001,0.000000
0.321814,0.308388,0.000000
0.321760,0.308776,0.000000
0.321706,0.309163,0.000000
0.321653,0.309550,0.000000
0.321599,0.309938,0.000000
0.321545,0.310325,0.000000
0.321492,0.310713,0.000000
0.321438,0.311100,0.000000
0.321384,0.311488,0.000000
0.321331,0.311875,0.000000
0.321277,0.312263,0.000000
0.321223,0.312650,0.000000
0.321170,0.313038,0.000000
0.321116,0.313425,0.000000
0.321062,0.313813,0.000000
0.321009,0.314200,0.000000
0.320955,0.314588,0.000000
0.320901,0.314975,0.000000
0.320848,0.315363,0.000000
0.320794,0.315750,0.000000
0.320740,0.316138,0.000000
0.320699,0.316532,0.000000
0.320658,0.316927,0.000000
0.320616,0.317322,0.000000
0.320575,0.317717,0.000000
0.320534,0.318113,0.000000
0.320493,0.318508,0.000000
0.320452,0.318903,0.000000
0.320411,0.319298,0.000000
0.320370,0.319693,0.000000
0.320328,0.320088,0.000000
0.320287,0.320483,0.000000
0.320246,0.320878,0.000000
0.320205,0.321273,0.000000
0.320164,0.321668,0.000000
0.320123,0.322063,0.000000
0.320082,0.322458,0.000000
0.320040,0.322853,0.000000
0.319999,0.323248,0.000000
0.319958,0.323643,0.000000
0.319917,0.324038,0.000000
0.319876,0.324433,0.000000
0.319835,0.324828,0.000000
0.319794,0.325223,0.000000
0.319752,0.325618,0.000000
0.319711,0.326013,0.000000
0.319670,0.326408,0.000000
0.319629,0.326803,0.000000
0.319588,0.327198,0.000000
0.319547,0.327593,0.000000
0.319506,0.327988,0.000000
0.319464,0.328383,0.000000
0.319421,0.328768,0.000000
0.319377,0.329150,0.000000
0.319333,0.329531,0.000000
0.319289,0.329913,0.000000
0.319245,0.330295,0.000000
0.319201,0.330676,0.000000
0.319157,0.331058,0.000000
0.319113,0.331439,0.000000
0.319069,0.331821,0.000000
0.319025,0.332203,0.000000
0.318980,0.332584,0.000000
0.318936,0.332966,0.000000
0.318892,0.333348,0.000000
0.318848,0.333729,0.000000
0.318804,0.334111,0.000000
0.318760,0.334493,0.000000
0.318716,0.334874,0.000000
0.318672,0.335256,0.000000
0.318628,0.335638,0.000000
0.318584,0.336019,0.000000
0.318540,0.336401,0.000000
0.318496,0.336783,0.000000
0.318452,0.337164,0.000000
0.318408,0.337546,0.000000
0.318364,0.337928,0.000000
0.318320,0.338309,0.000000
0.318276,0.338691,0.000000
0.318231,0.339073,0.000000
0.318187,0.339454,0.000000
0.318143,0.339836,0.000000
0.318099,0.340218,0.000000
0.318064,0.340606,0.000000
0.318037,0.341000,0.000000
0.318010,0.341394,0.000000
0.317984,0.341788,0.000000
0.317957,0.342183,0.000000
0.317930,0.342577,0.000000
0.317903,0.342971,0.000000
0.317876,0.343365,0.000000
0.317849,0.343760,0.000000
0.317822,0.344154,0.000000
0.317795,0.344548,0.000000
0.317768,0.344942,0.000000
0.317741,0.345336,0.000000
0.317714,0.345731,0.000000
0.317687,0.346125,0.000000
0.317660,0.346519,0.000000
0.317633,0.346913,0.000000
0.317607,0.347307,0.000000
0.317580,0.347702,0.000000
0.317553,0.348096,0.000000
0.317526,0.348490,0.000000
0.317499,0.348884,0.000000
0.317472,0.349278,0.000000
0.317445,0.349673,0.000000
0.317418,0.350067,0.000000
0.317391,0.350461,0.000000
0.317364,0.350855,0.000000
0.317337,0.351249,0.000000
0.317310,0.351644,0.000000
0.317283,0.352038,0.000000
0.317256,0.352432,0.000000
0.317227,0.352820,0.000000
0.317192,0.353195,0.000000
0.317157,0.353570,0.000000
0.317122,0.353945,0.000000
0.317087,0.354320,0.000000
0.317052,0.354695,0.000000
0.317017,0.355070,0.000000
0.316982,0.355445,0.000000
0.316947,0.355820,0.000000
0.316912,0.356195,0.000000
0.316878,0.356570,0.000000
0.316843,0.356945,0.000000
0.316808,0.357320,0.000000
0.316773,0.357695,0.000000
0.316738,0.358070,0.000000
0.316703,0.358445,0.000000
0.316668,0.358820,0.000000
0.316633,0.359195,0.000000
0.316598,0.359570,0.000000
0.316563,0.359945,0.000000
0.316528,0.360320,0.000000
0.316493,0.360695,0.000000
0.316458,0.361070,0.000000
0.316423,0.361445,0.000000
0.316388,0.361820,0.000000
0.316353,0.362195,0.000000
0.316318,0.362570,0.000000
0.316283,0.362945,0.000000
0.316248,0.363320,0.000000
0.316213,0.363695,0.000000
0.316179,0.364070,0.000000
0.316146,0.364447,0.000000
0.316133,0.364841,0.000000
0.316121,0.365235,0.000000
0.316108,0.365629,0.000000
0.316096,0.366023,0.000000
0.316083,0.366417,0.000000
0.316071,0.366811,0.000000
0.316059,0.367205,0.000000
0.316046,0.367599,0.000000
0.316034,0.367994,0.000000
0.316021,0.368388,0.000000
0.316009,0.368782,0.000000
0.315996,0.369176,0.000000
0.315984,0.369570,0.000000
0.315971,0.369964,0.000000
0.315959,0.370358,0.000000
0.315946,0.370752,0.000000
0.315934,0.371146,0.000000
0.315922,0.371540,0.000000
0.315909,0.371935,0.000000
0.315897,0.372329,0.000000
0.315884,0.372723,0.000000
0.315872,0.373117,0.000000
0.315859,0.373511,0.000000
0.315847,0.373905,0.000000
0.315834,0.374299,0.000000
0.315822,0.374693,0.000000
0.315810,0.375087,0.000000
0.315797,0.375482,0.000000
0.315785,0.375876,0.000000
0.315772,0.376270,0.000000
0.315760,0.376664,0.000000
0.315735,0.377036,0.000000
0.315709,0.377404,0.000000
0.315682,0.377773,0.000000
0.315656,0.378141,0.000000
0.315629,0.378510,0.000000
0.315603,0.378878,0.000000
0.315576,0.379247,0.000000
0.315550,0.379615,0.000000
0.315524,0.379984,0.000000
0.315497,0.380352,0.000000
0.315471,0.380721,0.000000
0.315444,0.381089,0.000000
0.315418,0.381458,0.000000
0.315391,0.381826,0.000000
0.315365,0.382195,0.000000
0.315339,0.382563,0.000000
0.315312,0.382932,0.000000
0.315286,0.383300,0.000000
0.315259,0.383669,0.000000
0.315233,0.384037,0.000000
0.315206,0.384406,0.000000
0.315180,0.384774,0.000000
0.315154,0.385143,0.000000
0.315127,0.385511,0.000000
0.315101,0.385880,0.000000
0.315074,0.386248,0.000000
0.315048,0.386617,0.000000
0.315021,0.386985,0.000000
0.314995,0.387354,0.000000
0.314969,0.387722,0.000000
0.314942,0.388091,0.000000
0.314933,0.388478,0.000000
0.314934,0.388875,0.000000
0.314934,0.389272,0.000000
0.314935,0.389669,0.000000
0.314935,0.390066,0.000000
0.314936,0.390463,0.000000
0.314936,0.390860,0.000000
0.314937,0.391257,0.000000
0.314938,0.391654,0.000000
0.314938,0.392051,0.000000
0.314939,0.392448,0.000000
0.314939,0.392845,0.000000
0.314940,0.393241,0.000000
0.314940,0.393638,0.000000
0.314941,0.394035,0.000000
0.314941,0.394432,0.000000
0.314942,0.394829,0.000000
0.314942,0.395226,0.000000
0.314943,0.395623,0.000000
0.314943,0.396020,0.000000
0.314944,0.396417,0.000000
0.314944,0.396814,0.000000
0.314945,0.397211,0.000000
0.314945,0.397608,0.000000
0.314946,0.398005,0.000000
0.314946,0.398402,0.000000
0.314947,0.398799,0.000000
0.314947,0.399196,0.000000
0.314948,0.399593,0.000000
0.314948,0.399989,0.000000
0.314949,0.400386,0.000000
0.314940,0.400769,0.000000
0.314920,0.401132,0.000000
0.314900,0.401496,0.000000
0.314879,0.401859,0.000000
0.314859,0.402223,0.000000
0.314838,0.402586,0.000000
0.314818,0.402950,0.000000
0.314798,0.403313,0.000000
0.314777,0.403677,0.000000
0.314757,0.404041,0.000000
0.314736,0.404404,0.000000
0.314716,0.404768,0.000000
0.314696,0.405131,0.000000
0.314675,0.405495,0.000000
0.314655,0.405858,0.000000
0.314634,0.406222,0.000000
0.314614,0.406585,0.000000
0.314594,0.406949,0.000000
0.314573,0.407312,0.000000
0.314553,0.407676,0.000000
0.314532,0.408039,0.000000
0.314512,0.408403,0.000000
0.314492,0.408766,0.000000
0.314471,0.409130,0.000000
0.314451,0.409494,0.000000
0.314431,0.409857,0.000000
0.314410,0.410221,0.000000
0.314390,0.410584,0.000000
0.314369,0.410948,0.000000
0.314349,0.411311,0.000000
0.314329,0.411675,0.000000
0.314313,0.412045,0.000000
0.314313,0.412439,0.000000
0.314313,0.412833,0.000000
0.314313,0.413227,0.000000
0.314313,0.413622,0.000000
0.314313,0.414016,0.000000
0.314313,0.414410,0.000000
0.314313,0.414804,0.000000
0.314313,0.415198,0.000000
0.314313,0.415592,0.000000
0.314313,0.415987,0.000000
0.314313,0.416381,0.000000
0.314313,0.416775,0.000000
0.314313,0.417169,0.000000
0.314313,0.417563,0.000000
0.314313,0.417957,0.000000
0.314313,0.418352,0.000000
0.314313,0.418746,0.000000
0.314313,0.419140,0.000000
0.314313,0.419534,0.000000
0.314313,0.419928,0.000000
0.314313,0.420322,0.000000
0.314313,0.420717,0.000000
0.314313,0.421111,0.000000
0.314313,0.421505,0.000000
0.314313,0.421899,0.000000
0.314313,0.422293,0.000000
0.314313,0.422687,0.000000
0.314313,0.423082,0.000000
0.314313,0.423476,0.000000
0.314313,0.423870,0.000000
0.314313,0.424264,0.000000


==> Pillow_r5_e1-M1-c1_TFT_line_u=0.000000_dir=1.csv <==
0.000000,0.110022,0.000000
0.000381,0.110022,0.000000
0.000762,0.110022,0.000000
0.001143,0.110022,0.000000
0.001524,0.110021,0.000000
0.001905,0.110020,0.000000
0.002286,0.110019,0.000000
0.002667,0.110018,0.000000
0.003048,0.110017,0.000000
0.003429,0.110016,0.000000
0.003810,0.110014,0.000000
0.004191,0.110013,0.000000
0.004572,0.110011,0.000000
0.004953,0.110009,0.000000
0.005334,0.110007,0.000000
0.005715,0.110005,0.000000
0.006096,0.110002,0.000000
0.006477,0.110000,0.000000
0.006859,0.109997,0.000000
0.007240,0.109994,0.000000
0.007621,0.109991,0.000000
0.008002,0.109988,0.000000
0.008383,0.109985,0.000000
0.008765,0.109981,0.000000
0.009146,0.109977,0.000000
0.009527,0.109974,0.000000
0.009908,0.109970,0.000000
0.010290,0.109966,0.000000
0.010671,0.109961,0.000000
0.011052,0.109957,0.000000
0.011434,0.109952,0.000000
0.011815,0.109948,0.000000
0.012196,0.109943,0.000000
0.012578,0.109938,0.000000
0.012959,0.109932,0.000000
0.013341,0.109927,0.000000
0.013722,0.109921,0.000000
0.014103,0.109916,0.000000
0.014485,0.109910,0.000000
0.014866,0.109904,0.000000
0.015248,0.109897,0.000000
0.015629,0.109891,0.000000
0.016011,0.109884,0.000000
0.016392,0.109878,0.000000
0.016773,0.109871,0.000000
0.017155,0.109864,0.000000
0.017536,0.109857,0.000000
0.017918,0.109849,0.000000
0.018299,0.109842,0.000000
0.018681,0.109834,0.000000
0.019062,0.109826,0.000000
0.019444,0.109818,0.000000
0.019825,0.109810,0.000000
0.020207,0.109801,0.000000
0.020588,0.109793,0.000000
0.020970,0.109784,0.000000
0.021351,0.109775,0.000000
0.021733,0.109766,0.000000
0.022114,0.109757,0.000000
0.022496,0.109747,0.000000
0.022877,0.109738,0.000000
0.023259,0.109728,0.000000
0.023640,0.109718,0.000000
0.024022,0.109708,0.000000
0.024404,0.109698,0.000000
0.024785,0.109687,0.000000
0.025167,0.109677,0.000000
0.025549,0.109666,0.000000
0.025930,0.109655,0.000000
0.026312,0.109644,0.000000
0.026694,0.109633,0.000000
0.027076,0.109622,0.000000
0.027458,0.109610,0.000000
0.027839,0.109599,0.000000
0.028221,0.109587,0.000000
0.028603,0.109575,0.000000
0.028985,0.109563,0.000000
0.029367,0.109551,0.000000
0.029749,0.109538,0.000000
0.030132,0.109526,0.000000
0.030514,0.109513,0.000000
0.030896,0.109500,0.000000
0.031278,0.109487,0.000000
0.031660,0.109474,0.000000
0.032042,0.109461,0.000000
0.032425,0.109447,0.000000
0.032807,0.109434,0.000000
0.033189,0.109420,0.000000
0.033572,0.109406,0.000000
0.033954,0.109392,0.000000
0.034337,0.109377,0.000000
0.034719,0.109363,0.000000
0.035102,0.109348,0.000000
0.035484,0.109334,0.000000
0.035867,0.109319,0.000000
0.036250,0.109304,0.000000
0.036632,0.109289,0.000000
0.037015,0.109273,0.000000
0.037398,0.109258,0.000000
0.037780,0.109242,0.000000
0.038163,0.109226,0.000000
0.038546,0.109210,0.000000
0.038929,0.109194,0.000000
0.039311,0.109177,0.000000
0.039694,0.109161,0.000000
0.040077,0.109144,0.000000
0.040460,0.109127,0.000000
0.040843,0.109110,0.000000
0.041226,0.109092,0.000000
0.041609,0.109075,0.000000
0.041992,0.109057,0.000000
0.042375,0.109039,0.000000
0.042758,0.109021,0.000000
0.043141,0.109003,0.000000
0.043524,0.108985,0.000000
0.043907,0.108967,0.000000
0.044290,0.108948,0.000000
0.044673,0.108929,0.000000
0.045056,0.108910,0.000000
0.045440,0.108891,0.000000
0.045823,0.108871,0.000000
0.046206,0.108852,0.000000
0.046589,0.108832,0.000000
0.046973,0.108812,0.000000
0.047356,0.108792,0.000000
0.047739,0.108772,0.000000
0.048123,0.108752,0.000000
0.048506,0.108731,0.000000
0.048890,0.108710,0.000000
0.049273,0.108689,0.000000
0.049657,0.108668,0.000000
0.050041,0.108647,0.000000
0.050424,0.108626,0.000000
0.050808,0.108604,0.000000
0.051192,0.108583,0.000000
0.051576,0.108561,0.000000
0.051959,0.108539,0.000000
0.052343,0.108517,0.000000
0.052727,0.108494,0.000000
0.053111,0.108472,0.000000
0.053495,0.108449,0.000000
0.053880,0.108426,0.000000
0.054264,0.108403,0.000000
0.054648,0.108380,0.000000
0.055032,0.108357,0.000000
0.055416,0.108333,0.000000
0.055801,0.108310,0.000000
0.056185,0.108286,0.000000
0.056570,0.108262,0.000000
0.056954,0.108238,0.000000
0.057339,0.108213,0.000000
0.057723,0.108189,0.000000
0.058108,0.108164,0.000000
0.058493,0.108139,0.000000
0.058877,0.108115,0.000000
0.059262,0.108089,0.000000
0.059647,0.108064,0.000000
0.060032,0.108039,0.000000
0.060417,0.108013,0.000000
0.060802,0.107987,0.000000
0.061187,0.107961,0.000000
0.061572,0.107935,0.000000
0.061957,0.107909,0.000000
0.062342,0.107882,0.000000
0.062727,0.107855,0.000000
0.063112,0.107829,0.000000
0.063497,0.107802,0.000000
0.063883,0.107774,0.000000
0.064268,0.107747,0.000000
0.064653,0.107719,0.000000
0.065039,0.107691,0.000000
0.065424,0.107663,0.000000
0.065809,0.107635,0.000000
0.066195,0.107607,0.000000
0.066580,0.107578,0.000000
0.066966,0.107550,0.000000
0.067352,0.107521,0.000000
0.067737,0.107492,0.000000
0.068123,0.107463,0.000000
0.068509,0.107433,0.000000
0.068894,0.107403,0.000000
0.069280,0.107374,0.000000
0.069666,0.107344,0.000000
0.070052,0.107314,0.000000
0.070438,0.107283,0.000000
0.070824,0.107253,0.000000
0.071210,0.107222,0.000000
0.071596,0.107191,0.000000
0.071982,0.107160,0.000000
0.072368,0.107129,0.000000
0.072754,0.107097,0.000000
0.073140,0.107066,0.000000
0.073527,0.107034,0.000000
0.073913,0.107002,0.000000
0.074299,0.106970,0.000000
0.074686,0.106938,0.000000
0.075072,0.106905,0.000000
0.075459,0.106873,0.000000
0.075846,0.106840,0.000000
0.076232,0.106807,0.000000
0.076619,0.106774,0.000000
0.077006,0.106741,0.000000
0.077393,0.106707,0.000000
0.077779,0.106673,0.000000
0.078166,0.106640,0.000000
0.078553,0.106606,0.000000
0.078940,0.106571,0.000000
0.079328,0.106537,0.000000
0.079715,0.106503,0.000000
0.080102,0.106468,0.000000
0.080489,0.106433,0.000000
0.080877,0.106398,0.000000
0.081264,0.106363,0.000000
0.081651,0.106327,0.000000
0.082039,0.106292,0.000000
0.082426,0.106256,0.000000
0.082814,0.106220,0.000000
0.083202,0.106184,0.000000
0.083589,0.106148,0.000000
0.083977,0.106111,0.000000
0.084365,0.106075,0.000000
0.084753,0.106038,0.000000
0.085141,0.106001,0.000000
0.085529,0.105964,0.000000
0.085917,0.105926,0.000000
0.086305,0.105889,0.000000
0.086693,0.105851,0.000000
0.087081,0.105813,0.000000
0.087469,0.105775,0.000000
0.087857,0.105737,0.000000
0.088246,0.105698,0.000000
0.088634,0.105660,0.000000
0.089022,0.105621,0.000000
0.089411,0.105582,0.000000
0.089799,0.105543,0.000000
0.090188,0.105503,0.000000
0.090576,0.105464,0.000000
0.090965,0.105424,0.000000
0.091353,0.105384,0.000000
0.091742,0.105344,0.000000
0.092131,0.105303,0.000000
0.092520,0.105263,0.000000
0.092908,0.105222,0.000000
0.093297,0.105181,0.000000
0.093686,0.105140,0.000000
0.094075,0.105099,0.000000
0.094464,0.105057,0.000000
0.094853,0.105015,0.000000
0.095242,0.104974,0.000000
0.095631,0.104932,0.000000
0.096020,0.104889,0.000000
0.096410,0.104847,0.000000
0.096799,0.104804,0.000000
0.097188,0.104762,0.000000
0.097577,0.104719,0.000000
0.097967,0.104675,0.000000
0.098356,0.104632,0.000000
0.098746,0.104589,0.000000
0.099135,0.104545,0.000000
0.099525,0.104501,0.000000
0.099915,0.104457,0.000000
0.100305,0.104413,0.000000
0.100694,0.104369,0.000000
0.101084,0.104324,0.000000
0.101474,0.104279,0.000000
0.101864,0.104234,0.000000
0.102254,0.104189,0.000000
0.102644,0.104144,0.000000
0.103034,0.104099,0.000000
0.103424,0.104053,0.000000
0.103815,0.104007,0.000000
0.104205,0.103961,0.000000
0.104595,0.103915,0.000000
0.104986,0.103869,0.000000
0.105376,0.103822,0.000000
0.105767,0.103776,0.000000
0.106157,0.103729,0.000000
0.106548,0.103682,0.000000
0.106938,0.103634,0.000000
0.107329,0.103587,0.000000
0.107720,0.103539,0.000000
0.108111,0.103492,0.000000
0.108501,0.103444,0.000000
0.108892,0.103396,0.000000
0.109283,0.103347,0.000000
0.109674,0.103299,0.000000
0.110065,0.103250,0.000000
0.110456,0.103201,0.000000
0.110847,0.103152,0.000000
0.111239,0.103103,0.000000
0.111630,0.103053,0.000000
0.112021,0.103004,0.000000
0.112412,0.102954,0.000000
0.112804,0.102904,0.000000
0.113195,0.102854,0.000000
0.113586,0.102803,0.000000
0.113978,0.102753,0.000000
0.114369,0.102702,0.000000
0.114761,0.102651,0.000000
0.115152,0.102600,0.000000
0.115544,0.102548,0.000000
0.115935,0.102497,0.000000
0.116327,0.102445,0.000000
0.116719,0.102393,0.000000
0.117110,0.102341,0.000000
0.117502,0.102289,0.000000
0.117894,0.102236,0.000000
0.118286,0.102184,0.000000
0.118678,0.102131,0.000000
0.119070,0.102078,0.000000
0.119462,0.102025,0.000000
0.119854,0.101971,0.000000
0.120246,0.101918,0.000000
0.120638,0.101864,0.000000
0.121030,0.101810,0.000000
0.121422,0.101756,0.000000
0.121814,0.101701,0.000000
0.122207,0.101647,0.000000
0.122599,0.101592,0.000000
0.122991,0.101537,0.000000
0.123384,0.101482,0.000000
0.123776,0.101427,0.000000
0.124168,0.101372,0.000000
0.124561,0.101316,0.000000
0.124953,0.101260,0.000000
0.125346,0.101205,0.000000
0.125739,0.101148,0.000000
0.126131,0.101092,0.000000
0.126524,0.101036,0.000000
0.126917,0.100979,0.000000
0.127310,0.100922,0.000000
0.127702,0.100865,0.000000
0.128095,0.100808,0.000000
0.128488,0.100751,0.000000
0.128881,0.100693,0.000000
0.129274,0.100636,0.000000
0.129667,0.100578,0.000000
0.130060,0.100520,0.000000
0.130453,0.100462,0.000000
0.130846,0.100403,0.000000
0.131240,0.100345,0.000000
0.131633,0.100286,0.000000
0.132026,0.100227,0.000000
0.132419,0.100168,0.000000
0.132813,0.100109,0.000000
0.133206,0.100049,0.000000
0.133600,0.099990,0.000000
0.133993,0.099930,0.000000
0.134387,0.099870,0.000000
0.134780,0.099810,0.000000
0.135174,0.099749,0.000000
0.135567,0.099689,0.000000
0.135961,0.099628,0.000000
0.136354,0.099567,0.000000
0.136748,0.099506,0.000000
0.137142,0.099445,0.000000
0.137536,0.099383,0.000000
0.137929,0.099322,0.000000
0.138323,0.099260,0.000000
0.138717,0.099198,0.000000
0.139111,0.099135,0.000000
0.139505,0.099073,0.000000
0.139899,0.099011,0.000000
0.140293,0.098948,0.000000
0.140687,0.098885,0.000000
0.141081,0.098822,0.000000
0.141475,0.098758,0.000000
0.141869,0.098695,0.000000
0.142263,0.098631,0.000000
0.142657,0.098568,0.000000
0.143051,0.098503,0.000000
0.143446,0.098439,0.000000
0.143840,0.098375,0.000000
0.144234,0.098310,0.000000
0.144628,0.098246,0.000000
0.145023,0.098181,0.000000
0.145417,0.098116,0.000000
0.145811,0.098050,0.000000
0.146206,0.097985,0.000000
0.146600,0.097919,0.000000
0.146995,0.097853,0.000000
0.147389,0.097787,0.000000
0.147784,0.097721,0.000000
0.148179,0.097655,0.000000
0.148573,0.097588,0.000000
0.148968,0.097522,0.000000
0.149362,0.097455,0.000000
0.149757,0.097388,0.000000
0.150152,0.097320,0.000000
0.150547,0.097253,0.000000
0.150941,0.097186,0.000000
0.151336,0.097118,0.000000
0.151731,0.097050,0.000000
0.152126,0.096982,0.000000
0.152521,0.096914,0.000000
0.152916,0.096845,0.000000
0.153311,0.096776,0.000000
0.153706,0.096708,0.000000
0.154101,0.096639,0.000000
0.154496,0.096570,0.000000
0.154891,0.096500,0.000000
0.155286,0.096431,0.000000
0.155681,0.096361,0.000000
0.156077,0.096291,0.000000
0.156472,0.096221,0.000000
0.156867,0.096151,0.000000
0.157262,0.096081,0.000000
0.157658,0.096010,0.000000
0.158053,0.095939,0.000000
0.158448,0.095868,0.000000
0.158844,0.095797,0.000000
0.159239,0.095726,0.000000
0.159634,0.095655,0.000000
0.160030,0.095583,0.000000
0.160425,0.095511,0.000000
0.160821,0.095439,0.000000
0.161216,0.095367,0.000000
0.161612,0.095295,0.000000
0.162008,0.095222,0.000000
0.162403,0.095150,0.000000
0.162799,0.095077,0.000000
0.163194,0.095004,0.000000
0.163590,0.094931,0.000000
0.163986,0.094857,0.000000
0.164382,0.094784,0.000000
0.164777,0.094710,0.000000
0.165173,0.094636,0.000000
0.165569,0.094562,0.000000
0.165965,0.094488,0.000000
0.166361,0.094413,0.000000
0.166757,0.094339,0.000000
0.167153,0.094264,0.000000
0.167548,0.094189,0.000000
0.167944,0.094114,0.000000
0.168340,0.094039,0.000000
0.168736,0.093963,0.000000
0.169132,0.093887,0.000000
0.169529,0.093812,0.000000
0.169925,0.093736,0.000000
0.170321,0.093659,0.000000
0.170717,0.093583,0.000000
0.171113,0.093507,0.000000
0.171509,0.093430,0.000000
0.171905,0.093353,0.000000
0.172302,0.093276,0.000000
0.172698,0.093199,0.000000
0.173094,0.093121,0.000000
0.173491,0.093044,0.000000
0.173887,0.092966,0.000000
0.174283,0.092888,0.000000
0.174680,0.092810,0.000000
0.175076,0.092731,0.000000
0.175472,0.092653,0.000000
0.175869,0.092574,0.000000
0.176265,0.092495,0.000000
0.176662,0.092416,0.000000
0.177058,0.092337,0.000000
0.177455,0.092258,0.000000
0.177851,0.092178,0.000000
0.178248,0.092099,0.000000
0.178644,0.092019,0.000000
0.179041,0.091939,0.000000
0.179438,0.091858,0.000000
0.179834,0.091778,0.000000
0.180231,0.091697,0.000000
0.180628,0.091617,0.000000
0.181025,0.091536,0.000000
0.181421,0.091455,0.000000
0.181818,0.091373,0.000000
0.182215,0.091292,0.000000
0.182612,0.091210,0.000000
0.183008,0.091128,0.000000
0.183405,0.091046,0.000000
0.183802,0.090964,0.000000
0.184199,0.090882,0.000000
0.184596,0.090799,0.000000
0.184993,0.090717,0.000000
0.185390,0.090634,0.000000
0.185787,0.090551,0.000000
0.186184,0.090468,0.000000
0.186581,0.090384,0.000000
0.186978,0.090301,0.000000
0.187375,0.090217,0.000000
0.187772,0.090133,0.000000
0.188169,0.090049,0.000000
0.188567,0.089965,0.000000
0.188964,0.089880,0.000000
0.189361,0.089796,0.000000
0.189758,0.089711,0.000000
0.190155,0.089626,0.000000
0.190553,0.089541,0.000000
0.190950,0.089456,0.000000
0.191347,0.089370,0.000000
0.191745,0.089285,0.000000
0.192142,0.089199,0.000000
0.192539,0.089113,0.000000
0.192937,0.089027,0.000000
0.193334,0.088941,0.000000
0.193732,0.088854,0.000000
0.194129,0.088768,0.000000
0.194527,0.088681,0.000000
0.194924,0.088594,0.000000
0.195322,0.088507,0.000000
0.195719,0.088419,0.000000
0.196117,0.088332,0.000000
0.196514,0.088244,0.000000
0.196912,0.088156,0.000000
0.197310,0.088068,0.000000
0.197707,0.087980,0.000000
0.198105,0.087892,0.000000
0.198503,0.087803,0.000000
0.198901,0.087714,0.000000
0.199298,0.087625,0.000000
0.199696,0.087536,0.000000
0.200094,0.087447,0.000000
0.200492,0.087358,0.000000
0.200890,0.087268,0.000000
0.201288,0.087179,0.000000
0.201686,0.087089,0.000000
0.202084,0.086999,0.000000
0.202482,0.086908,0.000000
0.202880,0.086818,0.000000
0.203278,0.086727,0.000000
0.203676,0.086636,0.000000
0.204074,0.086545,0.000000
0.204472,0.086454,0.000000
0.204870,0.086363,0.000000
0.205268,0.086272,0.000000
0.205667,0.086180,0.000000
0.206065,0.086088,0.000000
0.206463,0.085996,0.000000
0.206861,0.085904,0.000000
0.207260,0.085812,0.000000
0.207658,0.085719,0.000000
0.208056,0.085627,0.000000
0.208455,0.085534,0.000000
0.208853,0.085441,0.000000
0.209251,0.085348,0.000000
0.209650,0.085254,0.000000
0.210048,0.085161,0.000000
0.210447,0.085067,0.000000
0.210845,0.084973,0.000000
0.211244,0.084879,0.000000
0.211642,0.084785,0.000000
0.212041,0.084691,0.000000
0.212439,0.084596,0.000000
0.212838,0.084501,0.000000
0.213237,0.084406,0.000000
0.213635,0.084311,0.000000
0.214034,0.084216,0.000000
0.214433,0.084121,0.000000
0.214831,0.084025,0.000000
0.215230,0.083929,0.000000
0.215629,0.083833,0.000000
0.216028,0.083737,0.000000
0.216426,0.083641,0.000000
0.216825,0.083545,0.000000
0.217224,0.083448,0.000000
0.217623,0.083351,0.000000
0.218022,0.083254,0.000000
0.218420,0.083157,0.000000
0.218819,0.083060,0.000000
0.219218,0.082963,0.000000
0.219617,0.082865,0.000000
0.220016,0.082767,0.000000
0.220415,0.082669,0.000000
0.220814,0.082571,0.000000
0.221213,0.082473,0.000000
0.221612,0.082374,0.000000
0.222011,0.082276,0.000000
0.222410,0.082177,0.000000
0.222809,0.082078,0.000000
0.223208,0.081979,0.000000
0.223608,0.081880,0.000000
0.224007,0.081781,0.000000
0.224406,0.081681,0.000000
0.224805,0.081581,0.000000
0.225204,0.081481,0.000000
0.225604,0.081381,0.000000
0.226003,0.081281,0.000000
0.226402,0.081181,0.000000
0.226801,0.081080,0.000000
0.227201,0.080980,0.000000
0.227600,0.080879,0.000000
0.227999,0.080778,0.000000
0.228399,0.080677,0.000000
0.228798,0.080575,0.000000
0.229197,0.080474,0.000000
0.229597,0.080372,0.000000
0.229996,0.080270,0.000000
0.230396,0.080168,0.000000
0.230795,0.080066,0.000000
0.231195,0.079964,0.000000
0.231594,0.079861,0.000000
0.231994,0.079759,0.000000
0.232393,0.079656,0.000000
0.232793,0.079553,0.000000
0.233193,0.079450,0.000000
0.233592,0.079347,0.000000
0.233992,0.079243,0.000000
0.234392,0.079140,0.000000
0.234791,0.079036,0.000000
0.235191,0.078932,0.000000
0.235591,0.078828,0.000000
0.235991,0.078724,0.000000
0.236390,0.078620,0.000000
0.236790,0.078515,0.000000
0.237190,0.078410,0.000000
0.237590,0.078306,0.000000
0.237990,0.078201,0.000000
0.238390,0.078095,0.000000
0.238790,0.077990,0.000000
0.239190,0.077885,0.000000
0.239590,0.077779,0.000000
0.239990,0.077673,0.000000
0.240390,0.077567,0.000000
0.240790,0.077461,0.000000
0.241190,0.077355,0.000000
0.241590,0.077248,0.000000
0.241991,0.077142,0.000000
0.242391,0.077035,0.000000
0.242791,0.076928,0.000000
0.243191,0.076821,0.000000
0.243592,0.076714,0.000000
0.243992,0.076606,0.000000
0.244392,0.076499,0.000000
0.244793,0.076391,0.000000
0.245193,0.076283,0.000000
0.245593,0.076175,0.000000
0.245994,0.076067,0.000000
0.246394,0.075959,0.000000
0.246794,0.075851,0.000000
0.247195,0.075742,0.000000
0.247595,0.075633,0.000000
0.247996,0.075524,0.000000
0.248396,0.075415,0.000000
0.248797,0.075306,0.000000
0.249197,0.075197,0.000000
0.249598,0.075087,0.000000
0.249998,0.074978,0.000000
0.250399,0.074868,0.000000
0.250799,0.074758,0.000000
0.251200,0.074648,0.000000
0.251600,0.074538,0.000000
0.252001,0.074428,0.000000
0.252401,0.074317,0.000000
0.252802,0.074206,0.000000
0.253203,0.074096,0.000000
0.253603,0.073985,0.000000
0.254004,0.073874,0.000000
0.254404,0.073762,0.000000
0.254805,0.073651,0.000000
0.255206,0.073539,0.000000
0.255606,0.073428,0.000000
0.256007,0.073316,0.000000
0.256408,0.073204,0.000000
0.256808,0.073092,0.000000
0.257209,0.072979,0.000000
0.257610,0.072867,0.000000
0.258010,0.072754,0.000000
0.258411,0.072642,0.000000
0.258812,0.072529,0.000000
0.259213,0.072416,0.000000
0.259613,0.072303,0.000000
0.260014,0.072190,0.000000
0.260415,0.072076,0.000000
0.260816,0.071963,0.000000
0.261217,0.071849,0.000000
0.261617,0.071735,0.000000
0.262018,0.071621,0.000000
0.262419,0.071507,0.000000
0.262820,0.071393,0.000000
0.263221,0.071279,0.000000
0.263621,0.071164,0.000000
0.264022,0.071050,0.000000
0.264423,0.070935,0.000000
0.264824,0.070820,0.000000
0.265225,0.070705,0.000000
0.265626,0.070590,0.000000
0.266027,0.070475,0.000000
0.266428,0.070359,0.000000
0.266828,0.070244,0.000000
0.267229,0.070128,0.000000
0.267630,0.070012,0.000000
0.268031,0.069896,0.000000
0.268432,0.069780,0.000000
0.268833,0.069664,0.000000
0.269234,0.069547,0.000000
0.269635,0.069431,0.000000
0.270036,0.069314,0.000000
0.270437,0.069197,0.000000
0.270838,0.069081,0.000000
0.271239,0.068964,0.000000
0.271640,0.068846,0.000000
0.272041,0.068729,0.000000
0.272442,0.068612,0.000000
0.272844,0.068494,0.000000
0.273245,0.068376,0.000000
0.273646,0.068259,0.000000
0.274047,0.068141,0.000000
0.274448,0.068023,0.000000
0.274850,0.067904,0.000000
0.275251,0.067786,0.000000
0.275652,0.067668,0.000000
0.276054,0.067549,0.000000
0.276455,0.067430,0.000000
0.276856,0.067311,0.000000
0.277258,0.067192,0.000000
0.277659,0.067073,0.000000
0.278061,0.066954,0.000000
0.278462,0.066835,0.000000
0.278864,0.066715,0.000000
0.279265,0.066596,0.000000
0.279667,0.066476,0.000000
0.280068,0.066356,0.000000
0.280470,0.066236,0.000000
0.280871,0.066116,0.000000
0.281273,0.065996,0.000000
0.281675,0.065875,0.000000
0.282076,0.065755,0.000000
0.282478,0.065634,0.000000
0.282880,0.065513,0.000000
0.283281,0.065392,0.000000
0.283683,0.065271,0.000000
0.284085,0.065150,0.000000
0.284486,0.065029,0.000000
0.284888,0.064908,0.000000
0.285290,0.064786,0.000000
0.285691,0.064665,0.000000
0.286093,0.064543,0.000000
0.286495,0.064421,0.000000
0.286896,0.064299,0.000000
0.287298,0.064177,0.000000
0.287699,0.064055,0.000000
0.288101,0.063933,0.000000
0.288503,0.063811,0.000000
0.288904,0.063688,0.000000
0.289306,0.063565,0.000000
0.289707,0.063443,0.000000
0.290109,0.063320,0.000000
0.290511,0.063197,0.000000
0.290912,0.063074,0.000000
0.291314,0.062951,0.000000
0.291715,0.062827,0.000000
0.292117,0.062704,0.000000
0.292518,0.062580,0.000000
0.292920,0.062457,0.000000
0.293322,0.062333,0.000000
0.293723,0.062209,0.000000
0.294125,0.062085,0.000000
0.294526,0.061961,0.000000
0.294928,0.061837,0.000000
0.295329,0.061712,0.000000
0.295731,0.061588,0.000000
0.296132,0.061463,0.000000
0.296534,0.061339,0.000000
0.296936,0.061214,0.000000
0.297337,0.061089,0.000000
0.297739,0.060964,0.000000
0.298140,0.060839,0.000000
0.298542,0.060714,0.000000
0.298943,0.060589,0.000000
0.299345,0.060463,0.000000
0.299746,0.060338,0.000000
0.300148,0.060212,0.000000
0.300549,0.060086,0.000000
0.300951,0.059961,0.000000
0.301353,0.059835,0.000000
0.301754,0.059709,0.000000
0.302156,0.059582,0.000000
0.302557,0.059456,0.000000
0.302959,0.059330,0.000000
0.303360,0.059203,0.000000
0.303762,0.059077,0.000000
0.304163,0.058950,0.000000
0.304565,0.058823,0.000000
0.304966,0.058696,0.000000
0.305368,0.058569,0.000000
0.305769,0.058442,0.000000
0.306171,0.058315,0.000000
0.306572,0.058188,0.000000
0.306974,0.058060,0.000000
0.307375,0.057933,0.000000
0.307777,0.057805,0.000000
0.308178,0.057677,0.000000
0.308580,0.057549,0.000000
0.308981,0.057421,0.000000
0.309383,0.057293,0.000000
0.309784,0.057165,0.000000
0.310185,0.057037,0.000000
0.310587,0.056909,0.000000
0.310988,0.056780,0.000000
0.311389,0.056651,0.000000
0.311791,0.056523,0.000000
0.312192,0.056394,0.000000
0.312593,0.056265,0.000000
0.312994,0.056136,0.000000
0.313395,0.056007,0.000000
0.313797,0.055878,0.000000
0.314198,0.055748,0.000000
0.314599,0.055619,0.000000
0.315000,0.055489,0.000000
0.315401,0.055360,0.000000
0.315802,0.055230,0.000000
0.316203,0.055100,0.000000
0.316604,0.054970,0.000000
0.317005,0.054840,0.000000
0.317406,0.054710,0.000000
0.317807,0.054580,0.000000
0.318208,0.054449,0.000000
0.318609,0.054319,0.000000
0.319010,0.054188,0.000000
0.319410,0.054057,0.000000
0.319811,0.053927,0.000000
0.320212,0.053796,0.000000
0.320613,0.053664,0.000000
0.321014,0.053533,0.000000
0.321414,0.053402,0.000000
0.321815,0.053270,0.000000
0.322215,0.053138,0.000000
0.322616,0.053006,0.000000
0.323016,0.052874,0.000000
0.323417,0.052742,0.000000
0.323817,0.052610,0.000000
0.324218,0.052477,0.000000
0.324618,0.052344,0.000000
0.325018,0.052211,0.000000
0.325419,0.052078,0.000000
0.325819,0.051945,0.000000
0.326219,0.051812,0.000000
0.326619,0.051678,0.000000
0.327019,0.051545,0.000000
0.327419,0.051411,0.000000
0.327819,0.051277,0.000000
0.328219,0.051143,0.000000
0.328619,0.051008,0.000000
0.329019,0.050874,0.000000
0.329419,0.050739,0.000000
0.329819,0.050604,0.000000
0.330219,0.050470,0.000000
0.330619,0.050334,0.000000
0.331018,0.050199,0.000000
0.331418,0.050064,0.000000
0.331818,0.049928,0.000000
0.332217,0.049793,0.000000
0.332617,0.049657,0.000000
0.333017,0.049521,0.000000
0.333416,0.049385,0.000000
0.333816,0.049249,0.000000
0.334216,0.049113,0.000000
0.334616,0.048976,0.000000
0.335015,0.048840,0.000000
0.335415,0.048704,0.000000
0.335815,0.048567,0.000000
0.336215,0.048431,0.000000
0.336615,0.048294,0.000000
0.337015,0.048157,0.000000
0.337415,0.048020,0.000000
0.337815,0.047883,0.000000
0.338215,0.047746,0.000000
0.338615,0.047609,0.000000
0.339015,0.047471,0.000000
0.339415,0.047334,0.000000
0.339815,0.047196,0.000000
0.340215,0.047059,0.000000
0.340615,0.046921,0.000000
0.341015,0.046783,0.000000
0.341415,0.046645,0.000000
0.341815,0.046507,0.000000
0.342215,0.046369,0.000000
0.342616,0.046231,0.000000
0.343016,0.046093,0.000000
0.343416,0.045954,0.000000
0.343816,0.045816,0.000000
0.344216,0.045677,0.000000
0.344617,0.045539,0.000000
0.345017,0.045400,0.000000
0.345417,0.045262,0.000000
0.345817,0.045123,0.000000
0.346217,0.044985,0.000000
0.346618,0.044847,0.000000
0.347018,0.044709,0.000000
0.347418,0.044571,0.000000
0.347817,0.044433,0.000000
0.348217,0.044295,0.000000
0.348617,0.044157,0.000000
0.349017,0.044020,0.000000
0.349417,0.043882,0.000000
0.349817,0.043744,0.000000
0.350216,0.043607,0.000000
0.350616,0.043470,0.000000
0.351016,0.043332,0.000000
0.351415,0.043195,0.000000
0.351815,0.043058,0.000000
0.352214,0.042921,0.000000
0.352614,0.042784,0.000000
0.353013,0.042647,0.000000
0.353412,0.042510,0.000000
0.353812,0.042373,0.000000
0.354211,0.042237,0.000000
0.354610,0.042100,0.000000
0.355010,0.041964,0.000000
0.355409,0.041827,0.000000
0.355808,0.041691,0.000000
0.356207,0.041555,0.000000
0.356606,0.041419,0.000000
0.357005,0.041283,0.000000
0.357404,0.041147,0.000000
0.357803,0.041011,0.000000
0.358202,0.040875,0.000000
0.358601,0.040739,0.000000
0.359001,0.040603,0.000000
0.359400,0.040468,0.000000
0.359799,0.040332,0.000000
0.360198,0.040197,0.000000
0.360598,0.040062,0.000000
0.360997,0.039926,0.000000
0.361396,0.039791,0.000000
0.361796,0.039656,0.000000
0.362195,0.039521,0.000000
0.362594,0.039386,0.000000
0.362994,0.039251,0.000000
0.363393,0.039116,0.000000
0.363793,0.038982,0.000000
0.364192,0.038847,0.000000
0.364592,0.038713,0.000000
0.364992,0.038578,0.000000
0.365391,0.038444,0.000000
0.365791,0.038309,0.000000
0.366191,0.038175,0.000000
0.366590,0.038041,0.000000
0.366990,0.037907,0.000000
0.367390,0.037773,0.000000
0.367790,0.037639,0.000000
0.368189,0.037505,0.000000
0.368589,0.037372,0.000000
0.368989,0.037238,0.000000
0.369389,0.037104,0.000000
0.369789,0.036970,0.000000
0.370188,0.036836,0.000000
0.370588,0.036701,0.000000
0.370987,0.036566,0.000000
0.371386,0.036430,0.000000
0.371785,0.036293,0.000000
0.372183,0.036156,0.000000
0.372582,0.036019,0.000000
0.372980,0.035881,0.000000
0.373378,0.035743,0.000000
0.373775,0.035604,0.000000
0.374173,0.035465,0.000000
0.374570,0.035326,0.000000
0.374967,0.035185,0.000000
0.375364,0.035045,0.000000
0.375761,0.034904,0.000000
0.376158,0.034762,0.000000
0.376554,0.034620,0.000000
0.376950,0.034478,0.000000
0.377346,0.034335,0.000000
0.377742,0.034191,0.000000
0.378138,0.034047,0.000000
0.378533,0.033903,0.000000
0.378928,0.033758,0.000000
0.379323,0.033613,0.000000
0.379718,0.033467,0.000000
0.380112,0.033321,0.000000
0.380507,0.033174,0.000000
0.380901,0.033027,0.000000
0.381295,0.032879,0.000000
0.381689,0.032731,0.000000
0.382083,0.032585,0.000000
0.382479,0.032443,0.000000
0.382876,0.032304,0.000000
0.383273,0.032169,0.000000
0.383672,0.032037,0.000000
0.384073,0.031908,0.000000
0.384474,0.031783,0.000000
0.384876,0.031662,0.000000
0.385280,0.031544,0.000000
0.385684,0.031429,0.000000
0.386090,0.031318,0.000000
0.386497,0.031210,0.000000
0.386905,0.031106,0.000000
0.387314,0.031006,0.000000
0.387724,0.030908,0.000000
0.388135,0.030815,0.000000
0.388548,0.030724,0.000000
0.388961,0.030637,0.000000
0.389376,0.030554,0.000000
0.389792,0.030474,0.000000
0.390209,0.030398,0.000000
0.390627,0.030325,0.000000
0.391046,0.030255,0.000000
0.391466,0.030189,0.000000
0.391888,0.030127,0.000000
0.392310,0.030068,0.000000
0.392734,0.030012,0.000000
0.393159,0.029960,0.000000
0.393585,0.029911,0.000000
0.394012,0.029866,0.000000
0.394440,0.029824,0.000000


==> Pillow_r5_e1-M1-c1_TFT_line_u=1.000000_dir=0.csv <==
0.394440,0.029824,0.000000
0.394398,0.030253,0.000000
0.394353,0.030680,0.000000
0.394304,0.031105,0.000000
0.394252,0.031530,0.000000
0.394196,0.031954,0.000000
0.394137,0.032376,0.000000
0.394075,0.032798,0.000000
0.394009,0.033218,0.000000
0.393939,0.033637,0.000000
0.393866,0.034055,0.000000
0.393790,0.034472,0.000000
0.393710,0.034888,0.000000
0.393627,0.035303,0.000000
0.393540,0.035716,0.000000
0.393450,0.036129,0.000000
0.393356,0.036540,0.000000
0.393259,0.036950,0.000000
0.393158,0.037359,0.000000
0.393054,0.037767,0.000000
0.392946,0.038174,0.000000
0.392835,0.038580,0.000000
0.392720,0.038984,0.000000
0.392602,0.039388,0.000000
0.392481,0.039790,0.000000
0.392356,0.040192,0.000000
0.392227,0.040592,0.000000
0.392095,0.040991,0.000000
0.391960,0.041389,0.000000
0.391821,0.041785,0.000000
0.391679,0.042181,0.000000
0.391533,0.042575,0.000000
0.391385,0.042969,0.000000
0.391237,0.043363,0.000000
0.391090,0.043757,0.000000
0.390943,0.044152,0.000000
0.390797,0.044546,0.000000
0.390651,0.044941,0.000000
0.390506,0.045336,0.000000
0.390361,0.045731,0.000000
0.390217,0.046127,0.000000
0.390073,0.046522,0.000000
0.389929,0.046918,0.000000
0.389786,0.047314,0.000000
0.389644,0.047710,0.000000
0.389502,0.048106,0.000000
0.389360,0.048503,0.000000
0.389219,0.048900,0.000000
0.389079,0.049297,0.000000
0.388939,0.049694,0.000000
0.388799,0.050091,0.000000
0.388660,0.050489,0.000000
0.388521,0.050886,0.000000
0.388383,0.051284,0.000000
0.388245,0.051683,0.000000
0.388108,0.052081,0.000000
0.387971,0.052479,0.000000
0.387834,0.052878,0.000000
0.387699,0.053277,0.000000
0.387563,0.053676,0.000000
0.387428,0.054076,0.000000
0.387294,0.054475,0.000000
0.387160,0.054875,0.000000
0.387026,0.055275,0.000000
0.386892,0.055675,0.000000
0.386759,0.056075,0.000000
0.386625,0.056474,0.000000
0.386491,0.056874,0.000000
0.386357,0.057274,0.000000
0.386223,0.057674,0.000000
0.386089,0.058073,0.000000
0.385955,0.058473,0.000000
0.385820,0.058873,0.000000
0.385686,0.059272,0.000000
0.385551,0.059672,0.000000
0.385417,0.060072,0.000000
0.385282,0.060471,0.000000
0.385148,0.060871,0.000000
0.385013,0.061270,0.000000
0.384878,0.061670,0.000000
0.384743,0.062069,0.000000
0.384608,0.062468,0.000000
0.384473,0.062868,0.000000
0.384338,0.063267,0.000000
0.384202,0.063667,0.000000
0.384067,0.064066,0.000000
0.383932,0.064465,0.000000
0.383796,0.064864,0.000000
0.383661,0.065263,0.000000
0.383525,0.065663,0.000000
0.383389,0.066062,0.000000
0.383253,0.066461,0.000000
0.383117,0.066860,0.000000
0.382981,0.067259,0.000000
0.382845,0.067658,0.000000
0.382709,0.068057,0.000000
0.382573,0.068456,0.000000
0.382437,0.068855,0.000000
0.382300,0.069254,0.000000
0.382164,0.069654,0.000000
0.382027,0.070053,0.000000
0.381891,0.070452,0.000000
0.381754,0.070852,0.000000
0.381617,0.071251,0.000000
0.381480,0.071650,0.000000
0.381343,0.072050,0.000000
0.381206,0.072449,0.000000
0.381069,0.072849,0.000000
0.380932,0.073248,0.000000
0.380794,0.073648,0.000000
0.380657,0.074048,0.000000
0.380520,0.074447,0.000000
0.380382,0.074847,0.000000
0.380244,0.075247,0.000000
0.380107,0.075647,0.000000
0.379969,0.076047,0.000000
0.379831,0.076447,0.000000
0.379693,0.076847,0.000000
0.379555,0.077246,0.000000
0.379417,0.077647,0.000000
0.379279,0.078047,0.000000
0.379140,0.078447,0.000000
0.379002,0.078847,0.000000
0.378864,0.079247,0.000000
0.378725,0.079647,0.000000
0.378587,0.080048,0.000000
0.378448,0.080448,0.000000
0.378310,0.080848,0.000000
0.378171,0.081248,0.000000
0.378033,0.081648,0.000000
0.377895,0.082049,0.000000
0.377757,0.082449,0.000000
0.377619,0.082849,0.000000
0.377481,0.083249,0.000000
0.377343,0.083649,0.000000
0.377205,0.084049,0.000000
0.377068,0.084449,0.000000
0.376930,0.084849,0.000000
0.376793,0.085249,0.000000
0.376655,0.085649,0.000000
0.376518,0.086049,0.000000
0.376381,0.086449,0.000000
0.376244,0.086849,0.000000
0.376107,0.087249,0.000000
0.375970,0.087649,0.000000
0.375833,0.088049,0.000000
0.375697,0.088449,0.000000
0.375560,0.088849,0.000000
0.375424,0.089249,0.000000
0.375288,0.089648,0.000000
0.375151,0.090048,0.000000
0.375015,0.090448,0.000000
0.374879,0.090848,0.000000
0.374743,0.091247,0.000000
0.374607,0.091647,0.000000
0.374471,0.092047,0.000000
0.374336,0.092446,0.000000
0.374200,0.092846,0.000000
0.374065,0.093246,0.000000
0.373930,0.093645,0.000000
0.373795,0.094045,0.000000
0.373660,0.094445,0.000000
0.373525,0.094845,0.000000
0.373390,0.095245,0.000000
0.373256,0.095645,0.000000
0.373122,0.096045,0.000000
0.372987,0.096445,0.000000
0.372853,0.096845,0.000000
0.372720,0.097245,0.000000
0.372586,0.097645,0.000000
0.372452,0.098045,0.000000
0.372319,0.098445,0.000000
0.372186,0.098845,0.000000
0.372053,0.099246,0.000000
0.371920,0.099646,0.000000
0.371787,0.100046,0.000000
0.371655,0.100447,0.000000
0.371522,0.100847,0.000000
0.371390,0.101248,0.000000
0.371258,0.101648,0.000000
0.371126,0.102049,0.000000
0.370994,0.102449,0.000000
0.370863,0.102850,0.000000
0.370731,0.103251,0.000000
0.370600,0.103651,0.000000
0.370469,0.104052,0.000000
0.370338,0.104453,0.000000
0.370207,0.104854,0.000000
0.370076,0.105254,0.000000
0.369945,0.105655,0.000000
0.369815,0.106056,0.000000
0.369685,0.106457,0.000000
0.369554,0.106858,0.000000
0.369424,0.107259,0.000000
0.369294,0.107660,0.000000
0.369164,0.108061,0.000000
0.369034,0.108462,0.000000
0.368904,0.108863,0.000000
0.368775,0.109264,0.000000
0.368645,0.109665,0.000000
0.368516,0.110066,0.000000
0.368387,0.110468,0.000000
0.368257,0.110869,0.000000
0.368128,0.111270,0.000000
0.367999,0.111671,0.000000
0.367870,0.112072,0.000000
0.367741,0.112474,0.000000
0.367613,0.112875,0.000000
0.367484,0.113276,0.000000
0.367356,0.113677,0.000000
0.367227,0.114079,0.000000
0.367099,0.114480,0.000000
0.366971,0.114881,0.000000
0.366843,0.115283,0.000000
0.366715,0.115684,0.000000
0.366587,0.116086,0.000000
0.366459,0.116487,0.000000
0.366332,0.116889,0.000000
0.366204,0.117290,0.000000
0.366077,0.117692,0.000000
0.365949,0.118093,0.000000
0.365822,0.118495,0.000000
0.365695,0.118896,0.000000
0.365568,0.119298,0.000000
0.365441,0.119699,0.000000
0.365314,0.120101,0.000000
0.365187,0.120502,0.000000
0.365061,0.120904,0.000000
0.364934,0.121305,0.000000
0.364808,0.121707,0.000000
0.364682,0.122108,0.000000
0.364556,0.122510,0.000000
0.364430,0.122912,0.000000
0.364304,0.123313,0.000000
0.364178,0.123715,0.000000
0.364052,0.124116,0.000000
0.363926,0.124518,0.000000
0.363801,0.124919,0.000000
0.363676,0.125321,0.000000
0.363550,0.125722,0.000000
0.363425,0.126124,0.000000
0.363300,0.126525,0.000000
0.363175,0.126927,0.000000
0.363050,0.127329,0.000000
0.362925,0.127730,0.000000
0.362801,0.128132,0.000000
0.362676,0.128533,0.000000
0.362552,0.128935,0.000000
0.362427,0.129336,0.000000
0.362303,0.129738,0.000000
0.362179,0.130139,0.000000
0.362055,0.130541,0.000000
0.361931,0.130942,0.000000
0.361807,0.131344,0.000000
0.361684,0.131746,0.000000
0.361560,0.132147,0.000000
0.361437,0.132549,0.000000
0.361313,0.132950,0.000000
0.361190,0.133352,0.000000
0.361067,0.133753,0.000000
0.360944,0.134155,0.000000
0.360821,0.134557,0.000000
0.360699,0.134958,0.000000
0.360576,0.135360,0.000000
0.360453,0.135761,0.000000
0.360331,0.136163,0.000000
0.360209,0.136565,0.000000
0.360087,0.136966,0.000000
0.359965,0.137368,0.000000
0.359843,0.137770,0.000000
0.359721,0.138171,0.000000
0.359599,0.138573,0.000000
0.359478,0.138974,0.000000
0.359356,0.139376,0.000000
0.359235,0.139778,0.000000
0.359114,0.140179,0.000000
0.358993,0.140581,0.000000
0.358872,0.140983,0.000000
0.358751,0.141384,0.000000
0.358630,0.141786,0.000000
0.358509,0.142188,0.000000
0.358389,0.142589,0.000000
0.358268,0.142991,0.000000
0.358148,0.143393,0.000000
0.358028,0.143794,0.000000
0.357908,0.144196,0.000000
0.357788,0.144597,0.000000
0.357668,0.144999,0.000000
0.357549,0.145400,0.000000
0.357429,0.145802,0.000000
0.357310,0.146203,0.000000
0.357191,0.146605,0.000000
0.357071,0.147006,0.000000
0.356953,0.147408,0.000000
0.356834,0.147809,0.000000
0.356715,0.148210,0.000000
0.356596,0.148612,0.000000
0.356478,0.149013,0.000000
0.356360,0.149414,0.000000
0.356241,0.149816,0.000000
0.356123,0.150217,0.000000
0.356005,0.150618,0.000000
0.355888,0.151019,0.000000
0.355770,0.151420,0.000000
0.355652,0.151822,0.000000
0.355535,0.152223,0.000000
0.355418,0.152624,0.000000
0.355300,0.153025,0.000000
0.355183,0.153426,0.000000
0.355067,0.153827,0.000000
0.354950,0.154228,0.000000
0.354833,0.154629,0.000000
0.354717,0.155030,0.000000
0.354600,0.155431,0.000000
0.354484,0.155832,0.000000
0.354368,0.156233,0.000000
0.354252,0.156634,0.000000
0.354136,0.157035,0.000000
0.354020,0.157436,0.000000
0.353905,0.157837,0.000000
0.353789,0.158237,0.000000
0.353674,0.158638,0.000000
0.353559,0.159039,0.000000
0.353444,0.159440,0.000000
0.353329,0.159841,0.000000
0.353214,0.160242,0.000000
0.353100,0.160643,0.000000
0.352985,0.161043,0.000000
0.352871,0.161444,0.000000
0.352757,0.161845,0.000000
0.352643,0.162246,0.000000
0.352529,0.162647,0.000000
0.352415,0.163048,0.000000
0.352301,0.163448,0.000000
0.352188,0.163849,0.000000
0.352074,0.164250,0.000000
0.351961,0.164651,0.000000
0.351848,0.165051,0.000000
0.351735,0.165452,0.000000
0.351622,0.165853,0.000000
0.351510,0.166254,0.000000
0.351397,0.166654,0.000000
0.351285,0.167055,0.000000
0.351172,0.167456,0.000000
0.351060,0.167856,0.000000
0.350948,0.168257,0.000000
0.350837,0.168658,0.000000
0.350725,0.169058,0.000000
0.350613,0.169459,0.000000
0.350502,0.169860,0.000000
0.350391,0.170260,0.000000
0.350280,0.170661,0.000000
0.350169,0.171062,0.000000
0.350058,0.171462,0.000000
0.349947,0.171863,0.000000
0.349837,0.172263,0.000000
0.349726,0.172664,0.000000
0.349616,0.173064,0.000000
0.349506,0.173465,0.000000
0.349396,0.173865,0.000000
0.349286,0.174266,0.000000
0.349177,0.174666,0.000000
0.349067,0.175067,0.000000
0.348958,0.175467,0.000000
0.348849,0.175868,0.000000
0.348740,0.176268,0.000000
0.348631,0.176669,0.000000
0.348522,0.177069,0.000000
0.348414,0.177470,0.000000
0.348305,0.177870,0.000000
0.348197,0.178270,0.000000
0.348089,0.178671,0.000000
0.347981,0.179071,0.000000
0.347873,0.179471,0.000000
0.347765,0.179872,0.000000
0.347658,0.180272,0.000000
0.347550,0.180672,0.000000
0.347443,0.181073,0.000000
0.347336,0.181473,0.000000
0.347229,0.181873,0.000000
0.347122,0.182273,0.000000
0.347016,0.182674,0.000000
0.346909,0.183074,0.000000
0.346803,0.183474,0.000000
0.346697,0.183874,0.000000
0.346591,0.184274,0.000000
0.346485,0.184674,0.000000
0.346379,0.185074,0.000000
0.346274,0.185474,0.000000
0.346169,0.185874,0.000000
0.346064,0.186274,0.000000
0.345958,0.186674,0.000000
0.345854,0.187074,0.000000
0.345749,0.187474,0.000000
0.345644,0.187874,0.000000
0.345540,0.188273,0.000000
0.345436,0.188673,0.000000
0.345332,0.189073,0.000000
0.345228,0.189473,0.000000
0.345124,0.189872,0.000000
0.345021,0.190272,0.000000
0.344917,0.190672,0.000000
0.344814,0.191071,0.000000
0.344711,0.191471,0.000000
0.344608,0.191871,0.000000
0.344505,0.192270,0.000000
0.344403,0.192670,0.000000
0.344300,0.193069,0.000000
0.344198,0.193469,0.000000
0.344096,0.193868,0.000000
0.343994,0.194268,0.000000
0.343892,0.194667,0.000000
0.343790,0.195067,0.000000
0.343689,0.195466,0.000000
0.343587,0.195865,0.000000
0.343486,0.196265,0.000000
0.343385,0.196664,0.000000
0.343284,0.197063,0.000000
0.343184,0.197463,0.000000
0.343083,0.197862,0.000000
0.342983,0.198261,0.000000
0.342883,0.198660,0.000000
0.342783,0.199060,0.000000
0.342683,0.199459,0.000000
0.342583,0.199858,0.000000
0.342483,0.200257,0.000000
0.342384,0.200656,0.000000
0.342285,0.201056,0.000000
0.342186,0.201455,0.000000
0.342087,0.201854,0.000000
0.341988,0.202253,0.000000
0.341890,0.202652,0.000000
0.341791,0.203051,0.000000
0.341693,0.203450,0.000000
0.341595,0.203849,0.000000
0.341497,0.204248,0.000000
0.341399,0.204647,0.000000
0.341301,0.205046,0.000000
0.341204,0.205445,0.000000
0.341107,0.205844,0.000000
0.341010,0.206242,0.000000
0.340913,0.206641,0.000000
0.340816,0.207040,0.000000
0.340719,0.207439,0.000000
0.340623,0.207838,0.000000
0.340527,0.208237,0.000000
0.340431,0.208635,0.000000
0.340335,0.209034,0.000000
0.340239,0.209433,0.000000
0.340143,0.209831,0.000000
0.340048,0.210230,0.000000
0.339953,0.210629,0.000000
0.339858,0.211027,0.000000
0.339763,0.211426,0.000000
0.339668,0.211825,0.000000
0.339574,0.212223,0.000000
0.339479,0.212622,0.000000
0.339385,0.213020,0.000000
0.339291,0.213419,0.000000
0.339197,0.213817,0.000000
0.339103,0.214216,0.000000
0.339010,0.214614,0.000000
0.338917,0.215013,0.000000
0.338823,0.215411,0.000000
0.338730,0.215809,0.000000
0.338638,0.216208,0.000000
0.338545,0.216606,0.000000
0.338452,0.217004,0.000000
0.338360,0.217403,0.000000
0.338268,0.217801,0.000000
0.338176,0.218199,0.000000
0.338084,0.218597,0.000000
0.337993,0.218996,0.000000
0.337901,0.219394,0.000000
0.337810,0.219792,0.000000
0.337719,0.220190,0.000000
0.337628,0.220588,0.000000
0.337537,0.220986,0.000000
0.337446,0.221384,0.000000
0.337356,0.221782,0.000000
0.337266,0.222180,0.000000
0.337176,0.222578,0.000000
0.337086,0.222976,0.000000
0.336996,0.223374,0.000000
0.336906,0.223772,0.000000
0.336817,0.224170,0.000000
0.336728,0.224568,0.000000
0.336639,0.224966,0.000000
0.336550,0.225363,0.000000
0.336461,0.225761,0.000000
0.336372,0.226159,0.000000
0.336284,0.226557,0.000000
0.336196,0.226954,0.000000
0.336108,0.227352,0.000000
0.336020,0.227750,0.000000
0.335932,0.228147,0.000000
0.335845,0.228545,0.000000
0.335758,0.228942,0.000000
0.335670,0.229340,0.000000
0.335583,0.229738,0.000000
0.335497,0.230135,0.000000
0.335410,0.230532,0.000000
0.335323,0.230930,0.000000
0.335237,0.231327,0.000000
0.335151,0.231725,0.000000
0.335065,0.232122,0.000000
0.334979,0.232519,0.000000
0.334894,0.232917,0.000000
0.334808,0.233314,0.000000
0.334723,0.233711,0.000000
0.334638,0.234109,0.000000
0.334553,0.234506,0.000000
0.334468,0.234903,0.000000
0.334384,0.235300,0.000000
0.334299,0.235697,0.000000
0.334215,0.236095,0.000000
0.334131,0.236492,0.000000
0.334047,0.236889,0.000000
0.333963,0.237286,0.000000
0.333880,0.237683,0.000000
0.333796,0.238080,0.000000
0.333713,0.238477,0.000000
0.333630,0.238874,0.000000
0.333547,0.239271,0.000000
0.333465,0.239668,0.000000
0.333382,0.240065,0.000000
0.333300,0.240462,0.000000
0.333218,0.240859,0.000000
0.333136,0.241256,0.000000
0.333054,0.241652,0.000000
0.332972,0.242049,0.000000
0.332891,0.242446,0.000000
0.332809,0.242843,0.000000
0.332728,0.243240,0.000000
0.332647,0.243636,0.000000
0.332567,0.244033,0.000000
0.332486,0.244430,0.000000
0.332406,0.244826,0.000000
0.332325,0.245223,0.000000
0.332245,0.245620,0.000000
0.332165,0.246016,0.000000
0.332086,0.246413,0.000000
0.332006,0.246809,0.000000
0.331927,0.247206,0.000000
0.331848,0.247602,0.000000
0.331769,0.247999,0.000000
0.331690,0.248395,0.000000
0.331611,0.248792,0.000000
0.331533,0.249188,0.000000
0.331454,0.249584,0.000000
0.331376,0.249981,0.000000
0.331298,0.250377,0.000000
0.331220,0.250774,0.000000
0.331143,0.251170,0.000000
0.331065,0.251566,0.000000
0.330988,0.251962,0.000000
0.330911,0.252359,0.000000
0.330834,0.252755,0.000000
0.330758,0.253151,0.000000
0.330681,0.253547,0.000000
0.330605,0.253943,0.000000
0.330528,0.254339,0.000000
0.330452,0.254735,0.000000
0.330377,0.255132,0.000000
0.330301,0.255528,0.000000
0.330225,0.255924,0.000000
0.330150,0.256320,0.000000
0.330075,0.256716,0.000000
0.330000,0.257112,0.000000
0.329925,0.257507,0.000000
0.329851,0.257903,0.000000
0.329776,0.258299,0.000000
0.329702,0.258695,0.000000
0.329628,0.259091,0.000000
0.329554,0.259487,0.000000
0.329480,0.259882,0.000000
0.329407,0.260278,0.000000
0.329333,0.260674,0.000000
0.329260,0.261070,0.000000
0.329187,0.261465,0.000000
0.329114,0.261861,0.000000
0.329042,0.262256,0.000000
0.328969,0.262652,0.000000
0.328897,0.263048,0.000000
0.328825,0.263443,0.000000
0.328753,0.263839,0.000000
0.328681,0.264234,0.000000
0.328609,0.264630,0.000000
0.328538,0.265025,0.000000
0.328467,0.265420,0.000000
0.328396,0.265816,0.000000
0.328325,0.266211,0.000000
0.328254,0.266606,0.000000
0.328183,0.267002,0.000000
0.328113,0.267397,0.000000
0.328043,0.267792,0.000000
0.327973,0.268188,0.000000
0.327903,0.268583,0.000000
0.327833,0.268978,0.000000
0.327764,0.269373,0.000000
0.327695,0.269768,0.000000
0.327625,0.270163,0.000000
0.327556,0.270558,0.000000
0.327488,0.270953,0.000000
0.327419,0.271348,0.000000
0.327351,0.271743,0.000000
0.327282,0.272138,0.000000
0.327214,0.272533,0.000000
0.327146,0.272928,0.000000
0.327079,0.273323,0.000000
0.327011,0.273717,0.000000
0.326944,0.274112,0.000000
0.326876,0.274507,0.000000
0.326809,0.274902,0.000000
0.326742,0.275296,0.000000
0.326676,0.275691,0.000000
0.326609,0.276086,0.000000
0.326543,0.276480,0.000000
0.326477,0.276875,0.000000
0.326411,0.277269,0.000000
0.326345,0.277664,0.000000
0.326279,0.278058,0.000000
0.326214,0.278453,0.000000
0.326149,0.278847,0.000000
0.326083,0.279241,0.000000
0.326018,0.279636,0.000000
0.325954,0.280030,0.000000
0.325889,0.280424,0.000000
0.325825,0.280819,0.000000
0.325761,0.281213,0.000000
0.325697,0.281607,0.000000
0.325633,0.282001,0.000000
0.325569,0.282395,0.000000
0.325506,0.282789,0.000000
0.325442,0.283183,0.000000
0.325379,0.283577,0.000000
0.325316,0.283971,0.000000
0.325253,0.284365,0.000000
0.325191,0.284759,0.000000
0.325129,0.285153,0.000000
0.325066,0.285547,0.000000
0.325004,0.285941,0.000000
0.324943,0.286335,0.000000
0.324881,0.286728,0.000000
0.324819,0.287122,0.000000
0.324758,0.287516,0.000000
0.324697,0.287910,0.000000
0.324636,0.288303,0.000000
0.324575,0.288697,0.000000
0.324515,0.289090,0.000000
0.324454,0.289484,0.000000
0.324394,0.289877,0.000000
0.324334,0.290271,0.000000
0.324274,0.290664,0.000000
0.324215,0.291058,0.000000
0.324155,0.291451,0.000000
0.324096,0.291845,0.000000
0.324037,0.292238,0.000000
0.323978,0.292631,0.000000
0.323919,0.293024,0.000000
0.323861,0.293418,0.000000
0.323802,0.293811,0.000000
0.323744,0.294204,0.000000
0.323686,0.294597,0.000000
0.323628,0.294990,0.000000
0.323571,0.295383,0.000000
0.323513,0.295776,0.000000
0.323456,0.296169,0.000000
0.323399,0.296562,0.000000
0.323342,0.296955,0.000000
0.323285,0.297347,0.000000
0.323228,0.297740,0.000000
0.323172,0.298133,0.000000
0.323116,0.298525,0.000000
0.323060,0.298918,0.000000
0.323004,0.299311,0.000000
0.322948,0.299703,0.000000
0.322892,0.300096,0.000000
0.322837,0.300488,0.000000
0.322782,0.300881,0.000000
0.322727,0.301273,0.000000
0.322672,0.301665,0.000000
0.322617,0.302058,0.000000
0.322563,0.302450,0.000000
0.322508,0.302842,0.000000
0.322454,0.303234,0.000000
0.322400,0.303626,0.000000
0.322346,0.304018,0.000000
0.322293,0.304410,0.000000
0.322239,0.304802,0.000000
0.322186,0.305194,0.000000
0.322133,0.305586,0.000000
0.322080,0.305978,0.000000
0.322028,0.306370,0.000000
0.321975,0.306762,0.000000
0.321923,0.307154,0.000000
0.321871,0.307545,0.000000
0.321819,0.307937,0.000000
0.321767,0.308329,0.000000
0.321716,0.308720,0.000000
0.321664,0.309112,0.000000
0.321613,0.309503,0.000000
0.321562,0.309895,0.000000
0.321511,0.310286,0.000000
0.321461,0.310678,0.000000
0.321410,0.311069,0.000000
0.321360,0.311461,0.000000
0.321310,0.311852,0.000000
0.321260,0.312243,0.000000
0.321211,0.312634,0.000000
0.321161,0.313025,0.000000
0.321112,0.313417,0.000000
0.321063,0.313808,0.000000
0.321014,0.314199,0.000000
0.320965,0.314590,0.000000
0.320917,0.314981,0.000000
0.320868,0.315372,0.000000
0.320820,0.315763,0.000000
0.320772,0.316153,0.000000
0.320725,0.316544,0.000000
0.320677,0.316935,0.000000
0.320630,0.317326,0.000000
0.320582,0.317716,0.000000
0.320535,0.318107,0.000000
0.320489,0.318497,0.000000
0.320442,0.318888,0.000000
0.320395,0.319278,0.000000
0.320349,0.319669,0.000000
0.320303,0.320059,0.000000
0.320257,0.320449,0.000000
0.320211,0.320840,0.000000
0.320165,0.321230,0.000000
0.320120,0.321620,0.000000
0.320075,0.322010,0.000000
0.320030,0.322400,0.000000
0.319985,0.322790,0.000000
0.319940,0.323180,0.000000
0.319895,0.323570,0.000000
0.319851,0.323960,0.000000
0.319807,0.324349,0.000000
0.319763,0.324739,0.000000
0.319719,0.325129,0.000000
0.319675,0.325518,0.000000
0.319632,0.325908,0.000000
0.319589,0.326297,0.000000
0.319545,0.326687,0.000000
0.319503,0.327076,0.000000
0.319460,0.327465,0.000000
0.319417,0.327855,0.000000
0.319375,0.328244,0.000000
0.319333,0.328633,0.000000
0.319290,0.329022,0.000000
0.319249,0.329411,0.000000
0.319207,0.329800,0.000000
0.319165,0.330189,0.000000
0.319124,0.330578,0.000000
0.319083,0.330967,0.000000
0.319042,0.331356,0.000000
0.319001,0.331745,0.000000
0.318961,0.332133,0.000000
0.318921,0.332522,0.000000
0.318880,0.332911,0.000000
0.318840,0.333299,0.000000
0.318801,0.333688,0.000000
0.318761,0.334076,0.000000
0.318722,0.334465,0.000000
0.318682,0.334853,0.000000
0.318643,0.335242,0.000000
0.318604,0.335630,0.000000
0.318566,0.336018,0.000000
0.318527,0.336407,0.000000
0.318489,0.336795,0.000000
0.318451,0.337183,0.000000
0.318413,0.337571,0.000000
0.318375,0.337959,0.000000
0.318338,0.338347,0.000000
0.318300,0.338735,0.000000
0.318263,0.339123,0.000000
0.318226,0.339511,0.000000
0.318189,0.339899,0.000000
0.318153,0.340287,0.000000
0.318116,0.340675,0.000000
0.318080,0.341062,0.000000
0.318044,0.341450,0.000000
0.318008,0.341838,0.000000
0.317972,0.342225,0.000000
0.317937,0.342613,0.000000
0.317901,0.343000,0.000000
0.317866,0.343388,0.000000
0.317831,0.343775,0.000000
0.317796,0.344162,0.000000
0.317761,0.344549,0.000000
0.317727,0.344937,0.000000
0.317693,0.345324,0.000000
0.317658,0.345711,0.000000
0.317624,0.346098,0.000000
0.317591,0.346485,0.000000
0.317557,0.346872,0.000000
0.317523,0.347258,0.000000
0.317490,0.347645,0.000000
0.317457,0.348032,0.000000
0.317424,0.348419,0.000000
0.317391,0.348805,0.000000
0.317359,0.349192,0.000000
0.317326,0.349578,0.000000
0.317294,0.349965,0.000000
0.317262,0.350351,0.000000
0.317230,0.350737,0.000000
0.317198,0.351124,0.000000
0.317167,0.351510,0.000000
0.317135,0.351896,0.000000
0.317104,0.352282,0.000000
0.317073,0.352668,0.000000
0.317042,0.353054,0.000000
0.317011,0.353440,0.000000
0.316981,0.353826,0.000000
0.316950,0.354212,0.000000
0.316920,0.354598,0.000000
0.316890,0.354984,0.000000
0.316861,0.355370,0.000000
0.316831,0.355755,0.000000
0.316802,0.356141,0.000000
0.316772,0.356527,0.000000
0.316743,0.356912,0.000000
0.316714,0.357298,0.000000
0.316686,0.357684,0.000000
0.316657,0.358069,0.000000
0.316629,0.358455,0.000000
0.316601,0.358840,0.000000
0.316573,0.359225,0.000000
0.316545,0.359611,0.000000
0.316517,0.359996,0.000000
0.316490,0.360381,0.000000
0.316463,0.360767,0.000000
0.316435,0.361152,0.000000
0.316409,0.361537,0.000000
0.316382,0.361922,0.000000
0.316355,0.362307,0.000000
0.316329,0.362692,0.000000
0.316303,0.363077,0.000000
0.316277,0.363462,0.000000
0.316251,0.363847,0.000000
0.316225,0.364232,0.000000
0.316200,0.364617,0.000000
0.316175,0.365002,0.000000
0.316150,0.365387,0.000000
0.316125,0.365771,0.000000
0.316100,0.366156,0.000000
0.316075,0.366541,0.000000
0.316051,0.366925,0.000000
0.316026,0.367310,0.000000
0.316002,0.367694,0.000000
0.315978,0.368079,0.000000
0.315955,0.368463,0.000000
0.315931,0.368848,0.000000
0.315907,0.369232,0.000000
0.315884,0.369616,0.000000
0.315861,0.370000,0.000000
0.315838,0.370385,0.000000
0.315815,0.370769,0.000000
0.315792,0.371153,0.000000
0.315770,0.371537,0.000000
0.315748,0.371921,0.000000
0.315725,0.372305,0.000000
0.315703,0.372689,0.000000
0.315682,0.373072,0.000000
0.315660,0.373456,0.000000
0.315638,0.373840,0.000000
0.315617,0.374224,0.000000
0.315596,0.374607,0.000000
0.315575,0.374991,0.000000
0.315554,0.375374,0.000000
0.315533,0.375758,0.000000
0.315512,0.376141,0.000000
0.315492,0.376525,0.000000
0.315472,0.376908,0.000000
0.315452,0.377291,0.000000
0.315432,0.377675,0.000000
0.315412,0.378058,0.000000
0.315393,0.378441,0.000000
0.315373,0.378824,0.000000
0.315354,0.379208,0.000000
0.315335,0.379591,0.000000
0.315316,0.379974,0.000000
0.315298,0.380357,0.000000
0.315279,0.380740,0.000000
0.315261,0.381123,0.000000
0.315243,0.381506,0.000000
0.315225,0.381889,0.000000
0.315207,0.382272,0.000000
0.315189,0.382655,0.000000
0.315172,0.383038,0.000000
0.315154,0.383421,0.000000
0.315137,0.383804,0.000000
0.315120,0.384187,0.000000
0.315104,0.384570,0.000000
0.315087,0.384953,0.000000
0.315070,0.385336,0.000000
0.315054,0.385718,0.000000
0.315038,0.386101,0.000000
0.315022,0.386484,0.000000
0.315006,0.386867,0.000000
0.314991,0.387249,0.000000
0.314975,0.387632,0.000000
0.314960,0.388015,0.000000
0.314945,0.388397,0.000000
0.314930,0.388780,0.000000
0.314916,0.389162,0.000000
0.314901,0.389545,0.000000
0.314887,0.389927,0.000000
0.314872,0.390310,0.000000
0.314858,0.390692,0.000000
0.314844,0.391075,0.000000
0.314830,0.391457,0.000000
0.314817,0.391839,0.000000
0.314803,0.392222,0.000000
0.314790,0.392604,0.000000
0.314777,0.392986,0.000000
0.314764,0.393368,0.000000
0.314751,0.393750,0.000000
0.314738,0.394133,0.000000
0.314726,0.394515,0.000000
0.314713,0.394897,0.000000
0.314701,0.395279,0.000000
0.314689,0.395661,0.000000
0.314677,0.396043,0.000000
0.314665,0.396425,0.000000
0.314654,0.396806,0.000000
0.314642,0.397188,0.000000
0.314631,0.397570,0.000000
0.314620,0.397952,0.000000
0.314609,0.398334,0.000000
0.314598,0.398715,0.000000
0.314587,0.399097,0.000000
0.314577,0.399479,0.000000
0.314566,0.399860,0.000000
0.314556,0.400242,0.000000
0.314546,0.400624,0.000000
0.314536,0.401005,0.000000
0.314526,0.401387,0.000000
0.314517,0.401768,0.000000
0.314507,0.402150,0.000000
0.314498,0.402531,0.000000
0.314489,0.402913,0.000000
0.314480,0.403294,0.000000
0.314471,0.403676,0.000000
0.314463,0.404057,0.000000
0.314454,0.404439,0.000000
0.314446,0.404820,0.000000
0.314438,0.405202,0.000000
0.314430,0.405583,0.000000
0.314422,0.405965,0.000000
0.314415,0.406346,0.000000
0.314408,0.406728,0.000000
0.314400,0.407109,0.000000
0.314393,0.407491,0.000000
0.314386,0.407872,0.000000
0.314380,0.408254,0.000000
0.314373,0.408635,0.000000
0.314367,0.409016,0.000000
0.314360,0.409398,0.000000
0.314354,0.409779,0.000000
0.314348,0.410161,0.000000
0.314343,0.410542,0.000000
0.314337,0.410923,0.000000
0.314332,0.411305,0.000000
0.314326,0.411686,0.000000
0.314321,0.412068,0.000000
0.314317,0.412449,0.000000
0.314312,0.412830,0.000000
0.314307,0.413212,0.000000
0.314303,0.413593,0.000000
0.314299,0.413974,0.000000
0.314294,0.414356,0.000000
0.314290,0.414737,0.000000
0.314287,0.415118,0.000000
0.314283,0.415499,0.000000
0.314279,0.415881,0.000000
0.314276,0.416262,0.000000
0.314273,0.416643,0.000000
0.314270,0.417024,0.000000
0.314267,0.417405,0.000000
0.314264,0.417787,0.000000
0.314262,0.418168,0.000000
0.314259,0.418549,0.000000
0.314257,0.418930,0.000000
0.314255,0.419311,0.000000
0.314253,0.419692,0.000000
0.314251,0.420073,0.000000
0.314250,0.420454,0.000000
0.314248,0.420835,0.000000
0.314247,0.421216,0.000000
0.314246,0.421597,0.000000
0.314245,0.421978,0.000000
0.314244,0.422359,0.000000
0.314243,0.422740,0.000000
0.314243,0.423121,0.000000
0.314242,0.423502,0.000000
0.314242,0.423883,0.000000
0.314242,0.424264,0.000000


==> Pillow_r5_e1-M1-c1_line_u=0.000000_dir=1.csv <==
0.000000,0.115678,0.000000
0.000436,0.115674,0.000000
0.000870,0.115661,0.000000
0.001300,0.115641,0.000000
0.001728,0.115612,0.000000
0.002153,0.115576,0.000000
0.002576,0.115531,0.000000
0.002995,0.115478,0.000000
0.003412,0.115416,0.000000
0.003826,0.115347,0.000000
0.004237,0.115269,0.000000
0.004645,0.115183,0.000000
0.005051,0.115089,0.000000
0.005454,0.114987,0.000000
0.005854,0.114877,0.000000
0.006251,0.114758,0.000000
0.006646,0.114631,0.000000
0.007037,0.114497,0.000000
0.007426,0.114354,0.000000
0.007812,0.114202,0.000000
0.008195,0.114043,0.000000
0.008576,0.113875,0.000000
0.008954,0.113700,0.000000
0.009329,0.113516,0.000000
0.009701,0.113324,0.000000
0.010070,0.113123,0.000000
0.010437,0.112915,0.000000
0.010800,0.112698,0.000000
0.011161,0.112473,0.000000
0.011520,0.112240,0.000000
0.011875,0.111999,0.000000
0.012228,0.111750,0.000000
0.012579,0.111497,0.000000
0.012933,0.111252,0.000000
0.013289,0.111015,0.000000
0.013648,0.110785,0.000000
0.014009,0.110564,0.000000
0.014373,0.110350,0.000000
0.014739,0.110144,0.000000
0.015108,0.109945,0.000000
0.015479,0.109755,0.000000
0.015853,0.109573,0.000000
0.016229,0.109398,0.000000
0.016608,0.109231,0.000000
0.016989,0.109072,0.000000
0.017373,0.108921,0.000000
0.017759,0.108777,0.000000
0.018147,0.108641,0.000000
0.018539,0.108514,0.000000
0.018932,0.108394,0.000000
0.019328,0.108282,0.000000
0.019727,0.108177,0.000000
0.020128,0.108081,0.000000
0.020531,0.107992,0.000000
0.020938,0.107911,0.000000
0.021346,0.107838,0.000000
0.021757,0.107773,0.000000
0.022171,0.107716,0.000000
0.022587,0.107666,0.000000
0.023005,0.107625,0.000000
0.023426,0.107591,0.000000
0.023850,0.107565,0.000000
0.024275,0.107546,0.000000
0.024703,0.107536,0.000000
0.025129,0.107534,0.000000
0.025553,0.107539,0.000000
0.025975,0.107552,0.000000
0.026395,0.107574,0.000000
0.026813,0.107603,0.000000
0.027228,0.107640,0.000000
0.027642,0.107685,0.000000
0.028053,0.107739,0.000000
0.028462,0.107800,0.000000
0.028870,0.107868,0.000000
0.029275,0.107945,0.000000
0.029678,0.108030,0.000000
0.030079,0.108123,0.000000
0.030478,0.108224,0.000000
0.030875,0.108332,0.000000
0.031269,0.108449,0.000000
0.031662,0.108573,0.000000
0.032053,0.108706,0.000000
0.032441,0.108846,0.000000
0.032827,0.108994,0.000000
0.033212,0.109151,0.000000
0.033594,0.109315,0.000000
0.033974,0.109487,0.000000
0.034352,0.109667,0.000000
0.034728,0.109855,0.000000
0.035102,0.110051,0.000000
0.035473,0.110255,0.000000
0.035843,0.110466,0.000000
0.036211,0.110686,0.000000
0.036576,0.110914,0.000000
0.036940,0.111148,0.000000
0.037305,0.111378,0.000000
0.037672,0.111600,0.000000
0.038042,0.111813,0.000000
0.038414,0.112019,0.000000
0.038789,0.112216,0.000000
0.039166,0.112405,0.000000
0.039545,0.112586,0.000000
0.039926,0.112758,0.000000
0.040310,0.112922,0.000000
0.040697,0.113079,0.000000
0.041085,0.113227,0.000000
0.041476,0.113366,0.000000
0.041870,0.113498,0.000000
0.042266,0.113622,0.000000
0.042664,0.113737,0.000000
0.043064,0.113844,0.000000
0.043467,0.113943,0.000000
0.043873,0.114033,0.000000
0.044280,0.114116,0.000000
0.044690,0.114190,0.000000
0.045102,0.114256,0.000000
0.045517,0.114314,0.000000
0.045934,0.114364,0.000000
0.046354,0.114405,0.000000
0.046775,0.114439,0.000000
0.047200,0.114464,0.000000
0.047626,0.114481,0.000000
0.048055,0.114490,0.000000
0.048486,0.114490,0.000000
0.048920,0.114483,0.000000
0.049356,0.114467,0.000000
0.049791,0.114443,0.000000
0.050223,0.114411,0.000000
0.050652,0.114372,0.000000
0.051077,0.114324,0.000000
0.051500,0.114268,0.000000
0.051920,0.114205,0.000000
0.052336,0.114133,0.000000
0.052750,0.114054,0.000000
0.053161,0.113967,0.000000
0.053568,0.113872,0.000000
0.053972,0.113768,0.000000
0.054374,0.113657,0.000000
0.054772,0.113538,0.000000
0.055167,0.113411,0.000000
0.055559,0.113276,0.000000
0.055949,0.113134,0.000000
0.056335,0.112983,0.000000
0.056718,0.112824,0.000000
0.057098,0.112658,0.000000
0.057475,0.112483,0.000000
0.057848,0.112301,0.000000
0.058219,0.112110,0.000000
0.058587,0.111912,0.000000
0.058952,0.111705,0.000000
0.059313,0.111491,0.000000
0.059672,0.111269,0.000000
0.060027,0.111039,0.000000
0.060380,0.110801,0.000000
0.060729,0.110555,0.000000
0.061076,0.110301,0.000000
0.061419,0.110039,0.000000
0.061761,0.109776,0.000000
0.062107,0.109520,0.000000
0.062455,0.109271,0.000000
0.062806,0.109031,0.000000
0.063159,0.108797,0.000000
0.063515,0.108571,0.000000
0.063874,0.108353,0.000000
0.064236,0.108142,0.000000
0.064600,0.107939,0.000000
0.064968,0.107743,0.000000
0.065337,0.107554,0.000000
0.065710,0.107374,0.000000
0.066085,0.107200,0.000000
0.066463,0.107035,0.000000
0.066844,0.106876,0.000000
0.067228,0.106726,0.000000
0.067614,0.106582,0.000000
0.068003,0.106447,0.000000
0.068395,0.106318,0.000000
0.068789,0.106198,0.000000
0.069187,0.106085,0.000000
0.069586,0.105979,0.000000
0.069989,0.105881,0.000000
0.070395,0.105790,0.000000
0.070803,0.105707,0.000000
0.071213,0.105631,0.000000
0.071627,0.105563,0.000000
0.072043,0.105503,0.000000
0.072462,0.105450,0.000000
0.072884,0.105404,0.000000
0.073309,0.105366,0.000000
0.073735,0.105336,0.000000
0.074160,0.105313,0.000000
0.074583,0.105298,0.000000
0.075005,0.105291,0.000000
0.075425,0.105292,0.000000
0.075843,0.105301,0.000000
0.076260,0.105317,0.000000
0.076675,0.105342,0.000000
0.077089,0.105374,0.000000
0.077501,0.105414,0.000000
0.077912,0.105462,0.000000
0.078321,0.105517,0.000000
0.078728,0.105581,0.000000
0.079134,0.105652,0.000000
0.079538,0.105731,0.000000
0.079941,0.105818,0.000000
0.080342,0.105912,0.000000
0.080741,0.106015,0.000000
0.081139,0.106125,0.000000
0.081535,0.106244,0.000000
0.081930,0.106369,0.000000
0.082323,0.106503,0.000000
0.082714,0.106645,0.000000
0.083104,0.106794,0.000000
0.083493,0.106952,0.000000
0.083879,0.107117,0.000000
0.084264,0.107290,0.000000
0.084648,0.107470,0.000000
0.085030,0.107659,0.000000
0.085410,0.107855,0.000000
0.085789,0.108060,0.000000
0.086167,0.108270,0.000000
0.086545,0.108474,0.000000
0.086926,0.108671,0.000000
0.087309,0.108859,0.000000
0.087693,0.109039,0.000000
0.088080,0.109211,0.000000
0.088468,0.109376,0.000000
0.088858,0.109532,0.000000
0.089250,0.109680,0.000000
0.089643,0.109820,0.000000
0.090039,0.109952,0.000000
0.090436,0.110076,0.000000
0.090836,0.110191,0.000000
0.091237,0.110299,0.000000
0.091640,0.110399,0.000000
0.092045,0.110490,0.000000
0.092451,0.110574,0.000000
0.092860,0.110650,0.000000
0.093270,0.110717,0.000000
0.093682,0.110776,0.000000
0.094096,0.110828,0.000000
0.094512,0.110871,0.000000
0.094930,0.110906,0.000000
0.095350,0.110933,0.000000
0.095771,0.110953,0.000000
0.096194,0.110964,0.000000
0.096619,0.110967,0.000000
0.097046,0.110962,0.000000
0.097475,0.110948,0.000000
0.097906,0.110927,0.000000
0.098339,0.110898,0.000000
0.098773,0.110861,0.000000
0.099205,0.110816,0.000000
0.099634,0.110763,0.000000
0.100060,0.110703,0.000000
0.100483,0.110636,0.000000
0.100902,0.110560,0.000000
0.101319,0.110478,0.000000
0.101731,0.110387,0.000000
0.102141,0.110290,0.000000
0.102548,0.110184,0.000000
0.102951,0.110071,0.000000
0.103351,0.109951,0.000000
0.103747,0.109823,0.000000
0.104141,0.109688,0.000000
0.104531,0.109544,0.000000
0.104918,0.109394,0.000000
0.105301,0.109236,0.000000
0.105682,0.109070,0.000000
0.106059,0.108897,0.000000
0.106433,0.108716,0.000000
0.106804,0.108528,0.000000
0.107171,0.108332,0.000000
0.107535,0.108128,0.000000
0.107896,0.107917,0.000000
0.108254,0.107699,0.000000
0.108608,0.107473,0.000000
0.108959,0.107239,0.000000
0.109307,0.106998,0.000000
0.109652,0.106749,0.000000
0.109993,0.106493,0.000000
0.110332,0.106229,0.000000
0.110667,0.105958,0.000000
0.111001,0.105686,0.000000
0.111339,0.105422,0.000000
0.111680,0.105165,0.000000
0.112023,0.104914,0.000000
0.112370,0.104671,0.000000
0.112719,0.104434,0.000000
0.113071,0.104205,0.000000
0.113426,0.103982,0.000000
0.113784,0.103766,0.000000
0.114144,0.103557,0.000000
0.114508,0.103355,0.000000
0.114874,0.103160,0.000000
0.115244,0.102972,0.000000
0.115616,0.102791,0.000000
0.115991,0.102617,0.000000
0.116369,0.102449,0.000000
0.116749,0.102289,0.000000
0.117133,0.102136,0.000000
0.117519,0.101989,0.000000
0.117908,0.101849,0.000000
0.118301,0.101717,0.000000
0.118696,0.101591,0.000000
0.119093,0.101472,0.000000
0.119494,0.101360,0.000000
0.119898,0.101255,0.000000
0.120304,0.101157,0.000000
0.120713,0.101066,0.000000
0.121126,0.100982,0.000000
0.121541,0.100905,0.000000
0.121958,0.100835,0.000000
0.122379,0.100771,0.000000
0.122802,0.100715,0.000000
0.123223,0.100666,0.000000
0.123644,0.100624,0.000000
0.124063,0.100590,0.000000
0.124482,0.100564,0.000000
0.124900,0.100544,0.000000
0.125317,0.100532,0.000000
0.125734,0.100528,0.000000
0.126149,0.100531,0.000000
0.126563,0.100541,0.000000
0.126977,0.100559,0.000000
0.127390,0.100584,0.000000
0.127801,0.100616,0.000000
0.128212,0.100656,0.000000
0.128622,0.100704,0.000000
0.129031,0.100758,0.000000
0.129440,0.100820,0.000000
0.129847,0.100890,0.000000
0.130253,0.100967,0.000000
0.130659,0.101051,0.000000
0.131064,0.101143,0.000000
0.131467,0.101242,0.000000
0.131870,0.101349,0.000000
0.132272,0.101463,0.000000
0.132673,0.101584,0.000000
0.133074,0.101713,0.000000
0.133473,0.101849,0.000000
0.133871,0.101992,0.000000
0.134269,0.102143,0.000000
0.134666,0.102302,0.000000
0.135061,0.102467,0.000000
0.135457,0.102638,0.000000
0.135853,0.102802,0.000000
0.136250,0.102959,0.000000
0.136649,0.103109,0.000000
0.137048,0.103251,0.000000
0.137449,0.103385,0.000000
0.137851,0.103512,0.000000
0.138254,0.103632,0.000000
0.138658,0.103744,0.000000
0.139064,0.103849,0.000000
0.139470,0.103946,0.000000
0.139878,0.104036,0.000000
0.140286,0.104118,0.000000
0.140696,0.104193,0.000000
0.141107,0.104261,0.000000
0.141519,0.104321,0.000000
0.141932,0.104373,0.000000
0.142347,0.104418,0.000000
0.142762,0.104456,0.000000
0.143179,0.104486,0.000000
0.143597,0.104509,0.000000
0.144015,0.104524,0.000000
0.144435,0.104532,0.000000
0.144857,0.104532,0.000000
0.145279,0.104525,0.000000
0.145702,0.104511,0.000000
0.146127,0.104489,0.000000
0.146553,0.104460,0.000000
0.146979,0.104423,0.000000
0.147407,0.104378,0.000000
0.147836,0.104327,0.000000
0.148266,0.104267,0.000000
0.148694,0.104201,0.000000
0.149119,0.104129,0.000000
0.149540,0.104049,0.000000
0.149958,0.103963,0.000000
0.150374,0.103870,0.000000
0.150786,0.103770,0.000000
0.151195,0.103663,0.000000
0.151601,0.103550,0.000000
0.152004,0.103429,0.000000
0.152404,0.103302,0.000000
0.152800,0.103169,0.000000
0.153194,0.103028,0.000000
0.153584,0.102881,0.000000
0.153972,0.102727,0.000000
0.154356,0.102566,0.000000
0.154737,0.102398,0.000000
0.155115,0.102224,0.000000
0.155490,0.102043,0.000000
0.155862,0.101855,0.000000
0.156231,0.101660,0.000000
0.156597,0.101459,0.000000
0.156959,0.101250,0.000000
0.157319,0.101035,0.000000
0.157675,0.100814,0.000000
0.158029,0.100585,0.000000
0.158379,0.100350,0.000000
0.158726,0.100108,0.000000
0.159070,0.099859,0.000000
0.159411,0.099603,0.000000
0.159749,0.099341,0.000000
0.160084,0.099072,0.000000
0.160419,0.098805,0.000000
0.160757,0.098543,0.000000
0.161098,0.098288,0.000000
0.161442,0.098039,0.000000
0.161788,0.097796,0.000000
0.162137,0.097560,0.000000
0.162489,0.097329,0.000000
0.162843,0.097105,0.000000
0.163200,0.096887,0.000000
0.163560,0.096674,0.000000
0.163922,0.096469,0.000000
0.164287,0.096269,0.000000
0.164655,0.096075,0.000000
0.165025,0.095888,0.000000
0.165399,0.095707,0.000000
0.165774,0.095531,0.000000
0.166153,0.095362,0.000000
0.166534,0.095200,0.000000
0.166918,0.095043,0.000000
0.167305,0.094892,0.000000
0.167694,0.094748,0.000000
0.168086,0.094610,0.000000
0.168481,0.094478,0.000000
0.168878,0.094352,0.000000
0.169279,0.094232,0.000000
0.169681,0.094119,0.000000
0.170087,0.094011,0.000000
0.170495,0.093910,0.000000
0.170906,0.093815,0.000000
0.171320,0.093726,0.000000
0.171736,0.093643,0.000000
0.172154,0.093567,0.000000
0.172571,0.093497,0.000000
0.172988,0.093434,0.000000
0.173405,0.093377,0.000000
0.173822,0.093328,0.000000
0.174238,0.093284,0.000000
0.174654,0.093248,0.000000
0.175070,0.093218,0.000000
0.175485,0.093195,0.000000
0.175900,0.093179,0.000000
0.176315,0.093169,0.000000
0.176730,0.093166,0.000000
0.177144,0.093169,0.000000
0.177558,0.093180,0.000000
0.177972,0.093196,0.000000
0.178386,0.093220,0.000000
0.178799,0.093250,0.000000
0.179212,0.093287,0.000000
0.179625,0.093331,0.000000
0.180037,0.093381,0.000000
0.180450,0.093438,0.000000
0.180861,0.093501,0.000000
0.181273,0.093572,0.000000
0.181684,0.093648,0.000000
0.182096,0.093732,0.000000
0.182506,0.093822,0.000000
0.182917,0.093919,0.000000
0.183327,0.094023,0.000000
0.183737,0.094133,0.000000
0.184147,0.094250,0.000000
0.184556,0.094373,0.000000
0.184966,0.094500,0.000000
0.185376,0.094620,0.000000
0.185786,0.094734,0.000000
0.186197,0.094841,0.000000
0.186608,0.094942,0.000000
0.187020,0.095035,0.000000
0.187432,0.095122,0.000000
0.187845,0.095202,0.000000
0.188258,0.095276,0.000000
0.188672,0.095342,0.000000
0.189087,0.095402,0.000000
0.189501,0.095456,0.000000
0.189917,0.095502,0.000000
0.190333,0.095542,0.000000
0.190749,0.095575,0.000000
0.191166,0.095601,0.000000
0.191583,0.095621,0.000000
0.192001,0.095634,0.000000
0.192419,0.095640,0.000000
0.192838,0.095639,0.000000
0.193257,0.095632,0.000000
0.193677,0.095618,0.000000
0.194098,0.095597,0.000000
0.194518,0.095569,0.000000
0.194940,0.095535,0.000000
0.195362,0.095494,0.000000
0.195784,0.095446,0.000000
0.196207,0.095392,0.000000
0.196630,0.095330,0.000000
0.197054,0.095262,0.000000
0.197478,0.095188,0.000000
0.197903,0.095106,0.000000
0.198324,0.095019,0.000000
0.198744,0.094926,0.000000
0.199160,0.094827,0.000000
0.199573,0.094722,0.000000
0.199984,0.094612,0.000000
0.200392,0.094495,0.000000
0.200797,0.094373,0.000000
0.201199,0.094245,0.000000
0.201598,0.094110,0.000000
0.201995,0.093971,0.000000
0.202388,0.093825,0.000000
0.202779,0.093673,0.000000
0.203167,0.093516,0.000000
0.203552,0.093353,0.000000
0.203935,0.093184,0.000000
0.204314,0.093009,0.000000
0.204691,0.092828,0.000000
0.205064,0.092641,0.000000
0.205435,0.092449,0.000000
0.205803,0.092250,0.000000
0.206169,0.092046,0.000000
0.206531,0.091836,0.000000
0.206891,0.091620,0.000000
0.207248,0.091399,0.000000
0.207601,0.091171,0.000000
0.207953,0.090938,0.000000
0.208301,0.090699,0.000000
0.208646,0.090454,0.000000
0.208989,0.090203,0.000000
0.209329,0.089946,0.000000
0.209666,0.089684,0.000000
0.210004,0.089423,0.000000
0.210344,0.089167,0.000000
0.210686,0.088915,0.000000
0.211030,0.088668,0.000000
0.211376,0.088424,0.000000
0.211725,0.088185,0.000000
0.212075,0.087951,0.000000
0.212428,0.087720,0.000000
0.212783,0.087494,0.000000
0.213139,0.087273,0.000000
0.213498,0.087055,0.000000
0.213859,0.086842,0.000000
0.214222,0.086634,0.000000
0.214587,0.086429,0.000000
0.214955,0.086229,0.000000
0.215324,0.086033,0.000000
0.215695,0.085842,0.000000
0.216069,0.085654,0.000000
0.216444,0.085471,0.000000
0.216822,0.085293,0.000000
0.217202,0.085119,0.000000
0.217584,0.084949,0.000000
0.217968,0.084783,0.000000
0.218354,0.084622,0.000000
0.218742,0.084465,0.000000
0.219132,0.084312,0.000000
0.219524,0.084164,0.000000
0.219919,0.084019,0.000000
0.220315,0.083880,0.000000
0.220714,0.083744,0.000000
0.221115,0.083613,0.000000
0.221517,0.083486,0.000000
0.221919,0.083364,0.000000
0.222323,0.083246,0.000000
0.222727,0.083132,0.000000
0.223132,0.083023,0.000000
0.223538,0.082918,0.000000
0.223944,0.082817,0.000000
0.224351,0.082721,0.000000
0.224759,0.082629,0.000000
0.225167,0.082542,0.000000
0.225576,0.082459,0.000000
0.225986,0.082380,0.000000
0.226396,0.082306,0.000000
0.226808,0.082236,0.000000
0.227220,0.082170,0.000000
0.227632,0.082109,0.000000
0.228046,0.082052,0.000000
0.228460,0.081999,0.000000
0.228875,0.081951,0.000000
0.229290,0.081908,0.000000
0.229707,0.081868,0.000000
0.230124,0.081833,0.000000
0.230541,0.081803,0.000000
0.230960,0.081776,0.000000
0.231379,0.081755,0.000000
0.231799,0.081737,0.000000
0.232219,0.081724,0.000000
0.232640,0.081715,0.000000
0.233062,0.081711,0.000000
0.233485,0.081711,0.000000
0.233908,0.081715,0.000000
0.234332,0.081721,0.000000
0.234755,0.081723,0.000000
0.235178,0.081722,0.000000
0.235600,0.081716,0.000000
0.236022,0.081707,0.000000
0.236444,0.081694,0.000000
0.236865,0.081677,0.000000
0.237285,0.081656,0.000000
0.237705,0.081632,0.000000
0.238125,0.081603,0.000000
0.238544,0.081571,0.000000
0.238963,0.081535,0.000000
0.239382,0.081496,0.000000
0.239799,0.081452,0.000000
0.240217,0.081405,0.000000
0.240634,0.081354,0.000000
0.241051,0.081299,0.000000
0.241467,0.081240,0.000000
0.241882,0.081178,0.000000
0.242298,0.081111,0.000000
0.242712,0.081041,0.000000
0.243127,0.080967,0.000000
0.243541,0.080889,0.000000
0.243954,0.080808,0.000000
0.244367,0.080723,0.000000
0.244780,0.080633,0.000000
0.245192,0.080540,0.000000
0.245604,0.080444,0.000000
0.246015,0.080343,0.000000
0.246426,0.080239,0.000000
0.246836,0.080131,0.000000
0.247246,0.080019,0.000000
0.247655,0.079904,0.000000
0.248062,0.079786,0.000000
0.248468,0.079665,0.000000
0.248872,0.079540,0.000000
0.249276,0.079413,0.000000
0.249678,0.079283,0.000000
0.250079,0.079149,0.000000
0.250478,0.079013,0.000000
0.250876,0.078873,0.000000
0.251273,0.078730,0.000000
0.251669,0.078584,0.000000
0.252063,0.078435,0.000000
0.252456,0.078283,0.000000
0.252848,0.078128,0.000000
0.253239,0.077970,0.000000
0.253628,0.077809,0.000000
0.254016,0.077644,0.000000
0.254402,0.077477,0.000000
0.254788,0.077306,0.000000
0.255172,0.077133,0.000000
0.255554,0.076956,0.000000
0.255936,0.076776,0.000000
0.256316,0.076593,0.000000
0.256695,0.076407,0.000000
0.257073,0.076218,0.000000
0.257449,0.076026,0.000000
0.257824,0.075831,0.000000
0.258198,0.075632,0.000000
0.258570,0.075431,0.000000
0.258941,0.075226,0.000000
0.259311,0.075019,0.000000
0.259682,0.074816,0.000000
0.260055,0.074617,0.000000
0.260430,0.074422,0.000000
0.260806,0.074233,0.000000
0.261183,0.074048,0.000000
0.261563,0.073867,0.000000
0.261943,0.073692,0.000000
0.262326,0.073521,0.000000
0.262710,0.073355,0.000000
0.263096,0.073193,0.000000
0.263483,0.073036,0.000000
0.263872,0.072884,0.000000
0.264263,0.072736,0.000000
0.264655,0.072594,0.000000
0.265049,0.072455,0.000000
0.265445,0.072322,0.000000
0.265842,0.072193,0.000000
0.266240,0.072069,0.000000
0.266641,0.071950,0.000000
0.267043,0.071835,0.000000
0.267446,0.071725,0.000000
0.267852,0.071619,0.000000
0.268258,0.071518,0.000000
0.268667,0.071422,0.000000
0.269077,0.071331,0.000000
0.269489,0.071244,0.000000
0.269902,0.071162,0.000000
0.270317,0.071085,0.000000
0.270733,0.071012,0.000000
0.271152,0.070944,0.000000
0.271571,0.070881,0.000000
0.271991,0.070817,0.000000
0.272409,0.070749,0.000000
0.272827,0.070678,0.000000
0.273243,0.070603,0.000000
0.273658,0.070524,0.000000
0.274072,0.070442,0.000000
0.274485,0.070357,0.000000
0.274897,0.070268,0.000000
0.275308,0.070175,0.000000
0.275718,0.070079,0.000000
0.276127,0.069980,0.000000
0.276534,0.069877,0.000000
0.276941,0.069770,0.000000
0.277346,0.069660,0.000000
0.277750,0.069546,0.000000
0.278154,0.069429,0.000000
0.278556,0.069308,0.000000
0.278957,0.069184,0.000000
0.279357,0.069056,0.000000
0.279756,0.068925,0.000000
0.280153,0.068790,0.000000
0.280550,0.068651,0.000000
0.280946,0.068510,0.000000
0.281340,0.068364,0.000000
0.281734,0.068215,0.000000
0.282126,0.068063,0.000000
0.282517,0.067906,0.000000
0.282907,0.067747,0.000000
0.283296,0.067584,0.000000
0.283684,0.067417,0.000000
0.284071,0.067247,0.000000
0.284458,0.067076,0.000000
0.284846,0.066909,0.000000
0.285235,0.066744,0.000000
0.285624,0.066583,0.000000
0.286015,0.066425,0.000000
0.286407,0.066270,0.000000
0.286799,0.066118,0.000000
0.287193,0.065969,0.000000
0.287587,0.065823,0.000000
0.287983,0.065680,0.000000
0.288380,0.065541,0.000000
0.288777,0.065404,0.000000
0.289176,0.065271,0.000000
0.289575,0.065141,0.000000
0.289975,0.065013,0.000000
0.290377,0.064889,0.000000
0.290779,0.064768,0.000000
0.291183,0.064650,0.000000
0.291587,0.064535,0.000000
0.291992,0.064424,0.000000
0.292399,0.064315,0.000000
0.292806,0.064210,0.000000
0.293214,0.064107,0.000000
0.293624,0.064008,0.000000
0.294034,0.063912,0.000000
0.294445,0.063819,0.000000
0.294857,0.063729,0.000000
0.295270,0.063642,0.000000
0.295685,0.063558,0.000000
0.296100,0.063477,0.000000
0.296516,0.063400,0.000000
0.296932,0.063323,0.000000
0.297348,0.063244,0.000000
0.297762,0.063161,0.000000
0.298175,0.063074,0.000000
0.298587,0.062984,0.000000
0.298998,0.062891,0.000000
0.299408,0.062794,0.000000
0.299817,0.062694,0.000000
0.300225,0.062591,0.000000
0.300631,0.062484,0.000000
0.301036,0.062373,0.000000
0.301441,0.062259,0.000000
0.301844,0.062142,0.000000
0.302246,0.062021,0.000000
0.302647,0.061897,0.000000
0.303047,0.061769,0.000000
0.303445,0.061638,0.000000
0.303843,0.061504,0.000000
0.304239,0.061366,0.000000
0.304635,0.061225,0.000000
0.305029,0.061080,0.000000
0.305422,0.060932,0.000000
0.305814,0.060780,0.000000
0.306205,0.060625,0.000000
0.306595,0.060466,0.000000
0.306984,0.060304,0.000000
0.307371,0.060139,0.000000
0.307758,0.059970,0.000000
0.308143,0.059798,0.000000
0.308527,0.059622,0.000000
0.308910,0.059443,0.000000
0.309292,0.059261,0.000000
0.309675,0.059082,0.000000
0.310059,0.058904,0.000000
0.310444,0.058729,0.000000
0.310829,0.058557,0.000000
0.311215,0.058387,0.000000
0.311603,0.058220,0.000000
0.311991,0.058055,0.000000
0.312380,0.057893,0.000000
0.312769,0.057733,0.000000
0.313160,0.057576,0.000000
0.313552,0.057422,0.000000
0.313944,0.057269,0.000000
0.314337,0.057120,0.000000
0.314731,0.056973,0.000000
0.315126,0.056828,0.000000
0.315522,0.056686,0.000000
0.315919,0.056546,0.000000
0.316316,0.056409,0.000000
0.316715,0.056275,0.000000
0.317114,0.056143,0.000000
0.317514,0.056013,0.000000
0.317915,0.055886,0.000000
0.318317,0.055762,0.000000
0.318720,0.055640,0.000000
0.319123,0.055520,0.000000
0.319528,0.055403,0.000000
0.319933,0.055289,0.000000
0.320339,0.055177,0.000000
0.320746,0.055067,0.000000
0.321154,0.054961,0.000000
0.321563,0.054856,0.000000
0.321971,0.054750,0.000000
0.322379,0.054643,0.000000
0.322786,0.054533,0.000000
0.323192,0.054422,0.000000
0.323598,0.054308,0.000000
0.324003,0.054193,0.000000
0.324407,0.054075,0.000000
0.324811,0.053956,0.000000
0.325214,0.053834,0.000000
0.325616,0.053711,0.000000
0.326018,0.053585,0.000000
0.326419,0.053458,0.000000
0.326819,0.053329,0.000000
0.327218,0.053197,0.000000
0.327617,0.053064,0.000000
0.328015,0.052928,0.000000
0.328413,0.052791,0.000000
0.328810,0.052651,0.000000
0.329206,0.052510,0.000000
0.329601,0.052366,0.000000
0.329996,0.052221,0.000000
0.330390,0.052074,0.000000
0.330784,0.051924,0.000000
0.331177,0.051773,0.000000
0.331569,0.051619,0.000000
0.331960,0.051464,0.000000
0.332351,0.051306,0.000000
0.332741,0.051147,0.000000
0.333130,0.050986,0.000000
0.333519,0.050822,0.000000
0.333907,0.050657,0.000000
0.334295,0.050491,0.000000
0.334683,0.050325,0.000000
0.335070,0.050159,0.000000
0.335458,0.049993,0.000000
0.335846,0.049827,0.000000
0.336233,0.049661,0.000000
0.336621,0.049495,0.000000
0.337009,0.049329,0.000000
0.337396,0.049164,0.000000
0.337784,0.048998,0.000000
0.338171,0.048833,0.000000
0.338559,0.048667,0.000000
0.338947,0.048502,0.000000
0.339334,0.048337,0.000000
0.339722,0.048172,0.000000
0.340109,0.048006,0.000000
0.340497,0.047841,0.000000
0.340884,0.047676,0.000000
0.341272,0.047511,0.000000
0.341659,0.047347,0.000000
0.342046,0.047182,0.000000
0.342434,0.047017,0.000000
0.342821,0.046852,0.000000
0.343209,0.046688,0.000000
0.343596,0.046523,0.000000
0.343983,0.046359,0.000000
0.344371,0.046194,0.000000
0.344758,0.046030,0.000000
0.345145,0.045866,0.000000
0.345533,0.045702,0.000000
0.345920,0.045537,0.000000
0.346307,0.045373,0.000000
0.346695,0.045209,0.000000
0.347082,0.045045,0.000000
0.347469,0.044881,0.000000
0.347857,0.044717,0.000000
0.348244,0.044552,0.000000
0.348632,0.044388,0.000000
0.349019,0.044224,0.000000
0.349407,0.044060,0.000000
0.349795,0.043895,0.000000
0.350183,0.043731,0.000000
0.350570,0.043567,0.000000
0.350958,0.043402,0.000000
0.351346,0.043238,0.000000
0.351734,0.043073,0.000000
0.352122,0.042909,0.000000
0.352510,0.042744,0.000000
0.352898,0.042580,0.000000
0.353286,0.042415,0.000000
0.353674,0.042250,0.000000
0.354062,0.042086,0.000000
0.354451,0.041921,0.000000
0.354839,0.041756,0.000000
0.355227,0.041592,0.000000
0.355616,0.041427,0.000000
0.356004,0.041262,0.000000
0.356392,0.041097,0.000000
0.356781,0.040932,0.000000
0.357169,0.040768,0.000000
0.357558,0.040603,0.000000
0.357947,0.040438,0.000000
0.358335,0.040273,0.000000
0.358724,0.040107,0.000000
0.359111,0.039940,0.000000
0.359499,0.039772,0.000000
0.359886,0.039604,0.000000
0.360273,0.039435,0.000000
0.360660,0.039265,0.000000
0.361046,0.039094,0.000000
0.361432,0.038923,0.000000
0.361817,0.038750,0.000000
0.362202,0.038577,0.000000
0.362587,0.038403,0.000000
0.362971,0.038228,0.000000
0.363355,0.038052,0.000000
0.363739,0.037876,0.000000
0.364122,0.037699,0.000000
0.364505,0.037520,0.000000
0.364888,0.037342,0.000000
0.365270,0.037162,0.000000
0.365652,0.036981,0.000000
0.366034,0.036800,0.000000
0.366415,0.036618,0.000000
0.366796,0.036435,0.000000
0.367177,0.036251,0.000000
0.367557,0.036066,0.000000
0.367937,0.035881,0.000000
0.368316,0.035694,0.000000
0.368695,0.035507,0.000000
0.369074,0.035319,0.000000
0.369452,0.035131,0.000000
0.369830,0.034941,0.000000
0.370208,0.034751,0.000000
0.370587,0.034563,0.000000
0.370968,0.034377,0.000000
0.371350,0.034193,0.000000
0.371733,0.034011,0.000000
0.372117,0.033832,0.000000
0.372503,0.033654,0.000000
0.372890,0.033479,0.000000
0.373279,0.033307,0.000000
0.373669,0.033136,0.000000
0.374060,0.032968,0.000000
0.374453,0.032801,0.000000
0.374847,0.032637,0.000000
0.375243,0.032476,0.000000
0.375640,0.032316,0.000000
0.376038,0.032159,0.000000
0.376438,0.032004,0.000000
0.376839,0.031851,0.000000
0.377241,0.031700,0.000000
0.377645,0.031552,0.000000
0.378050,0.031405,0.000000
0.378457,0.031261,0.000000
0.378865,0.031119,0.000000
0.379274,0.030980,0.000000
0.379685,0.030842,0.000000
0.380097,0.030707,0.000000
0.380511,0.030574,0.000000
0.380926,0.030444,0.000000
0.381342,0.030315,0.000000
0.381759,0.030189,0.000000
0.382178,0.030065,0.000000
0.382599,0.029943,0.000000
0.383020,0.029825,0.000000
0.383442,0.029710,0.000000
0.383865,0.029601,0.000000
0.384289,0.029495,0.000000
0.384714,0.029394,0.000000
0.385139,0.029296,0.000000
0.385565,0.029203,0.000000
0.385992,0.029115,0.000000
0.386420,0.029030,0.000000
0.386848,0.028950,0.000000
0.387277,0.028874,0.000000
0.387707,0.028802,0.000000
0.388138,0.028734,0.000000
0.388570,0.028670,0.000000
0.389002,0.028611,0.000000
0.389436,0.028556,0.000000
0.389870,0.028505,0.000000
0.390305,0.028458,0.000000
0.390740,0.028416,0.000000
0.391177,0.028377,0.000000
0.391614,0.028343,0.000000
0.392052,0.028313,0.000000
0.392491,0.028288,0.000000
0.392931,0.028266,0.000000
0.393371,0.028249,0.000000
0.393812,0.028236,0.000000
0.394254,0.028227,0.000000
0.394697,0.028223,0.000000
0.395141,0.028222,0.000000
0.395585,0.028226,0.000000
0.396030,0.028234,0.000000


==> Pillow_r5_e1-M1-c1_line_u=1.000000_dir=0.csv <==
0.396030,0.028234,0.000000
0.396038,0.028679,0.000000
0.396042,0.029123,0.000000
0.396042,0.029567,0.000000
0.396037,0.030010,0.000000
0.396028,0.030452,0.000000
0.396015,0.030893,0.000000
0.395998,0.031334,0.000000
0.395976,0.031773,0.000000
0.395951,0.032212,0.000000
0.395921,0.032650,0.000000
0.395887,0.033087,0.000000
0.395848,0.033524,0.000000
0.395806,0.033959,0.000000
0.395759,0.034394,0.000000
0.395708,0.034828,0.000000
0.395653,0.035262,0.000000
0.395594,0.035694,0.000000
0.395530,0.036126,0.000000
0.395463,0.036557,0.000000
0.395391,0.036987,0.000000
0.395314,0.037416,0.000000
0.395234,0.037844,0.000000
0.395149,0.038272,0.000000
0.395061,0.038699,0.000000
0.394968,0.039125,0.000000
0.394870,0.039551,0.000000
0.394769,0.039975,0.000000
0.394663,0.040399,0.000000
0.394554,0.040822,0.000000
0.394440,0.041244,0.000000
0.394321,0.041665,0.000000
0.394199,0.042086,0.000000
0.394075,0.042505,0.000000
0.393949,0.042922,0.000000
0.393820,0.043338,0.000000
0.393690,0.043753,0.000000
0.393557,0.044167,0.000000
0.393422,0.044579,0.000000
0.393284,0.044990,0.000000
0.393145,0.045399,0.000000
0.393003,0.045807,0.000000
0.392859,0.046214,0.000000
0.392712,0.046619,0.000000
0.392564,0.047023,0.000000
0.392413,0.047425,0.000000
0.392260,0.047826,0.000000
0.392105,0.048226,0.000000
0.391948,0.048624,0.000000
0.391788,0.049021,0.000000
0.391627,0.049417,0.000000
0.391463,0.049811,0.000000
0.391297,0.050204,0.000000
0.391128,0.050595,0.000000
0.390958,0.050985,0.000000
0.390785,0.051374,0.000000
0.390610,0.051761,0.000000
0.390432,0.052147,0.000000
0.390253,0.052531,0.000000
0.390071,0.052915,0.000000
0.389887,0.053296,0.000000
0.389701,0.053677,0.000000
0.389513,0.054056,0.000000
0.389323,0.054434,0.000000
0.389133,0.054812,0.000000
0.388945,0.055190,0.000000
0.388757,0.055569,0.000000
0.388570,0.055948,0.000000
0.388383,0.056327,0.000000
0.388198,0.056707,0.000000
0.388013,0.057087,0.000000
0.387829,0.057468,0.000000
0.387646,0.057849,0.000000
0.387464,0.058230,0.000000
0.387283,0.058612,0.000000
0.387102,0.058994,0.000000
0.386923,0.059376,0.000000
0.386744,0.059759,0.000000
0.386565,0.060142,0.000000
0.386388,0.060525,0.000000
0.386212,0.060909,0.000000
0.386036,0.061293,0.000000
0.385861,0.061677,0.000000
0.385687,0.062062,0.000000
0.385514,0.062447,0.000000
0.385341,0.062832,0.000000
0.385170,0.063218,0.000000
0.384999,0.063604,0.000000
0.384829,0.063991,0.000000
0.384660,0.064378,0.000000
0.384492,0.064765,0.000000
0.384324,0.065153,0.000000
0.384157,0.065540,0.000000
0.383992,0.065929,0.000000
0.383826,0.066317,0.000000
0.383661,0.066706,0.000000
0.383497,0.067095,0.000000
0.383332,0.067483,0.000000
0.383167,0.067872,0.000000
0.383002,0.068260,0.000000
0.382837,0.068648,0.000000
0.382672,0.069037,0.000000
0.382508,0.069425,0.000000
0.382343,0.069813,0.000000
0.382178,0.070202,0.000000
0.382014,0.070590,0.000000
0.381849,0.070978,0.000000
0.381685,0.071366,0.000000
0.381520,0.071754,0.000000
0.381355,0.072142,0.000000
0.381191,0.072530,0.000000
0.381026,0.072918,0.000000
0.380862,0.073306,0.000000
0.380698,0.073694,0.000000
0.380533,0.074082,0.000000
0.380369,0.074469,0.000000
0.380204,0.074857,0.000000
0.380040,0.075245,0.000000
0.379876,0.075632,0.000000
0.379712,0.076020,0.000000
0.379547,0.076407,0.000000
0.379383,0.076795,0.000000
0.379219,0.077182,0.000000
0.379055,0.077570,0.000000
0.378891,0.077957,0.000000
0.378727,0.078344,0.000000
0.378563,0.078731,0.000000
0.378398,0.079119,0.000000
0.378234,0.079506,0.000000
0.378070,0.079893,0.000000
0.377905,0.080281,0.000000
0.377741,0.080668,0.000000
0.377576,0.081055,0.000000
0.377412,0.081443,0.000000
0.377247,0.081830,0.000000
0.377082,0.082218,0.000000
0.376918,0.082605,0.000000
0.376753,0.082992,0.000000
0.376588,0.083380,0.000000
0.376423,0.083767,0.000000
0.376258,0.084155,0.000000
0.376093,0.084542,0.000000
0.375927,0.084930,0.000000
0.375762,0.085318,0.000000
0.375597,0.085705,0.000000
0.375431,0.086093,0.000000
0.375266,0.086480,0.000000
0.375100,0.086868,0.000000
0.374935,0.087255,0.000000
0.374769,0.087643,0.000000
0.374603,0.088031,0.000000
0.374437,0.088418,0.000000
0.374271,0.088806,0.000000
0.374106,0.089194,0.000000
0.373939,0.089582,0.000000
0.373773,0.089969,0.000000
0.373607,0.090357,0.000000
0.373442,0.090745,0.000000
0.373278,0.091134,0.000000
0.373117,0.091523,0.000000
0.372958,0.091913,0.000000
0.372800,0.092304,0.000000
0.372645,0.092695,0.000000
0.372491,0.093087,0.000000
0.372340,0.093480,0.000000
0.372191,0.093874,0.000000
0.372043,0.094268,0.000000
0.371898,0.094663,0.000000
0.371754,0.095058,0.000000
0.371613,0.095454,0.000000
0.371473,0.095851,0.000000
0.371336,0.096249,0.000000
0.371200,0.096647,0.000000
0.371067,0.097046,0.000000
0.370936,0.097445,0.000000
0.370806,0.097846,0.000000
0.370679,0.098246,0.000000
0.370553,0.098648,0.000000
0.370430,0.099050,0.000000
0.370308,0.099453,0.000000
0.370189,0.099857,0.000000
0.370071,0.100261,0.000000
0.369956,0.100666,0.000000
0.369842,0.101072,0.000000
0.369731,0.101478,0.000000
0.369621,0.101885,0.000000
0.369514,0.102293,0.000000
0.369408,0.102701,0.000000
0.369304,0.103110,0.000000
0.369197,0.103518,0.000000
0.369087,0.103925,0.000000
0.368975,0.104331,0.000000
0.368861,0.104736,0.000000
0.368744,0.105141,0.000000
0.368624,0.105544,0.000000
0.368503,0.105947,0.000000
0.368378,0.106349,0.000000
0.368251,0.106750,0.000000
0.368121,0.107150,0.000000
0.367989,0.107549,0.000000
0.367855,0.107948,0.000000
0.367718,0.108345,0.000000
0.367578,0.108742,0.000000
0.367436,0.109138,0.000000
0.367291,0.109533,0.000000
0.367144,0.109927,0.000000
0.366995,0.110320,0.000000
0.366843,0.110712,0.000000
0.366688,0.111104,0.000000
0.366531,0.111495,0.000000
0.366371,0.111884,0.000000
0.366209,0.112273,0.000000
0.366044,0.112661,0.000000
0.365877,0.113049,0.000000
0.365707,0.113435,0.000000
0.365535,0.113820,0.000000
0.365360,0.114205,0.000000
0.365182,0.114589,0.000000
0.365003,0.114972,0.000000
0.364821,0.115354,0.000000
0.364642,0.115737,0.000000
0.364466,0.116121,0.000000
0.364294,0.116507,0.000000
0.364125,0.116893,0.000000
0.363960,0.117281,0.000000
0.363798,0.117669,0.000000
0.363639,0.118059,0.000000
0.363484,0.118450,0.000000
0.363332,0.118842,0.000000
0.363184,0.119235,0.000000
0.363039,0.119629,0.000000
0.362898,0.120025,0.000000
0.362760,0.120421,0.000000
0.362626,0.120819,0.000000
0.362495,0.121217,0.000000
0.362367,0.121617,0.000000
0.362243,0.122018,0.000000
0.362122,0.122420,0.000000
0.362005,0.122823,0.000000
0.361891,0.123228,0.000000
0.361780,0.123633,0.000000
0.361673,0.124040,0.000000
0.361570,0.124447,0.000000
0.361470,0.124856,0.000000
0.361373,0.125266,0.000000
0.361280,0.125677,0.000000
0.361190,0.126089,0.000000
0.361103,0.126502,0.000000
0.361020,0.126916,0.000000
0.360941,0.127332,0.000000
0.360864,0.127748,0.000000
0.360787,0.128164,0.000000
0.360706,0.128580,0.000000
0.360622,0.128994,0.000000
0.360535,0.129407,0.000000
0.360445,0.129819,0.000000
0.360352,0.130230,0.000000
0.360256,0.130640,0.000000
0.360157,0.131050,0.000000
0.360054,0.131458,0.000000
0.359949,0.131865,0.000000
0.359840,0.132272,0.000000
0.359729,0.132677,0.000000
0.359614,0.133081,0.000000
0.359496,0.133485,0.000000
0.359375,0.133887,0.000000
0.359251,0.134289,0.000000
0.359124,0.134689,0.000000
0.358993,0.135089,0.000000
0.358860,0.135487,0.000000
0.358723,0.135885,0.000000
0.358584,0.136281,0.000000
0.358441,0.136677,0.000000
0.358295,0.137071,0.000000
0.358146,0.137465,0.000000
0.357994,0.137858,0.000000
0.357839,0.138249,0.000000
0.357681,0.138640,0.000000
0.357520,0.139030,0.000000
0.357355,0.139418,0.000000
0.357188,0.139806,0.000000
0.357017,0.140193,0.000000
0.356847,0.140580,0.000000
0.356680,0.140968,0.000000
0.356517,0.141357,0.000000
0.356358,0.141747,0.000000
0.356202,0.142138,0.000000
0.356049,0.142530,0.000000
0.355900,0.142924,0.000000
0.355755,0.143318,0.000000
0.355613,0.143714,0.000000
0.355474,0.144111,0.000000
0.355339,0.144508,0.000000
0.355208,0.144907,0.000000
0.355080,0.145307,0.000000
0.354956,0.145708,0.000000
0.354835,0.146110,0.000000
0.354718,0.146514,0.000000
0.354604,0.146918,0.000000
0.354494,0.147323,0.000000
0.354387,0.147730,0.000000
0.354284,0.148137,0.000000
0.354185,0.148546,0.000000
0.354089,0.148956,0.000000
0.353996,0.149367,0.000000
0.353907,0.149779,0.000000
0.353822,0.150192,0.000000
0.353740,0.150606,0.000000
0.353661,0.151021,0.000000
0.353587,0.151437,0.000000
0.353515,0.151855,0.000000
0.353447,0.152273,0.000000
0.353383,0.152693,0.000000
0.353320,0.153112,0.000000
0.353252,0.153531,0.000000
0.353179,0.153947,0.000000
0.353102,0.154362,0.000000
0.353020,0.154775,0.000000
0.352933,0.155187,0.000000
0.352842,0.155597,0.000000
0.352746,0.156006,0.000000
0.352645,0.156413,0.000000
0.352539,0.156818,0.000000
0.352429,0.157221,0.000000
0.352315,0.157623,0.000000
0.352195,0.158024,0.000000
0.352071,0.158422,0.000000
0.351942,0.158819,0.000000
0.351809,0.159215,0.000000
0.351670,0.159609,0.000000
0.351528,0.160001,0.000000
0.351380,0.160392,0.000000
0.351228,0.160781,0.000000
0.351071,0.161168,0.000000
0.350909,0.161554,0.000000
0.350743,0.161938,0.000000
0.350572,0.162321,0.000000
0.350397,0.162701,0.000000
0.350216,0.163081,0.000000
0.350031,0.163458,0.000000
0.349842,0.163834,0.000000
0.349647,0.164209,0.000000
0.349448,0.164582,0.000000
0.349245,0.164953,0.000000
0.349038,0.165323,0.000000
0.348833,0.165694,0.000000
0.348632,0.166067,0.000000
0.348433,0.166440,0.000000
0.348238,0.166815,0.000000
0.348046,0.167192,0.000000
0.347857,0.167569,0.000000
0.347671,0.167948,0.000000
0.347488,0.168328,0.000000
0.347308,0.168710,0.000000
0.347131,0.169092,0.000000
0.346958,0.169476,0.000000
0.346787,0.169862,0.000000
0.346620,0.170248,0.000000
0.346455,0.170636,0.000000
0.346294,0.171025,0.000000
0.346136,0.171416,0.000000
0.345981,0.171808,0.000000
0.345829,0.172201,0.000000
0.345680,0.172595,0.000000
0.345534,0.172991,0.000000
0.345391,0.173388,0.000000
0.345251,0.173786,0.000000
0.345115,0.174185,0.000000
0.344981,0.174586,0.000000
0.344851,0.174988,0.000000
0.344724,0.175392,0.000000
0.344599,0.175796,0.000000
0.344478,0.176202,0.000000
0.344360,0.176610,0.000000
0.344245,0.177018,0.000000
0.344133,0.177428,0.000000
0.344025,0.177838,0.000000
0.343921,0.178249,0.000000
0.343820,0.178660,0.000000
0.343724,0.179072,0.000000
0.343631,0.179484,0.000000
0.343541,0.179897,0.000000
0.343456,0.180310,0.000000
0.343375,0.180723,0.000000
0.343297,0.181137,0.000000
0.343223,0.181552,0.000000
0.343153,0.181966,0.000000
0.343087,0.182382,0.000000
0.343024,0.182797,0.000000
0.342965,0.183214,0.000000
0.342910,0.183630,0.000000
0.342859,0.184047,0.000000
0.342812,0.184465,0.000000
0.342768,0.184883,0.000000
0.342729,0.185301,0.000000
0.342693,0.185720,0.000000
0.342661,0.186139,0.000000
0.342632,0.186559,0.000000
0.342608,0.186979,0.000000
0.342587,0.187399,0.000000
0.342570,0.187820,0.000000
0.342557,0.188242,0.000000
0.342548,0.188664,0.000000
0.342543,0.189086,0.000000
0.342541,0.189509,0.000000
0.342543,0.189932,0.000000
0.342549,0.190356,0.000000
0.342553,0.190779,0.000000
0.342553,0.191202,0.000000
0.342549,0.191624,0.000000
0.342540,0.192045,0.000000
0.342527,0.192466,0.000000
0.342509,0.192885,0.000000
0.342488,0.193304,0.000000
0.342461,0.193723,0.000000
0.342431,0.194141,0.000000
0.342396,0.194557,0.000000
0.342356,0.194974,0.000000
0.342313,0.195389,0.000000
0.342265,0.195804,0.000000
0.342212,0.196218,0.000000
0.342155,0.196632,0.000000
0.342094,0.197044,0.000000
0.342028,0.197456,0.000000
0.341958,0.197868,0.000000
0.341884,0.198278,0.000000
0.341805,0.198688,0.000000
0.341722,0.199097,0.000000
0.341635,0.199506,0.000000
0.341543,0.199913,0.000000
0.341447,0.200320,0.000000
0.341346,0.200727,0.000000
0.341241,0.201132,0.000000
0.341132,0.201537,0.000000
0.341018,0.201941,0.000000
0.340900,0.202345,0.000000
0.340778,0.202747,0.000000
0.340651,0.203149,0.000000
0.340520,0.203550,0.000000
0.340384,0.203949,0.000000
0.340245,0.204345,0.000000
0.340101,0.204740,0.000000
0.339952,0.205132,0.000000
0.339799,0.205522,0.000000
0.339642,0.205910,0.000000
0.339481,0.206296,0.000000
0.339315,0.206680,0.000000
0.339145,0.207062,0.000000
0.338971,0.207442,0.000000
0.338793,0.207820,0.000000
0.338610,0.208195,0.000000
0.338422,0.208569,0.000000
0.338231,0.208940,0.000000
0.338035,0.209310,0.000000
0.337835,0.209677,0.000000
0.337631,0.210042,0.000000
0.337422,0.210405,0.000000
0.337209,0.210766,0.000000
0.336991,0.211125,0.000000
0.336770,0.211482,0.000000
0.336544,0.211836,0.000000
0.336313,0.212189,0.000000
0.336079,0.212539,0.000000
0.335840,0.212888,0.000000
0.335596,0.213234,0.000000
0.335349,0.213578,0.000000
0.335097,0.213920,0.000000
0.334841,0.214260,0.000000
0.334580,0.214598,0.000000
0.334318,0.214935,0.000000
0.334061,0.215275,0.000000
0.333810,0.215618,0.000000
0.333565,0.215963,0.000000
0.333326,0.216311,0.000000
0.333093,0.216663,0.000000
0.332865,0.217017,0.000000
0.332644,0.217373,0.000000
0.332428,0.217733,0.000000
0.332218,0.218095,0.000000
0.332014,0.218461,0.000000
0.331815,0.218829,0.000000
0.331623,0.219200,0.000000
0.331436,0.219573,0.000000
0.331255,0.219950,0.000000
0.331080,0.220330,0.000000
0.330911,0.220712,0.000000
0.330748,0.221097,0.000000
0.330591,0.221485,0.000000
0.330439,0.221876,0.000000
0.330293,0.222269,0.000000
0.330154,0.222666,0.000000
0.330020,0.223065,0.000000
0.329891,0.223467,0.000000
0.329769,0.223872,0.000000
0.329653,0.224280,0.000000
0.329542,0.224691,0.000000
0.329437,0.225104,0.000000
0.329338,0.225520,0.000000
0.329245,0.225940,0.000000
0.329158,0.226362,0.000000
0.329076,0.226786,0.000000
0.329002,0.227210,0.000000
0.328934,0.227634,0.000000
0.328873,0.228057,0.000000
0.328818,0.228480,0.000000
0.328770,0.228903,0.000000
0.328729,0.229324,0.000000
0.328695,0.229746,0.000000
0.328667,0.230167,0.000000
0.328647,0.230587,0.000000
0.328632,0.231007,0.000000
0.328625,0.231426,0.000000
0.328624,0.231845,0.000000
0.328630,0.232263,0.000000
0.328643,0.232681,0.000000
0.328663,0.233098,0.000000
0.328689,0.233515,0.000000
0.328722,0.233931,0.000000
0.328762,0.234347,0.000000
0.328808,0.234763,0.000000
0.328862,0.235177,0.000000
0.328922,0.235592,0.000000
0.328988,0.236006,0.000000
0.329062,0.236419,0.000000
0.329142,0.236832,0.000000
0.329229,0.237244,0.000000
0.329322,0.237656,0.000000
0.329423,0.238067,0.000000
0.329530,0.238478,0.000000
0.329644,0.238888,0.000000
0.329764,0.239298,0.000000
0.329891,0.239708,0.000000
0.330014,0.240117,0.000000
0.330131,0.240527,0.000000
0.330241,0.240937,0.000000
0.330345,0.241347,0.000000
0.330442,0.241758,0.000000
0.330532,0.242169,0.000000
0.330616,0.242580,0.000000
0.330693,0.242991,0.000000
0.330763,0.243403,0.000000
0.330826,0.243815,0.000000
0.330883,0.244227,0.000000
0.330933,0.244639,0.000000
0.330977,0.245052,0.000000
0.331014,0.245465,0.000000
0.331044,0.245878,0.000000
0.331068,0.246292,0.000000
0.331085,0.246706,0.000000
0.331095,0.247120,0.000000
0.331098,0.247534,0.000000
0.331095,0.247949,0.000000
0.331085,0.248364,0.000000
0.331069,0.248779,0.000000
0.331046,0.249194,0.000000
0.331016,0.249610,0.000000
0.330980,0.250026,0.000000
0.330937,0.250443,0.000000
0.330887,0.250859,0.000000
0.330830,0.251276,0.000000
0.330767,0.251693,0.000000
0.330697,0.252111,0.000000
0.330621,0.252528,0.000000
0.330538,0.252945,0.000000
0.330449,0.253358,0.000000
0.330354,0.253769,0.000000
0.330253,0.254177,0.000000
0.330145,0.254583,0.000000
0.330032,0.254986,0.000000
0.329912,0.255386,0.000000
0.329786,0.255783,0.000000
0.329654,0.256178,0.000000
0.329516,0.256570,0.000000
0.329372,0.256959,0.000000
0.329221,0.257346,0.000000
0.329064,0.257730,0.000000
0.328902,0.258111,0.000000
0.328733,0.258490,0.000000
0.328558,0.258866,0.000000
0.328376,0.259239,0.000000
0.328189,0.259609,0.000000
0.327995,0.259977,0.000000
0.327795,0.260342,0.000000
0.327590,0.260704,0.000000
0.327378,0.261064,0.000000
0.327159,0.261421,0.000000
0.326935,0.261776,0.000000
0.326704,0.262127,0.000000
0.326468,0.262476,0.000000
0.326225,0.262822,0.000000
0.325976,0.263166,0.000000
0.325721,0.263507,0.000000
0.325460,0.263845,0.000000
0.325192,0.264180,0.000000
0.324923,0.264515,0.000000
0.324661,0.264853,0.000000
0.324405,0.265194,0.000000
0.324156,0.265538,0.000000
0.323914,0.265885,0.000000
0.323679,0.266235,0.000000
0.323450,0.266589,0.000000
0.323229,0.266945,0.000000
0.323014,0.267305,0.000000
0.322805,0.267667,0.000000
0.322604,0.268033,0.000000
0.322409,0.268402,0.000000
0.322221,0.268774,0.000000
0.322040,0.269149,0.000000
0.321866,0.269527,0.000000
0.321698,0.269908,0.000000
0.321537,0.270292,0.000000
0.321383,0.270680,0.000000
0.321236,0.271070,0.000000
0.321096,0.271464,0.000000
0.320962,0.271861,0.000000
0.320835,0.272260,0.000000
0.320715,0.272663,0.000000
0.320601,0.273069,0.000000
0.320494,0.273478,0.000000
0.320395,0.273890,0.000000
0.320301,0.274306,0.000000
0.320215,0.274724,0.000000
0.320135,0.275145,0.000000
0.320063,0.275570,0.000000
0.319997,0.275998,0.000000
0.319937,0.276428,0.000000
0.319886,0.276857,0.000000
0.319841,0.277285,0.000000
0.319805,0.277711,0.000000
0.319775,0.278137,0.000000
0.319753,0.278562,0.000000
0.319739,0.278985,0.000000
0.319732,0.279407,0.000000
0.319732,0.279829,0.000000
0.319740,0.280249,0.000000
0.319755,0.280668,0.000000
0.319778,0.281085,0.000000
0.319808,0.281502,0.000000
0.319846,0.281917,0.000000
0.319891,0.282332,0.000000
0.319944,0.282745,0.000000
0.320004,0.283157,0.000000
0.320071,0.283568,0.000000
0.320146,0.283978,0.000000
0.320228,0.284387,0.000000
0.320318,0.284794,0.000000
0.320415,0.285201,0.000000
0.320520,0.285606,0.000000
0.320632,0.286010,0.000000
0.320752,0.286413,0.000000
0.320879,0.286815,0.000000
0.321013,0.287216,0.000000
0.321155,0.287615,0.000000
0.321305,0.288014,0.000000
0.321462,0.288411,0.000000
0.321626,0.288807,0.000000
0.321797,0.289203,0.000000
0.321962,0.289598,0.000000
0.322121,0.289995,0.000000
0.322272,0.290393,0.000000
0.322415,0.290791,0.000000
0.322551,0.291190,0.000000
0.322680,0.291591,0.000000
0.322801,0.291992,0.000000
0.322915,0.292394,0.000000
0.323022,0.292797,0.000000
0.323121,0.293200,0.000000
0.323213,0.293605,0.000000
0.323297,0.294011,0.000000
0.323374,0.294417,0.000000
0.323444,0.294825,0.000000
0.323506,0.295233,0.000000
0.323560,0.295642,0.000000
0.323608,0.296052,0.000000
0.323648,0.296463,0.000000
0.323680,0.296874,0.000000
0.323705,0.297287,0.000000
0.323723,0.297701,0.000000
0.323733,0.298115,0.000000
0.323736,0.298530,0.000000
0.323732,0.298947,0.000000
0.323720,0.299364,0.000000
0.323701,0.299782,0.000000
0.323674,0.300201,0.000000
0.323640,0.300620,0.000000
0.323598,0.301041,0.000000
0.323549,0.301463,0.000000
0.323493,0.301885,0.000000
0.323430,0.302306,0.000000
0.323359,0.302724,0.000000
0.323282,0.303139,0.000000
0.323198,0.303551,0.000000
0.323107,0.303960,0.000000
0.323009,0.304366,0.000000
0.322904,0.304770,0.000000
0.322792,0.305171,0.000000
0.322673,0.305569,0.000000
0.322547,0.305964,0.000000
0.322415,0.306356,0.000000
0.322275,0.306745,0.000000
0.322128,0.307131,0.000000
0.321975,0.307515,0.000000
0.321815,0.307896,0.000000
0.321647,0.308273,0.000000
0.321473,0.308648,0.000000
0.321292,0.309020,0.000000
0.321104,0.309390,0.000000
0.320909,0.309756,0.000000
0.320707,0.310120,0.000000
0.320498,0.310480,0.000000
0.320282,0.310838,0.000000
0.320060,0.311193,0.000000
0.319830,0.311545,0.000000
0.319593,0.311894,0.000000
0.319350,0.312241,0.000000
0.319099,0.312584,0.000000
0.318842,0.312925,0.000000
0.318578,0.313263,0.000000
0.318306,0.313598,0.000000
0.318035,0.313932,0.000000
0.317771,0.314271,0.000000
0.317515,0.314612,0.000000
0.317266,0.314957,0.000000
0.317025,0.315305,0.000000
0.316792,0.315656,0.000000
0.316565,0.316010,0.000000
0.316347,0.316368,0.000000
0.316136,0.316729,0.000000
0.315932,0.317093,0.000000
0.315737,0.317460,0.000000
0.315548,0.317831,0.000000
0.315367,0.318205,0.000000
0.315194,0.318582,0.000000
0.315028,0.318963,0.000000
0.314870,0.319346,0.000000
0.314720,0.319733,0.000000
0.314577,0.320123,0.000000
0.314441,0.320517,0.000000
0.314313,0.320913,0.000000
0.314193,0.321313,0.000000
0.314080,0.321717,0.000000
0.313974,0.322123,0.000000
0.313877,0.322533,0.000000
0.313786,0.322946,0.000000
0.313704,0.323362,0.000000
0.313628,0.323781,0.000000
0.313561,0.324204,0.000000
0.313501,0.324630,0.000000
0.313448,0.325059,0.000000
0.313403,0.325491,0.000000
0.313366,0.325925,0.000000
0.313337,0.326358,0.000000
0.313316,0.326789,0.000000
0.313302,0.327218,0.000000
0.313297,0.327645,0.000000
0.313300,0.328070,0.000000
0.313311,0.328493,0.000000
0.313331,0.328914,0.000000
0.313358,0.329334,0.000000
0.313393,0.329752,0.000000
0.313436,0.330168,0.000000
0.313488,0.330582,0.000000
0.313547,0.330994,0.000000
0.313614,0.331404,0.000000
0.313690,0.331813,0.000000
0.313774,0.332220,0.000000
0.313865,0.332624,0.000000
0.313965,0.333027,0.000000
0.314073,0.333428,0.000000
0.314188,0.333828,0.000000
0.314312,0.334225,0.000000
0.314444,0.334621,0.000000
0.314584,0.335014,0.000000
0.314732,0.335406,0.000000
0.314888,0.335796,0.000000
0.315053,0.336184,0.000000
0.315225,0.336571,0.000000
0.315405,0.336955,0.000000
0.315593,0.337338,0.000000
0.315790,0.337719,0.000000
0.315994,0.338097,0.000000
0.316205,0.338475,0.000000
0.316409,0.338854,0.000000
0.316605,0.339234,0.000000
0.316794,0.339616,0.000000
0.316974,0.340000,0.000000
0.317147,0.340385,0.000000
0.317312,0.340772,0.000000
0.317470,0.341160,0.000000
0.317619,0.341550,0.000000
0.317761,0.341941,0.000000
0.317895,0.342334,0.000000
0.318021,0.342729,0.000000
0.318139,0.343125,0.000000
0.318249,0.343523,0.000000
0.318352,0.343922,0.000000
0.318446,0.344323,0.000000
0.318533,0.344726,0.000000
0.318612,0.345130,0.000000
0.318683,0.345536,0.000000
0.318747,0.345943,0.000000
0.318802,0.346352,0.000000
0.318850,0.346763,0.000000
0.318890,0.347175,0.000000
0.318922,0.347589,0.000000
0.318947,0.348004,0.000000
0.318963,0.348421,0.000000
0.318972,0.348839,0.000000
0.318973,0.349259,0.000000
0.318966,0.349681,0.000000
0.318951,0.350104,0.000000
0.318928,0.350529,0.000000
0.318898,0.350955,0.000000
0.318860,0.351380,0.000000
0.318814,0.351802,0.000000
0.318761,0.352221,0.000000
0.318701,0.352637,0.000000
0.318633,0.353051,0.000000
0.318557,0.353461,0.000000
0.318474,0.353870,0.000000
0.318383,0.354275,0.000000
0.318285,0.354678,0.000000
0.318180,0.355078,0.000000
0.318066,0.355475,0.000000
0.317946,0.355869,0.000000
0.317818,0.356261,0.000000
0.317682,0.356650,0.000000
0.317539,0.357036,0.000000
0.317388,0.357420,0.000000
0.317230,0.357801,0.000000
0.317064,0.358179,0.000000
0.316890,0.358554,0.000000
0.316710,0.358927,0.000000
0.316521,0.359297,0.000000
0.316326,0.359664,0.000000
0.316122,0.360028,0.000000
0.315911,0.360390,0.000000
0.315693,0.360749,0.000000
0.315467,0.361105,0.000000
0.315234,0.361459,0.000000
0.314993,0.361809,0.000000
0.314744,0.362157,0.000000
0.314488,0.362503,0.000000
0.314225,0.362845,0.000000
0.313963,0.363189,0.000000
0.313709,0.363535,0.000000
0.313463,0.363884,0.000000
0.313225,0.364237,0.000000
0.312995,0.364592,0.000000
0.312773,0.364951,0.000000
0.312559,0.365312,0.000000
0.312352,0.365677,0.000000
0.312154,0.366045,0.000000
0.311964,0.366416,0.000000
0.311781,0.366790,0.000000
0.311607,0.367166,0.000000
0.311440,0.367546,0.000000
0.311281,0.367929,0.000000
0.311130,0.368315,0.000000
0.310988,0.368705,0.000000
0.310853,0.369097,0.000000
0.310726,0.369492,0.000000
0.310607,0.369890,0.000000
0.310496,0.370292,0.000000
0.310392,0.370696,0.000000
0.310297,0.371104,0.000000
0.310210,0.371514,0.000000
0.310131,0.371928,0.000000
0.310059,0.372344,0.000000
0.309996,0.372764,0.000000
0.309940,0.373187,0.000000
0.309893,0.373612,0.000000
0.309853,0.374041,0.000000
0.309821,0.374473,0.000000
0.309797,0.374908,0.000000
0.309781,0.375344,0.000000
0.309774,0.375778,0.000000
0.309774,0.376209,0.000000
0.309783,0.376638,0.000000
0.309800,0.377064,0.000000
0.309825,0.377489,0.000000
0.309859,0.377910,0.000000
0.309900,0.378330,0.000000
0.309950,0.378747,0.000000
0.310008,0.379162,0.000000
0.310074,0.379574,0.000000
0.310148,0.379984,0.000000
0.310231,0.380392,0.000000
0.310321,0.380797,0.000000
0.310420,0.381200,0.000000
0.310527,0.381600,0.000000
0.310643,0.381998,0.000000
0.310766,0.382394,0.000000
0.310898,0.382788,0.000000
0.311037,0.383179,0.000000
0.311185,0.383567,0.000000
0.311342,0.383954,0.000000
0.311506,0.384338,0.000000
0.311679,0.384719,0.000000
0.311859,0.385098,0.000000
0.312048,0.385475,0.000000
0.312245,0.385850,0.000000
0.312451,0.386222,0.000000
0.312664,0.386592,0.000000
0.312886,0.386959,0.000000
0.313116,0.387324,0.000000
0.313350,0.387688,0.000000
0.313578,0.388053,0.000000
0.313798,0.388421,0.000000
0.314010,0.388791,0.000000
0.314213,0.389162,0.000000
0.314409,0.389536,0.000000
0.314597,0.389912,0.000000
0.314777,0.390290,0.000000
0.314949,0.390670,0.000000
0.315113,0.391052,0.000000
0.315270,0.391437,0.000000
0.315418,0.391823,0.000000
0.315558,0.392211,0.000000
0.315691,0.392602,0.000000
0.315815,0.392995,0.000000
0.315932,0.393389,0.000000
0.316040,0.393786,0.000000
0.316141,0.394185,0.000000
0.316234,0.394586,0.000000
0.316319,0.394989,0.000000
0.316396,0.395394,0.000000
0.316465,0.395802,0.000000
0.316526,0.396211,0.000000
0.316579,0.396622,0.000000
0.316624,0.397036,0.000000
0.316661,0.397451,0.000000
0.316690,0.397869,0.000000
0.316712,0.398289,0.000000
0.316725,0.398711,0.000000
0.316730,0.399135,0.000000
0.316728,0.399561,0.000000
0.316718,0.399989,0.000000
0.316699,0.400415,0.000000
0.316673,0.400838,0.000000
0.316640,0.401259,0.000000
0.316598,0.401677,0.000000
0.316548,0.402093,0.000000
0.316491,0.402507,0.000000
0.316426,0.402918,0.000000
0.316353,0.403327,0.000000
0.316272,0.403733,0.000000
0.316183,0.404136,0.000000
0.316087,0.404537,0.000000
0.315982,0.404936,0.000000
0.315870,0.405332,0.000000
0.315750,0.405726,0.000000
0.315623,0.406117,0.000000
0.315487,0.406505,0.000000
0.315344,0.406891,0.000000
0.315192,0.407275,0.000000
0.315033,0.407656,0.000000
0.314866,0.408035,0.000000
0.314692,0.408411,0.000000
0.314509,0.408785,0.000000
0.314319,0.409156,0.000000
0.314120,0.409525,0.000000
0.313914,0.409891,0.000000
0.313700,0.410255,0.000000
0.313479,0.410616,0.000000
0.313249,0.410975,0.000000
0.313012,0.411331,0.000000
0.312767,0.411685,0.000000
0.312514,0.412036,0.000000
0.312265,0.412389,0.000000
0.312024,0.412744,0.000000
0.311791,0.413103,0.000000
0.311566,0.413464,0.000000
0.311349,0.413827,0.000000
0.311141,0.414194,0.000000
0.310941,0.414563,0.000000
0.310748,0.414935,0.000000
0.310564,0.415310,0.000000
0.310389,0.415688,0.000000
0.310221,0.416069,0.000000
0.310062,0.416452,0.000000
0.309911,0.416838,0.000000
0.309767,0.417227,0.000000
0.309633,0.417619,0.000000
0.309506,0.418013,0.000000
0.309387,0.418410,0.000000
0.309277,0.418810,0.000000
0.309175,0.419213,0.000000
0.309081,0.419619,0.000000
0.308995,0.420027,0.000000
0.308917,0.420438,0.000000
0.308848,0.420852,0.000000
0.308787,0.421269,0.000000
0.308733,0.421688,0.000000
0.308688,0.422111,0.000000
0.308652,0.422536,0.000000
0.308623,0.422964,0.000000
0.308603,0.423394,0.000000
0.308590,0.423828,0.000000
0.308586,0.424264,0.000000


==> Pillow_r5_e2-M1-c1_TFT_line_u=0.000000_dir=1.csv <==
0.000000,0.109990,0.000000
0.000381,0.109990,0.000000
0.000762,0.109990,0.000000
0.001144,0.109989,0.000000
0.001525,0.109989,0.000000
0.001906,0.109988,0.000000
0.002287,0.109987,0.000000
0.002668,0.109986,0.000000
0.003050,0.109985,0.000000
0.003431,0.109984,0.000000
0.003812,0.109982,0.000000
0.004193,0.109981,0.000000
0.004574,0.109979,0.000000
0.004955,0.109977,0.000000
0.005336,0.109975,0.000000
0.005717,0.109973,0.000000
0.006098,0.109970,0.000000
0.006480,0.109968,0.000000
0.006861,0.109965,0.000000
0.007242,0.109962,0.000000
0.007623,0.109959,0.000000
0.008004,0.109956,0.000000
0.008385,0.109953,0.000000
0.008766,0.109949,0.000000
0.009147,0.109946,0.000000
0.009529,0.109942,0.000000
0.009910,0.109938,0.000000
0.010291,0.109934,0.000000
0.010672,0.109929,0.000000
0.011053,0.109925,0.000000
0.011435,0.109920,0.000000
0.011816,0.109916,0.000000
0.012197,0.109911,0.000000
0.012579,0.109906,0.000000
0.012960,0.109900,0.000000
0.013341,0.109895,0.000000
0.013723,0.109889,0.000000
0.014104,0.109884,0.000000
0.014485,0.109878,0.000000
0.014867,0.109872,0.000000
0.015248,0.109866,0.000000
0.015630,0.109859,0.000000
0.016011,0.109853,0.000000
0.016393,0.109846,0.000000
0.016774,0.109839,0.000000
0.017156,0.109832,0.000000
0.017538,0.109825,0.000000
0.017919,0.109818,0.000000
0.018301,0.109810,0.000000
0.018682,0.109803,0.000000
0.019064,0.109795,0.000000
0.019446,0.109787,0.000000
0.019827,0.109779,0.000000
0.020209,0.109770,0.000000
0.020591,0.109762,0.000000
0.020973,0.109753,0.000000
0.021354,0.109744,0.000000
0.021736,0.109735,0.000000
0.022118,0.109726,0.000000
0.022499,0.109717,0.000000
0.022881,0.109708,0.000000
0.023263,0.109698,0.000000
0.023645,0.109688,0.000000
0.024027,0.109678,0.000000
0.024408,0.109668,0.000000
0.024790,0.109658,0.000000
0.025172,0.109647,0.000000
0.025554,0.109637,0.000000
0.025936,0.109626,0.000000
0.026318,0.109615,0.000000
0.026699,0.109604,0.000000
0.027081,0.109592,0.000000
0.027463,0.109581,0.000000
0.027845,0.109569,0.000000
0.028227,0.109558,0.000000
0.028609,0.109546,0.000000
0.028991,0.109534,0.000000
0.029373,0.109521,0.000000
0.029755,0.109509,0.000000
0.030137,0.109496,0.000000
0.030519,0.109484,0.000000
0.030901,0.109471,0.000000
0.031283,0.109458,0.000000
0.031666,0.109444,0.000000
0.032048,0.109431,0.000000
0.032430,0.109417,0.000000
0.032812,0.109404,0.000000
0.033195,0.109390,0.000000
0.033577,0.109376,0.000000
0.033959,0.109362,0.000000
0.034342,0.109347,0.000000
0.034724,0.109333,0.000000
0.035107,0.109318,0.000000
0.035489,0.109303,0.000000
0.035872,0.109288,0.000000
0.036254,0.109273,0.000000
0.036637,0.109258,0.000000
0.037019,0.109242,0.000000
0.037402,0.109227,0.000000
0.037785,0.109211,0.000000
0.038168,0.109195,0.000000
0.038550,0.109179,0.000000
0.038933,0.109163,0.000000
0.039316,0.109146,0.000000
0.039699,0.109130,0.000000
0.040082,0.109113,0.000000
0.040465,0.109096,0.000000
0.040848,0.109079,0.000000
0.041231,0.109062,0.000000
0.041614,0.109044,0.000000
0.041997,0.109027,0.000000
0.042380,0.109009,0.000000
0.042764,0.108991,0.000000
0.043147,0.108973,0.000000
0.043530,0.108955,0.000000
0.043913,0.108936,0.000000
0.044297,0.108918,0.000000
0.044680,0.108899,0.000000
0.045063,0.108880,0.000000
0.045447,0.108861,0.000000
0.045830,0.108842,0.000000
0.046214,0.108822,0.000000
0.046597,0.108803,0.000000
0.046981,0.108783,0.000000
0.047364,0.108763,0.000000
0.047748,0.108743,0.000000
0.048131,0.108722,0.000000
0.048515,0.108702,0.000000
0.048898,0.108681,0.000000
0.049282,0.108661,0.000000
0.049666,0.108640,0.000000
0.050049,0.108618,0.000000
0.050433,0.108597,0.000000
0.050817,0.108576,0.000000
0.051201,0.108554,0.000000
0.051585,0.108532,0.000000
0.051969,0.108510,0.000000
0.052352,0.108488,0.000000
0.052736,0.108466,0.000000
0.053120,0.108443,0.000000
0.053504,0.108420,0.000000
0.053888,0.108397,0.000000
0.054273,0.108374,0.000000
0.054657,0.108351,0.000000
0.055041,0.108328,0.000000
0.055425,0.108304,0.000000
0.055809,0.108281,0.000000
0.056194,0.108257,0.000000
0.056578,0.108233,0.000000
0.056963,0.108209,0.000000
0.057347,0.108184,0.000000
0.057731,0.108160,0.000000
0.058116,0.108135,0.000000
0.058501,0.108110,0.000000
0.058885,0.108085,0.000000
0.059270,0.108060,0.000000
0.059655,0.108034,0.000000
0.060040,0.108009,0.000000
0.060424,0.107983,0.000000
0.060809,0.107957,0.000000
0.061194,0.107931,0.000000
0.061579,0.107905,0.000000
0.061964,0.107879,0.000000
0.062350,0.107852,0.000000
0.062735,0.107825,0.000000
0.063120,0.107798,0.000000
0.063505,0.107771,0.000000
0.063891,0.107744,0.000000
0.064276,0.107717,0.000000
0.064661,0.107689,0.000000
0.065047,0.107661,0.000000
0.065432,0.107633,0.000000
0.065818,0.107605,0.000000
0.066203,0.107577,0.000000
0.066589,0.107549,0.000000
0.066975,0.107520,0.000000
0.067361,0.107491,0.000000
0.067746,0.107462,0.000000
0.068132,0.107433,0.000000
0.068518,0.107404,0.000000
0.068904,0.107374,0.000000
0.069290,0.107344,0.000000
0.069676,0.107315,0.000000
0.070062,0.107285,0.000000
0.070448,0.107254,0.000000
0.070834,0.107224,0.000000
0.071220,0.107193,0.000000
0.071606,0.107163,0.000000
0.071992,0.107132,0.000000
0.072379,0.107100,0.000000
0.072765,0.107069,0.000000
0.073151,0.107038,0.000000
0.073538,0.107006,0.000000
0.073924,0.106974,0.000000
0.074311,0.106942,0.000000
0.074697,0.106910,0.000000
0.075084,0.106877,0.000000
0.075470,0.106845,0.000000
0.075857,0.106812,0.000000
0.076243,0.106779,0.000000
0.076630,0.106746,0.000000
0.077017,0.106713,0.000000
0.077404,0.106679,0.000000
0.077791,0.106645,0.000000
0.078177,0.106612,0.000000
0.078564,0.106578,0.000000
0.078951,0.106543,0.000000
0.079338,0.106509,0.000000
0.079726,0.106474,0.000000
0.080113,0.106440,0.000000
0.080500,0.106405,0.000000
0.080887,0.106370,0.000000
0.081275,0.106334,0.000000
0.081662,0.106299,0.000000
0.082049,0.106263,0.000000
0.082437,0.106228,0.000000
0.082824,0.106192,0.000000
0.083212,0.106156,0.000000
0.083600,0.106119,0.000000
0.083987,0.106083,0.000000
0.084375,0.106046,0.000000
0.084763,0.106009,0.000000
0.085151,0.105972,0.000000
0.085539,0.105935,0.000000
0.085927,0.105898,0.000000
0.086315,0.105860,0.000000
0.086703,0.105822,0.000000
0.087091,0.105785,0.000000
0.087479,0.105747,0.000000
0.087867,0.105708,0.000000
0.088256,0.105670,0.000000
0.088644,0.105631,0.000000
0.089032,0.105592,0.000000
0.089421,0.105554,0.000000
0.089809,0.105514,0.000000
0.090198,0.105475,0.000000
0.090587,0.105436,0.000000
0.090975,0.105396,0.000000
0.091364,0.105356,0.000000
0.091753,0.105316,0.000000
0.092142,0.105276,0.000000
0.092530,0.105235,0.000000
0.092919,0.105195,0.000000
0.093308,0.105154,0.000000
0.093697,0.105113,0.000000
0.094086,0.105072,0.000000
0.094475,0.105030,0.000000
0.094865,0.104989,0.000000
0.095254,0.104947,0.000000
0.095643,0.104905,0.000000
0.096032,0.104863,0.000000
0.096421,0.104821,0.000000
0.096811,0.104778,0.000000
0.097200,0.104736,0.000000
0.097590,0.104693,0.000000
0.097979,0.104650,0.000000
0.098369,0.104606,0.000000
0.098758,0.104563,0.000000
0.099148,0.104519,0.000000
0.099537,0.104475,0.000000
0.099927,0.104431,0.000000
0.100317,0.104387,0.000000
0.100706,0.104343,0.000000
0.101096,0.104298,0.000000
0.101486,0.104254,0.000000
0.101876,0.104209,0.000000
0.102266,0.104164,0.000000
0.102656,0.104118,0.000000
0.103046,0.104073,0.000000
0.103436,0.104027,0.000000
0.103826,0.103981,0.000000
0.104217,0.103935,0.000000
0.104607,0.103889,0.000000
0.104997,0.103843,0.000000
0.105387,0.103796,0.000000
0.105778,0.103750,0.000000
0.106168,0.103703,0.000000
0.106559,0.103656,0.000000
0.106949,0.103608,0.000000
0.107340,0.103561,0.000000
0.107731,0.103513,0.000000
0.108121,0.103465,0.000000
0.108512,0.103418,0.000000
0.108903,0.103369,0.000000
0.109294,0.103321,0.000000
0.109685,0.103273,0.000000
0.110076,0.103224,0.000000
0.110467,0.103175,0.000000
0.110858,0.103126,0.000000
0.111249,0.103077,0.000000
0.111640,0.103027,0.000000
0.112032,0.102978,0.000000
0.112423,0.102928,0.000000
0.112814,0.102878,0.000000
0.113206,0.102828,0.000000
0.113597,0.102778,0.000000
0.113988,0.102727,0.000000
0.114380,0.102677,0.000000
0.114771,0.102626,0.000000
0.115163,0.102575,0.000000
0.115555,0.102523,0.000000
0.115946,0.102472,0.000000
0.116338,0.102420,0.000000
0.116730,0.102369,0.000000
0.117122,0.102317,0.000000
0.117513,0.102265,0.000000
0.117905,0.102212,0.000000
0.118297,0.102160,0.000000
0.118689,0.102107,0.000000
0.119081,0.102054,0.000000
0.119473,0.102001,0.000000
0.119865,0.101948,0.000000
0.120257,0.101894,0.000000
0.120649,0.101841,0.000000
0.121042,0.101787,0.000000
0.121434,0.101733,0.000000
0.121826,0.101679,0.000000
0.122218,0.101624,0.000000
0.122611,0.101570,0.000000
0.123003,0.101515,0.000000
0.123395,0.101460,0.000000
0.123788,0.101405,0.000000
0.124180,0.101349,0.000000
0.124572,0.101294,0.000000
0.124965,0.101238,0.000000
0.125357,0.101182,0.000000
0.125750,0.101126,0.000000
0.126143,0.101070,0.000000
0.126535,0.101014,0.000000
0.126928,0.100957,0.000000
0.127321,0.100900,0.000000
0.127713,0.100843,0.000000
0.128106,0.100786,0.000000
0.128499,0.100729,0.000000
0.128892,0.100671,0.000000
0.129285,0.100613,0.000000
0.129678,0.100556,0.000000
0.130071,0.100497,0.000000
0.130464,0.100439,0.000000
0.130857,0.100381,0.000000
0.131250,0.100322,0.000000
0.131643,0.100264,0.000000
0.132037,0.100205,0.000000
0.132430,0.100145,0.000000
0.132823,0.100086,0.000000
0.133217,0.100027,0.000000
0.133610,0.099967,0.000000
0.134003,0.099907,0.000000
0.134397,0.099847,0.000000
0.134790,0.099787,0.000000
0.135184,0.099727,0.000000
0.135578,0.099666,0.000000
0.135971,0.099606,0.000000
0.136365,0.099545,0.000000
0.136759,0.099484,0.000000
0.137152,0.099423,0.000000
0.137546,0.099361,0.000000
0.137940,0.099300,0.000000
0.138334,0.099238,0.000000
0.138728,0.099176,0.000000
0.139122,0.099114,0.000000
0.139516,0.099052,0.000000
0.139910,0.098989,0.000000
0.140304,0.098927,0.000000
0.140698,0.098864,0.000000
0.141092,0.098801,0.000000
0.141486,0.098738,0.000000
0.141880,0.098674,0.000000
0.142274,0.098611,0.000000
0.142669,0.098547,0.000000
0.143063,0.098483,0.000000
0.143457,0.098419,0.000000
0.143851,0.098355,0.000000
0.144246,0.098290,0.000000
0.144640,0.098225,0.000000
0.145034,0.098161,0.000000
0.145429,0.098096,0.000000
0.145823,0.098030,0.000000
0.146218,0.097965,0.000000
0.146612,0.097899,0.000000
0.147007,0.097834,0.000000
0.147401,0.097768,0.000000
0.147796,0.097701,0.000000
0.148190,0.097635,0.000000
0.148585,0.097569,0.000000
0.148979,0.097502,0.000000
0.149374,0.097435,0.000000
0.149769,0.097368,0.000000
0.150163,0.097301,0.000000
0.150558,0.097234,0.000000
0.150953,0.097166,0.000000
0.151348,0.097098,0.000000
0.151742,0.097030,0.000000
0.152137,0.096962,0.000000
0.152532,0.096894,0.000000
0.152927,0.096825,0.000000
0.153322,0.096757,0.000000
0.153717,0.096688,0.000000
0.154112,0.096619,0.000000
0.154507,0.096550,0.000000
0.154902,0.096481,0.000000
0.155297,0.096411,0.000000
0.155692,0.096341,0.000000
0.156087,0.096272,0.000000
0.156482,0.096202,0.000000
0.156877,0.096131,0.000000
0.157272,0.096061,0.000000
0.157668,0.095991,0.000000
0.158063,0.095920,0.000000
0.158458,0.095849,0.000000
0.158854,0.095778,0.000000
0.159249,0.095707,0.000000
0.159644,0.095635,0.000000
0.160040,0.095564,0.000000
0.160435,0.095492,0.000000
0.160831,0.095420,0.000000
0.161226,0.095348,0.000000
0.161622,0.095276,0.000000
0.162017,0.095204,0.000000
0.162413,0.095131,0.000000
0.162809,0.095058,0.000000
0.163204,0.094985,0.000000
0.163600,0.094912,0.000000
0.163996,0.094839,0.000000
0.164391,0.094766,0.000000
0.164787,0.094692,0.000000
0.165183,0.094618,0.000000
0.165579,0.094544,0.000000
0.165975,0.094470,0.000000
0.166371,0.094396,0.000000
0.166766,0.094321,0.000000
0.167162,0.094247,0.000000
0.167558,0.094172,0.000000
0.167954,0.094097,0.000000
0.168350,0.094021,0.000000
0.168746,0.093946,0.000000
0.169142,0.093870,0.000000
0.169538,0.093795,0.000000
0.169934,0.093719,0.000000
0.170331,0.093643,0.000000
0.170727,0.093566,0.000000
0.171123,0.093490,0.000000
0.171519,0.093413,0.000000
0.171915,0.093336,0.000000
0.172311,0.093259,0.000000
0.172708,0.093182,0.000000
0.173104,0.093105,0.000000
0.173500,0.093027,0.000000
0.173896,0.092949,0.000000
0.174293,0.092871,0.000000
0.174689,0.092793,0.000000
0.175085,0.092715,0.000000
0.175482,0.092636,0.000000
0.175878,0.092558,0.000000
0.176275,0.092479,0.000000
0.176671,0.092400,0.000000
0.177067,0.092321,0.000000
0.177464,0.092242,0.000000
0.177860,0.092162,0.000000
0.178257,0.092082,0.000000
0.178653,0.092002,0.000000
0.179050,0.091922,0.000000
0.179447,0.091842,0.000000
0.179843,0.091762,0.000000
0.180240,0.091681,0.000000
0.180637,0.091601,0.000000
0.181033,0.091520,0.000000
0.181430,0.091439,0.000000
0.181827,0.091357,0.000000
0.182223,0.091276,0.000000
0.182620,0.091194,0.000000
0.183017,0.091113,0.000000
0.183414,0.091031,0.000000
0.183811,0.090949,0.000000
0.184208,0.090866,0.000000
0.184604,0.090784,0.000000
0.185001,0.090701,0.000000
0.185398,0.090618,0.000000
0.185795,0.090535,0.000000
0.186192,0.090452,0.000000
0.186589,0.090369,0.000000
0.186986,0.090286,0.000000
0.187383,0.090202,0.000000
0.187780,0.090118,0.000000
0.188178,0.090034,0.000000
0.188575,0.089950,0.000000
0.188972,0.089866,0.000000
0.189369,0.089781,0.000000
0.189766,0.089696,0.000000
0.190164,0.089612,0.000000
0.190561,0.089527,0.000000
0.190958,0.089441,0.000000
0.191355,0.089356,0.000000
0.191753,0.089270,0.000000
0.192150,0.089185,0.000000
0.192547,0.089099,0.000000
0.192945,0.089013,0.000000
0.193342,0.088927,0.000000
0.193740,0.088840,0.000000
0.194137,0.088754,0.000000
0.194535,0.088667,0.000000
0.194932,0.088580,0.000000
0.195330,0.088493,0.000000
0.195727,0.088406,0.000000
0.196125,0.088318,0.000000
0.196523,0.088231,0.000000
0.196920,0.088143,0.000000
0.197318,0.088055,0.000000
0.197716,0.087967,0.000000
0.198113,0.087878,0.000000
0.198511,0.087790,0.000000
0.198909,0.087701,0.000000
0.199307,0.087612,0.000000
0.199705,0.087523,0.000000
0.200103,0.087434,0.000000
0.200500,0.087345,0.000000
0.200898,0.087255,0.000000
0.201296,0.087166,0.000000
0.201694,0.087076,0.000000
0.202092,0.086986,0.000000
0.202490,0.086895,0.000000
0.202888,0.086805,0.000000
0.203286,0.086714,0.000000
0.203684,0.086624,0.000000
0.204082,0.086533,0.000000
0.204481,0.086442,0.000000
0.204879,0.086350,0.000000
0.205277,0.086259,0.000000
0.205675,0.086167,0.000000
0.206073,0.086076,0.000000
0.206471,0.085984,0.000000
0.206870,0.085892,0.000000
0.207268,0.085799,0.000000
0.207666,0.085707,0.000000
0.208064,0.085614,0.000000
0.208463,0.085521,0.000000
0.208861,0.085428,0.000000
0.209259,0.085335,0.000000
0.209658,0.085242,0.000000
0.210056,0.085148,0.000000
0.210455,0.085055,0.000000
0.210853,0.084961,0.000000
0.211252,0.084867,0.000000
0.211650,0.084773,0.000000
0.212049,0.084678,0.000000
0.212447,0.084584,0.000000
0.212846,0.084489,0.000000
0.213244,0.084394,0.000000
0.213643,0.084299,0.000000
0.214041,0.084204,0.000000
0.214440,0.084109,0.000000
0.214839,0.084013,0.000000
0.215237,0.083917,0.000000
0.215636,0.083821,0.000000
0.216035,0.083725,0.000000
0.216433,0.083629,0.000000
0.216832,0.083533,0.000000
0.217231,0.083436,0.000000
0.217630,0.083340,0.000000
0.218029,0.083243,0.000000
0.218427,0.083146,0.000000
0.218826,0.083049,0.000000
0.219225,0.082951,0.000000
0.219624,0.082854,0.000000
0.220023,0.082756,0.000000
0.220422,0.082658,0.000000
0.220821,0.082560,0.000000
0.221220,0.082462,0.000000
0.221619,0.082364,0.000000
0.222018,0.082265,0.000000
0.222417,0.082166,0.000000
0.222816,0.082068,0.000000
0.223215,0.081969,0.000000
0.223614,0.081869,0.000000
0.224013,0.081770,0.000000
0.224412,0.081671,0.000000
0.224812,0.081571,0.000000
0.225211,0.081471,0.000000
0.225610,0.081371,0.000000
0.226009,0.081271,0.000000
0.226409,0.081171,0.000000
0.226808,0.081070,0.000000
0.227207,0.080969,0.000000
0.227607,0.080869,0.000000
0.228006,0.080768,0.000000
0.228405,0.080667,0.000000
0.228805,0.080565,0.000000
0.229204,0.080464,0.000000
0.229604,0.080362,0.000000
0.230003,0.080260,0.000000
0.230403,0.080159,0.000000
0.230802,0.080056,0.000000
0.231202,0.079954,0.000000
0.231601,0.079852,0.000000
0.232001,0.079749,0.000000
0.232401,0.079646,0.000000
0.232800,0.079544,0.000000
0.233200,0.079441,0.000000
0.233600,0.079337,0.000000
0.233999,0.079234,0.000000
0.234399,0.079130,0.000000
0.234799,0.079027,0.000000
0.235199,0.078923,0.000000
0.235599,0.078819,0.000000
0.235998,0.078715,0.000000
0.236398,0.078610,0.000000
0.236798,0.078506,0.000000
0.237198,0.078401,0.000000
0.237598,0.078296,0.000000
0.237998,0.078191,0.000000
0.238398,0.078086,0.000000
0.238798,0.077981,0.000000
0.239198,0.077875,0.000000
0.239598,0.077770,0.000000
0.239998,0.077664,0.000000
0.240398,0.077558,0.000000
0.240798,0.077452,0.000000
0.241198,0.077346,0.000000
0.241599,0.077239,0.000000
0.241999,0.077133,0.000000
0.242399,0.077026,0.000000
0.242799,0.076919,0.000000
0.243199,0.076812,0.000000
0.243599,0.076705,0.000000
0.244000,0.076598,0.000000
0.244400,0.076490,0.000000
0.244800,0.076383,0.000000
0.245201,0.076275,0.000000
0.245601,0.076167,0.000000
0.246001,0.076059,0.000000
0.246402,0.075951,0.000000
0.246802,0.075843,0.000000
0.247202,0.075734,0.000000
0.247603,0.075625,0.000000
0.248003,0.075516,0.000000
0.248403,0.075407,0.000000
0.248804,0.075298,0.000000
0.249204,0.075189,0.000000
0.249605,0.075080,0.000000
0.250005,0.074970,0.000000
0.250406,0.074860,0.000000
0.250806,0.074751,0.000000
0.251207,0.074640,0.000000
0.251607,0.074530,0.000000
0.252008,0.074420,0.000000
0.252409,0.074310,0.000000
0.252809,0.074199,0.000000
0.253210,0.074088,0.000000
0.253610,0.073977,0.000000
0.254011,0.073866,0.000000
0.254412,0.073755,0.000000
0.254812,0.073644,0.000000
0.255213,0.073532,0.000000
0.255614,0.073421,0.000000
0.256014,0.073309,0.000000
0.256415,0.073197,0.000000
0.256816,0.073085,0.000000
0.257217,0.072973,0.000000
0.257617,0.072861,0.000000
0.258018,0.072748,0.000000
0.258419,0.072636,0.000000
0.258820,0.072523,0.000000
0.259220,0.072410,0.000000
0.259621,0.072297,0.000000
0.260022,0.072184,0.000000
0.260423,0.072071,0.000000
0.260824,0.071957,0.000000
0.261225,0.071844,0.000000
0.261626,0.071730,0.000000
0.262027,0.071616,0.000000
0.262427,0.071502,0.000000
0.262828,0.071388,0.000000
0.263229,0.071274,0.000000
0.263630,0.071159,0.000000
0.264031,0.071045,0.000000
0.264432,0.070930,0.000000
0.264833,0.070815,0.000000
0.265234,0.070700,0.000000
0.265635,0.070585,0.000000
0.266036,0.070470,0.000000
0.266438,0.070355,0.000000
0.266839,0.070239,0.000000
0.267240,0.070124,0.000000
0.267641,0.070008,0.000000
0.268042,0.069892,0.000000
0.268443,0.069776,0.000000
0.268844,0.069660,0.000000
0.269246,0.069544,0.000000
0.269647,0.069427,0.000000
0.270048,0.069311,0.000000
0.270449,0.069194,0.000000
0.270850,0.069077,0.000000
0.271252,0.068960,0.000000
0.271653,0.068843,0.000000
0.272054,0.068726,0.000000
0.272456,0.068609,0.000000
0.272857,0.068491,0.000000
0.273258,0.068374,0.000000
0.273660,0.068256,0.000000
0.274061,0.068138,0.000000
0.274462,0.068020,0.000000
0.274864,0.067902,0.000000
0.275265,0.067784,0.000000
0.275667,0.067665,0.000000
0.276068,0.067547,0.000000
0.276470,0.067428,0.000000
0.276871,0.067310,0.000000
0.277273,0.067191,0.000000
0.277674,0.067072,0.000000
0.278076,0.066953,0.000000
0.278477,0.066833,0.000000
0.278879,0.066714,0.000000
0.279280,0.066595,0.000000
0.279682,0.066475,0.000000
0.280084,0.066355,0.000000
0.280485,0.066235,0.000000
0.280887,0.066115,0.000000
0.281288,0.065995,0.000000
0.281690,0.065875,0.000000
0.282092,0.065755,0.000000
0.282493,0.065634,0.000000
0.282895,0.065514,0.000000
0.283297,0.065393,0.000000
0.283698,0.065273,0.000000
0.284100,0.065152,0.000000
0.284502,0.065031,0.000000
0.284904,0.064910,0.000000
0.285305,0.064788,0.000000
0.285707,0.064667,0.000000
0.286109,0.064546,0.000000
0.286511,0.064424,0.000000
0.286913,0.064302,0.000000
0.287314,0.064180,0.000000
0.287716,0.064059,0.000000
0.288118,0.063937,0.000000
0.288520,0.063814,0.000000
0.288922,0.063692,0.000000
0.289323,0.063570,0.000000
0.289725,0.063447,0.000000
0.290127,0.063325,0.000000
0.290529,0.063202,0.000000
0.290931,0.063079,0.000000
0.291333,0.062956,0.000000
0.291734,0.062833,0.000000
0.292136,0.062710,0.000000
0.292538,0.062587,0.000000
0.292940,0.062464,0.000000
0.293342,0.062340,0.000000
0.293744,0.062217,0.000000
0.294145,0.062093,0.000000
0.294547,0.061969,0.000000
0.294949,0.061846,0.000000
0.295351,0.061722,0.000000
0.295753,0.061597,0.000000
0.296155,0.061473,0.000000
0.296557,0.061349,0.000000
0.296958,0.061225,0.000000
0.297360,0.061100,0.000000
0.297762,0.060976,0.000000
0.298164,0.060851,0.000000
0.298566,0.060726,0.000000
0.298968,0.060601,0.000000
0.299370,0.060476,0.000000
0.299771,0.060351,0.000000
0.300173,0.060226,0.000000
0.300575,0.060101,0.000000
0.300977,0.059975,0.000000
0.301379,0.059850,0.000000
0.301781,0.059724,0.000000
0.302183,0.059598,0.000000
0.302585,0.059473,0.000000
0.302987,0.059347,0.000000
0.303389,0.059221,0.000000
0.303791,0.059095,0.000000
0.304193,0.058969,0.000000
0.304595,0.058842,0.000000
0.304996,0.058716,0.000000
0.305398,0.058589,0.000000
0.305800,0.058463,0.000000
0.306202,0.058336,0.000000
0.306605,0.058210,0.000000
0.307007,0.058083,0.000000
0.307409,0.057956,0.000000
0.307811,0.057829,0.000000
0.308213,0.057702,0.000000
0.308615,0.057575,0.000000
0.309017,0.057447,0.000000
0.309419,0.057320,0.000000
0.309821,0.057192,0.000000
0.310223,0.057065,0.000000
0.310625,0.056937,0.000000
0.311028,0.056809,0.000000
0.311430,0.056682,0.000000
0.311832,0.056554,0.000000
0.312234,0.056426,0.000000
0.312636,0.056298,0.000000
0.313038,0.056170,0.000000
0.313440,0.056041,0.000000
0.313843,0.055913,0.000000
0.314245,0.055785,0.000000
0.314647,0.055656,0.000000
0.315049,0.055527,0.000000
0.315451,0.055399,0.000000
0.315853,0.055270,0.000000
0.316256,0.055141,0.000000
0.316658,0.055012,0.000000
0.317060,0.054883,0.000000
0.317462,0.054754,0.000000
0.317864,0.054625,0.000000
0.318266,0.054496,0.000000
0.318669,0.054366,0.000000
0.319071,0.054237,0.000000
0.319473,0.054107,0.000000
0.319875,0.053978,0.000000
0.320277,0.053848,0.000000
0.320679,0.053718,0.000000
0.321081,0.053588,0.000000
0.321483,0.053458,0.000000
0.321885,0.053328,0.000000
0.322288,0.053198,0.000000
0.322690,0.053068,0.000000
0.323092,0.052938,0.000000
0.323494,0.052808,0.000000
0.323896,0.052677,0.000000
0.324298,0.052547,0.000000
0.324700,0.052416,0.000000
0.325102,0.052286,0.000000
0.325504,0.052155,0.000000
0.325906,0.052024,0.000000
0.326308,0.051894,0.000000
0.326710,0.051763,0.000000
0.327112,0.051632,0.000000
0.327514,0.051501,0.000000
0.327916,0.051370,0.000000
0.328318,0.051239,0.000000
0.328720,0.051108,0.000000
0.329122,0.050977,0.000000
0.329523,0.050846,0.000000
0.329925,0.050714,0.000000
0.330327,0.050583,0.000000
0.330729,0.050452,0.000000
0.331131,0.050320,0.000000
0.331533,0.050189,0.000000
0.331935,0.050057,0.000000
0.332336,0.049926,0.000000
0.332738,0.049794,0.000000
0.333140,0.049663,0.000000
0.333542,0.049531,0.000000
0.333944,0.049399,0.000000
0.334345,0.049268,0.000000
0.334747,0.049136,0.000000
0.335149,0.049004,0.000000
0.335550,0.048872,0.000000
0.335952,0.048740,0.000000
0.336354,0.048607,0.000000
0.336755,0.048475,0.000000
0.337157,0.048343,0.000000
0.337559,0.048210,0.000000
0.337960,0.048078,0.000000
0.338362,0.047945,0.000000
0.338763,0.047812,0.000000
0.339165,0.047679,0.000000
0.339566,0.047546,0.000000
0.339968,0.047413,0.000000
0.340369,0.047279,0.000000
0.340771,0.047146,0.000000
0.341172,0.047012,0.000000
0.341573,0.046879,0.000000
0.341975,0.046745,0.000000
0.342376,0.046611,0.000000
0.342777,0.046476,0.000000
0.343179,0.046342,0.000000
0.343580,0.046207,0.000000
0.343981,0.046073,0.000000
0.344382,0.045938,0.000000
0.344783,0.045802,0.000000
0.345184,0.045667,0.000000
0.345585,0.045532,0.000000
0.345987,0.045396,0.000000
0.346388,0.045260,0.000000
0.346789,0.045124,0.000000
0.347190,0.044988,0.000000
0.347591,0.044852,0.000000
0.347992,0.044716,0.000000
0.348393,0.044580,0.000000
0.348794,0.044444,0.000000
0.349195,0.044307,0.000000
0.349596,0.044171,0.000000
0.349997,0.044035,0.000000
0.350398,0.043898,0.000000
0.350799,0.043762,0.000000
0.351200,0.043625,0.000000
0.351601,0.043489,0.000000
0.352002,0.043353,0.000000
0.352404,0.043216,0.000000
0.352805,0.043080,0.000000
0.353206,0.042944,0.000000
0.353608,0.042808,0.000000
0.354009,0.042672,0.000000
0.354410,0.042537,0.000000
0.354812,0.042401,0.000000
0.355213,0.042266,0.000000
0.355615,0.042130,0.000000
0.356017,0.041995,0.000000
0.356418,0.041860,0.000000
0.356820,0.041726,0.000000
0.357222,0.041591,0.000000
0.357624,0.041457,0.000000
0.358026,0.041323,0.000000
0.358428,0.041189,0.000000
0.358830,0.041055,0.000000
0.359232,0.040921,0.000000
0.359634,0.040787,0.000000
0.360036,0.040654,0.000000
0.360438,0.040520,0.000000
0.360840,0.040387,0.000000
0.361242,0.040253,0.000000
0.361644,0.040120,0.000000
0.362045,0.039986,0.000000
0.362447,0.039853,0.000000
0.362848,0.039719,0.000000
0.363249,0.039585,0.000000
0.363650,0.039451,0.000000
0.364051,0.039317,0.000000
0.364452,0.039183,0.000000
0.364852,0.039049,0.000000
0.365252,0.038914,0.000000
0.365652,0.038779,0.000000
0.366052,0.038644,0.000000
0.366451,0.038508,0.000000
0.366850,0.038372,0.000000
0.367249,0.038236,0.000000
0.367647,0.038100,0.000000
0.368045,0.037963,0.000000
0.368443,0.037826,0.000000
0.368840,0.037688,0.000000
0.369237,0.037550,0.000000
0.369633,0.037411,0.000000
0.370029,0.037272,0.000000
0.370425,0.037132,0.000000
0.370820,0.036992,0.000000
0.371215,0.036852,0.000000
0.371609,0.036711,0.000000
0.372003,0.036569,0.000000
0.372397,0.036427,0.000000
0.372791,0.036285,0.000000
0.373184,0.036142,0.000000
0.373578,0.035999,0.000000
0.373971,0.035855,0.000000
0.374363,0.035711,0.000000
0.374756,0.035566,0.000000
0.375149,0.035421,0.000000
0.375541,0.035275,0.000000
0.375933,0.035129,0.000000
0.376326,0.034982,0.000000
0.376718,0.034835,0.000000
0.377110,0.034688,0.000000
0.377502,0.034540,0.000000
0.377895,0.034391,0.000000
0.378287,0.034243,0.000000
0.378679,0.034093,0.000000
0.379072,0.033944,0.000000
0.379464,0.033793,0.000000
0.379857,0.033643,0.000000
0.380250,0.033492,0.000000
0.380643,0.033340,0.000000
0.381036,0.033188,0.000000
0.381429,0.033036,0.000000
0.381823,0.032883,0.000000
0.382217,0.032730,0.000000
0.382611,0.032577,0.000000
0.383006,0.032424,0.000000
0.383401,0.032272,0.000000
0.383797,0.032121,0.000000
0.384194,0.031971,0.000000
0.384592,0.031823,0.000000
0.384990,0.031677,0.000000
0.385390,0.031533,0.000000
0.385790,0.031392,0.000000
0.386192,0.031254,0.000000
0.386595,0.031119,0.000000
0.387000,0.030988,0.000000
0.387406,0.030861,0.000000
0.387813,0.030739,0.000000
0.388222,0.030621,0.000000
0.388633,0.030508,0.000000
0.389046,0.030400,0.000000
0.389461,0.030298,0.000000
0.389877,0.030202,0.000000
0.390296,0.030113,0.000000
0.390717,0.030030,0.000000
0.391140,0.029955,0.000000
0.391566,0.029887,0.000000
0.391994,0.029826,0.000000
0.392425,0.029774,0.000000
0.392858,0.029730,0.000000
0.393294,0.029694,0.000000
0.393733,0.029668,0.000000
0.394175,0.029651,0.000000
0.394620,0.029644,0.000000


==> Pillow_r5_e2-M1-c1_TFT_line_u=1.000000_dir=0.csv <==
0.394620,0.029644,0.000000
0.394613,0.030089,0.000000
0.394596,0.030531,0.000000
0.394570,0.030970,0.000000
0.394534,0.031406,0.000000
0.394490,0.031839,0.000000
0.394438,0.032270,0.000000
0.394378,0.032698,0.000000
0.394309,0.033124,0.000000
0.394234,0.033547,0.000000
0.394151,0.033968,0.000000
0.394062,0.034387,0.000000
0.393966,0.034803,0.000000
0.393864,0.035218,0.000000
0.393756,0.035631,0.000000
0.393644,0.036042,0.000000
0.393526,0.036451,0.000000
0.393403,0.036858,0.000000
0.393276,0.037264,0.000000
0.393145,0.037669,0.000000
0.393010,0.038072,0.000000
0.392872,0.038474,0.000000
0.392731,0.038874,0.000000
0.392587,0.039274,0.000000
0.392441,0.039672,0.000000
0.392293,0.040070,0.000000
0.392143,0.040467,0.000000
0.391992,0.040863,0.000000
0.391840,0.041258,0.000000
0.391687,0.041653,0.000000
0.391534,0.042047,0.000000
0.391381,0.042441,0.000000
0.391228,0.042835,0.000000
0.391076,0.043228,0.000000
0.390924,0.043621,0.000000
0.390772,0.044014,0.000000
0.390621,0.044407,0.000000
0.390471,0.044800,0.000000
0.390320,0.045192,0.000000
0.390171,0.045585,0.000000
0.390021,0.045977,0.000000
0.389873,0.046370,0.000000
0.389724,0.046762,0.000000
0.389576,0.047154,0.000000
0.389429,0.047546,0.000000
0.389282,0.047938,0.000000
0.389135,0.048331,0.000000
0.388989,0.048723,0.000000
0.388843,0.049115,0.000000
0.388698,0.049508,0.000000
0.388553,0.049901,0.000000
0.388409,0.050293,0.000000
0.388265,0.050686,0.000000
0.388122,0.051080,0.000000
0.387979,0.051473,0.000000
0.387837,0.051867,0.000000
0.387695,0.052261,0.000000
0.387553,0.052655,0.000000
0.387412,0.053049,0.000000
0.387272,0.053444,0.000000
0.387132,0.053839,0.000000
0.386992,0.054235,0.000000
0.386853,0.054631,0.000000
0.386714,0.055027,0.000000
0.386576,0.055424,0.000000
0.386438,0.055821,0.000000
0.386301,0.056219,0.000000
0.386164,0.056617,0.000000
0.386028,0.057015,0.000000
0.385892,0.057414,0.000000
0.385756,0.057813,0.000000
0.385620,0.058212,0.000000
0.385485,0.058612,0.000000
0.385350,0.059012,0.000000
0.385215,0.059412,0.000000
0.385081,0.059812,0.000000
0.384947,0.060213,0.000000
0.384813,0.060614,0.000000
0.384679,0.061015,0.000000
0.384545,0.061416,0.000000
0.384411,0.061817,0.000000
0.384278,0.062219,0.000000
0.384144,0.062620,0.000000
0.384011,0.063022,0.000000
0.383877,0.063424,0.000000
0.383744,0.063826,0.000000
0.383610,0.064228,0.000000
0.383477,0.064630,0.000000
0.383343,0.065032,0.000000
0.383209,0.065434,0.000000
0.383075,0.065836,0.000000
0.382941,0.066238,0.000000
0.382807,0.066640,0.000000
0.382673,0.067042,0.000000
0.382539,0.067444,0.000000
0.382404,0.067846,0.000000
0.382269,0.068247,0.000000
0.382134,0.068649,0.000000
0.381998,0.069051,0.000000
0.381863,0.069452,0.000000
0.381727,0.069854,0.000000
0.381592,0.070255,0.000000
0.381456,0.070656,0.000000
0.381320,0.071058,0.000000
0.381184,0.071459,0.000000
0.381048,0.071860,0.000000
0.380911,0.072262,0.000000
0.380775,0.072663,0.000000
0.380639,0.073064,0.000000
0.380502,0.073465,0.000000
0.380366,0.073866,0.000000
0.380230,0.074267,0.000000
0.380093,0.074668,0.000000
0.379957,0.075069,0.000000
0.379820,0.075470,0.000000
0.379684,0.075871,0.000000
0.379548,0.076272,0.000000
0.379412,0.076673,0.000000
0.379276,0.077074,0.000000
0.379140,0.077475,0.000000
0.379004,0.077877,0.000000
0.378868,0.078278,0.000000
0.378732,0.078679,0.000000
0.378597,0.079080,0.000000
0.378462,0.079481,0.000000
0.378327,0.079882,0.000000
0.378192,0.080283,0.000000
0.378057,0.080684,0.000000
0.377922,0.081086,0.000000
0.377788,0.081487,0.000000
0.377654,0.081888,0.000000
0.377519,0.082289,0.000000
0.377386,0.082691,0.000000
0.377252,0.083092,0.000000
0.377118,0.083493,0.000000
0.376985,0.083895,0.000000
0.376851,0.084296,0.000000
0.376718,0.084698,0.000000
0.376585,0.085099,0.000000
0.376452,0.085501,0.000000
0.376319,0.085902,0.000000
0.376187,0.086304,0.000000
0.376054,0.086705,0.000000
0.375921,0.087107,0.000000
0.375789,0.087509,0.000000
0.375657,0.087910,0.000000
0.375525,0.088312,0.000000
0.375392,0.088714,0.000000
0.375260,0.089115,0.000000
0.375128,0.089517,0.000000
0.374997,0.089919,0.000000
0.374865,0.090320,0.000000
0.374733,0.090722,0.000000
0.374601,0.091124,0.000000
0.374470,0.091526,0.000000
0.374338,0.091928,0.000000
0.374207,0.092329,0.000000
0.374075,0.092731,0.000000
0.373944,0.093133,0.000000
0.373812,0.093535,0.000000
0.373681,0.093937,0.000000
0.373550,0.094339,0.000000
0.373418,0.094741,0.000000
0.373287,0.095142,0.000000
0.373156,0.095544,0.000000
0.373025,0.095946,0.000000
0.372894,0.096348,0.000000
0.372763,0.096750,0.000000
0.372632,0.097152,0.000000
0.372501,0.097554,0.000000
0.372370,0.097956,0.000000
0.372240,0.098358,0.000000
0.372109,0.098760,0.000000
0.371978,0.099162,0.000000
0.371848,0.099564,0.000000
0.371717,0.099966,0.000000
0.371587,0.100368,0.000000
0.371456,0.100770,0.000000
0.371326,0.101172,0.000000
0.371196,0.101574,0.000000
0.371066,0.101976,0.000000
0.370936,0.102379,0.000000
0.370806,0.102781,0.000000
0.370676,0.103183,0.000000
0.370546,0.103585,0.000000
0.370416,0.103987,0.000000
0.370286,0.104389,0.000000
0.370157,0.104791,0.000000
0.370027,0.105193,0.000000
0.369898,0.105596,0.000000
0.369768,0.105998,0.000000
0.369639,0.106400,0.000000
0.369510,0.106802,0.000000
0.369381,0.107204,0.000000
0.369252,0.107606,0.000000
0.369123,0.108008,0.000000
0.368994,0.108411,0.000000
0.368865,0.108813,0.000000
0.368737,0.109215,0.000000
0.368608,0.109617,0.000000
0.368480,0.110019,0.000000
0.368351,0.110421,0.000000
0.368223,0.110824,0.000000
0.368094,0.111226,0.000000
0.367966,0.111628,0.000000
0.367838,0.112030,0.000000
0.367710,0.112432,0.000000
0.367582,0.112834,0.000000
0.367455,0.113237,0.000000
0.367327,0.113639,0.000000
0.367199,0.114041,0.000000
0.367072,0.114443,0.000000
0.366944,0.114845,0.000000
0.366817,0.115247,0.000000
0.366690,0.115649,0.000000
0.366562,0.116051,0.000000
0.366435,0.116453,0.000000
0.366308,0.116855,0.000000
0.366181,0.117258,0.000000
0.366054,0.117660,0.000000
0.365928,0.118062,0.000000
0.365801,0.118464,0.000000
0.365675,0.118866,0.000000
0.365548,0.119268,0.000000
0.365422,0.119670,0.000000
0.365296,0.120072,0.000000
0.365169,0.120473,0.000000
0.365043,0.120875,0.000000
0.364917,0.121277,0.000000
0.364791,0.121679,0.000000
0.364666,0.122081,0.000000
0.364540,0.122483,0.000000
0.364414,0.122885,0.000000
0.364289,0.123287,0.000000
0.364163,0.123689,0.000000
0.364038,0.124091,0.000000
0.363913,0.124493,0.000000
0.363788,0.124894,0.000000
0.363663,0.125296,0.000000
0.363538,0.125698,0.000000
0.363413,0.126100,0.000000
0.363289,0.126502,0.000000
0.363164,0.126904,0.000000
0.363039,0.127306,0.000000
0.362915,0.127708,0.000000
0.362791,0.128109,0.000000
0.362667,0.128511,0.000000
0.362543,0.128913,0.000000
0.362419,0.129315,0.000000
0.362295,0.129717,0.000000
0.362171,0.130119,0.000000
0.362047,0.130520,0.000000
0.361924,0.130922,0.000000
0.361800,0.131324,0.000000
0.361677,0.131726,0.000000
0.361554,0.132128,0.000000
0.361431,0.132530,0.000000
0.361308,0.132932,0.000000
0.361185,0.133333,0.000000
0.361062,0.133735,0.000000
0.360939,0.134137,0.000000
0.360817,0.134539,0.000000
0.360694,0.134941,0.000000
0.360572,0.135343,0.000000
0.360450,0.135744,0.000000
0.360328,0.136146,0.000000
0.360206,0.136548,0.000000
0.360084,0.136950,0.000000
0.359962,0.137352,0.000000
0.359840,0.137753,0.000000
0.359719,0.138155,0.000000
0.359597,0.138557,0.000000
0.359476,0.138959,0.000000
0.359355,0.139360,0.000000
0.359233,0.139762,0.000000
0.359112,0.140164,0.000000
0.358992,0.140566,0.000000
0.358871,0.140967,0.000000
0.358750,0.141369,0.000000
0.358630,0.141771,0.000000
0.358509,0.142172,0.000000
0.358389,0.142574,0.000000
0.358269,0.142976,0.000000
0.358149,0.143377,0.000000
0.358029,0.143779,0.000000
0.357909,0.144181,0.000000
0.357789,0.144582,0.000000
0.357670,0.144984,0.000000
0.357550,0.145385,0.000000
0.357431,0.145787,0.000000
0.357312,0.146188,0.000000
0.357192,0.146590,0.000000
0.357073,0.146991,0.000000
0.356955,0.147393,0.000000
0.356836,0.147794,0.000000
0.356717,0.148196,0.000000
0.356599,0.148597,0.000000
0.356480,0.148999,0.000000
0.356362,0.149400,0.000000
0.356244,0.149802,0.000000
0.356126,0.150203,0.000000
0.356008,0.150604,0.000000
0.355890,0.151006,0.000000
0.355773,0.151407,0.000000
0.355655,0.151808,0.000000
0.355538,0.152210,0.000000
0.355421,0.152611,0.000000
0.355304,0.153012,0.000000
0.355187,0.153414,0.000000
0.355070,0.153815,0.000000
0.354953,0.154216,0.000000
0.354837,0.154617,0.000000
0.354720,0.155019,0.000000
0.354604,0.155420,0.000000
0.354488,0.155821,0.000000
0.354372,0.156222,0.000000
0.354256,0.156623,0.000000
0.354140,0.157024,0.000000
0.354025,0.157425,0.000000
0.353909,0.157827,0.000000
0.353794,0.158228,0.000000
0.353679,0.158629,0.000000
0.353564,0.159030,0.000000
0.353449,0.159431,0.000000
0.353334,0.159832,0.000000
0.353219,0.160233,0.000000
0.353105,0.160634,0.000000
0.352990,0.161035,0.000000
0.352876,0.161436,0.000000
0.352762,0.161837,0.000000
0.352648,0.162238,0.000000
0.352534,0.162638,0.000000
0.352420,0.163039,0.000000
0.352307,0.163440,0.000000
0.352193,0.163841,0.000000
0.352080,0.164242,0.000000
0.351967,0.164643,0.000000
0.351854,0.165044,0.000000
0.351741,0.165444,0.000000
0.351628,0.165845,0.000000
0.351516,0.166246,0.000000
0.351403,0.166647,0.000000
0.351291,0.167048,0.000000
0.351179,0.167448,0.000000
0.351067,0.167849,0.000000
0.350955,0.168250,0.000000
0.350843,0.168650,0.000000
0.350732,0.169051,0.000000
0.350620,0.169452,0.000000
0.350509,0.169852,0.000000
0.350398,0.170253,0.000000
0.350287,0.170654,0.000000
0.350176,0.171054,0.000000
0.350065,0.171455,0.000000
0.349954,0.171856,0.000000
0.349844,0.172256,0.000000
0.349734,0.172657,0.000000
0.349624,0.173057,0.000000
0.349514,0.173458,0.000000
0.349404,0.173858,0.000000
0.349294,0.174259,0.000000
0.349184,0.174659,0.000000
0.349075,0.175060,0.000000
0.348966,0.175460,0.000000
0.348857,0.175861,0.000000
0.348748,0.176261,0.000000
0.348639,0.176661,0.000000
0.348530,0.177062,0.000000
0.348422,0.177462,0.000000
0.348313,0.177863,0.000000
0.348205,0.178263,0.000000
0.348097,0.178663,0.000000
0.347989,0.179063,0.000000
0.347881,0.179464,0.000000
0.347774,0.179864,0.000000
0.347666,0.180264,0.000000
0.347559,0.180665,0.000000
0.347452,0.181065,0.000000
0.347345,0.181465,0.000000
0.347238,0.181865,0.000000
0.347131,0.182265,0.000000
0.347025,0.182666,0.000000
0.346918,0.183066,0.000000
0.346812,0.183466,0.000000
0.346706,0.183866,0.000000
0.346600,0.184266,0.000000
0.346494,0.184666,0.000000
0.346389,0.185066,0.000000
0.346283,0.185466,0.000000
0.346178,0.185866,0.000000
0.346073,0.186266,0.000000
0.345968,0.186666,0.000000
0.345863,0.187066,0.000000
0.345758,0.187466,0.000000
0.345654,0.187866,0.000000
0.345549,0.188266,0.000000
0.345445,0.188666,0.000000
0.345341,0.189065,0.000000
0.345237,0.189465,0.000000
0.345134,0.189865,0.000000
0.345030,0.190265,0.000000
0.344927,0.190664,0.000000
0.344824,0.191064,0.000000
0.344721,0.191464,0.000000
0.344618,0.191864,0.000000
0.344515,0.192263,0.000000
0.344412,0.192663,0.000000
0.344310,0.193062,0.000000
0.344208,0.193462,0.000000
0.344106,0.193861,0.000000
0.344004,0.194261,0.000000
0.343902,0.194660,0.000000
0.343800,0.195060,0.000000
0.343699,0.195459,0.000000
0.343597,0.195859,0.000000
0.343496,0.196258,0.000000
0.343395,0.196658,0.000000
0.343295,0.197057,0.000000
0.343194,0.197456,0.000000
0.343093,0.197855,0.000000
0.342993,0.198255,0.000000
0.342893,0.198654,0.000000
0.342793,0.199053,0.000000
0.342693,0.199452,0.000000
0.342594,0.199852,0.000000
0.342494,0.200251,0.000000
0.342395,0.200650,0.000000
0.342296,0.201049,0.000000
0.342197,0.201448,0.000000
0.342098,0.201847,0.000000
0.341999,0.202246,0.000000
0.341900,0.202645,0.000000
0.341802,0.203044,0.000000
0.341704,0.203443,0.000000
0.341606,0.203842,0.000000
0.341508,0.204241,0.000000
0.341410,0.204640,0.000000
0.341313,0.205039,0.000000
0.341215,0.205438,0.000000
0.341118,0.205837,0.000000
0.341021,0.206235,0.000000
0.340924,0.206634,0.000000
0.340828,0.207033,0.000000
0.340731,0.207432,0.000000
0.340635,0.207831,0.000000
0.340539,0.208229,0.000000
0.340443,0.208628,0.000000
0.340347,0.209027,0.000000
0.340251,0.209425,0.000000
0.340155,0.209824,0.000000
0.340060,0.210223,0.000000
0.339965,0.210621,0.000000
0.339870,0.211020,0.000000
0.339775,0.211418,0.000000
0.339680,0.211817,0.000000
0.339586,0.212215,0.000000
0.339491,0.212614,0.000000
0.339397,0.213012,0.000000
0.339303,0.213411,0.000000
0.339209,0.213809,0.000000
0.339116,0.214208,0.000000
0.339022,0.214606,0.000000
0.338929,0.215005,0.000000
0.338836,0.215403,0.000000
0.338743,0.215801,0.000000
0.338650,0.216200,0.000000
0.338557,0.216598,0.000000
0.338465,0.216996,0.000000
0.338373,0.217394,0.000000
0.338280,0.217793,0.000000
0.338188,0.218191,0.000000
0.338097,0.218589,0.000000
0.338005,0.218987,0.000000
0.337914,0.219385,0.000000
0.337822,0.219784,0.000000
0.337731,0.220182,0.000000
0.337640,0.220580,0.000000
0.337550,0.220978,0.000000
0.337459,0.221376,0.000000
0.337369,0.221774,0.000000
0.337278,0.222172,0.000000
0.337188,0.222570,0.000000
0.337099,0.222968,0.000000
0.337009,0.223366,0.000000
0.336919,0.223764,0.000000
0.336830,0.224162,0.000000
0.336741,0.224559,0.000000
0.336652,0.224957,0.000000
0.336563,0.225355,0.000000
0.336474,0.225753,0.000000
0.336386,0.226151,0.000000
0.336297,0.226548,0.000000
0.336209,0.226946,0.000000
0.336121,0.227344,0.000000
0.336034,0.227741,0.000000
0.335946,0.228139,0.000000
0.335858,0.228537,0.000000
0.335771,0.228934,0.000000
0.335684,0.229332,0.000000
0.335597,0.229729,0.000000
0.335510,0.230127,0.000000
0.335424,0.230524,0.000000
0.335337,0.230922,0.000000
0.335251,0.231319,0.000000
0.335165,0.231717,0.000000
0.335079,0.232114,0.000000
0.334994,0.232511,0.000000
0.334908,0.232909,0.000000
0.334823,0.233306,0.000000
0.334737,0.233703,0.000000
0.334652,0.234101,0.000000
0.334568,0.234498,0.000000
0.334483,0.234895,0.000000
0.334398,0.235292,0.000000
0.334314,0.235689,0.000000
0.334230,0.236086,0.000000
0.334146,0.236484,0.000000
0.334062,0.236881,0.000000
0.333979,0.237278,0.000000
0.333895,0.237675,0.000000
0.333812,0.238072,0.000000
0.333729,0.238469,0.000000
0.333646,0.238866,0.000000
0.333563,0.239263,0.000000
0.333480,0.239660,0.000000
0.333398,0.240056,0.000000
0.333316,0.240453,0.000000
0.333233,0.240850,0.000000
0.333152,0.241247,0.000000
0.333070,0.241644,0.000000
0.332988,0.242041,0.000000
0.332907,0.242437,0.000000
0.332826,0.242834,0.000000
0.332744,0.243231,0.000000
0.332664,0.243627,0.000000
0.332583,0.244024,0.000000
0.332502,0.244421,0.000000
0.332422,0.244817,0.000000
0.332342,0.245214,0.000000
0.332262,0.245611,0.000000
0.332182,0.246007,0.000000
0.332102,0.246404,0.000000
0.332023,0.246800,0.000000
0.331943,0.247197,0.000000
0.331864,0.247593,0.000000
0.331785,0.247990,0.000000
0.331706,0.248386,0.000000
0.331628,0.248782,0.000000
0.331549,0.249179,0.000000
0.331471,0.249575,0.000000
0.331393,0.249971,0.000000
0.331315,0.250368,0.000000
0.331237,0.250764,0.000000
0.331159,0.251160,0.000000
0.331082,0.251557,0.000000
0.331005,0.251953,0.000000
0.330928,0.252349,0.000000
0.330851,0.252745,0.000000
0.330774,0.253141,0.000000
0.330698,0.253537,0.000000
0.330621,0.253934,0.000000
0.330545,0.254330,0.000000
0.330469,0.254726,0.000000
0.330394,0.255122,0.000000
0.330318,0.255518,0.000000
0.330243,0.255914,0.000000
0.330167,0.256310,0.000000
0.330092,0.256706,0.000000
0.330017,0.257102,0.000000
0.329943,0.257498,0.000000
0.329868,0.257894,0.000000
0.329794,0.258289,0.000000
0.329720,0.258685,0.000000
0.329646,0.259081,0.000000
0.329572,0.259477,0.000000
0.329498,0.259873,0.000000
0.329425,0.260268,0.000000
0.329352,0.260664,0.000000
0.329279,0.261060,0.000000
0.329206,0.261455,0.000000
0.329133,0.261851,0.000000
0.329060,0.262247,0.000000
0.328988,0.262642,0.000000
0.328916,0.263038,0.000000
0.328844,0.263433,0.000000
0.328772,0.263829,0.000000
0.328700,0.264224,0.000000
0.328629,0.264620,0.000000
0.328557,0.265015,0.000000
0.328486,0.265410,0.000000
0.328415,0.265806,0.000000
0.328344,0.266201,0.000000
0.328274,0.266596,0.000000
0.328203,0.266992,0.000000
0.328133,0.267387,0.000000
0.328063,0.267782,0.000000
0.327993,0.268177,0.000000
0.327923,0.268572,0.000000
0.327853,0.268967,0.000000
0.327784,0.269362,0.000000
0.327714,0.269757,0.000000
0.327645,0.270152,0.000000
0.327576,0.270547,0.000000
0.327507,0.270942,0.000000
0.327439,0.271337,0.000000
0.327370,0.271732,0.000000
0.327302,0.272127,0.000000
0.327234,0.272522,0.000000
0.327166,0.272917,0.000000
0.327098,0.273311,0.000000
0.327031,0.273706,0.000000
0.326963,0.274101,0.000000
0.326896,0.274495,0.000000
0.326829,0.274890,0.000000
0.326762,0.275285,0.000000
0.326695,0.275679,0.000000
0.326629,0.276074,0.000000
0.326563,0.276468,0.000000
0.326496,0.276863,0.000000
0.326430,0.277257,0.000000
0.326365,0.277652,0.000000
0.326299,0.278046,0.000000
0.326234,0.278441,0.000000
0.326169,0.278835,0.000000
0.326103,0.279230,0.000000
0.326039,0.279624,0.000000
0.325974,0.280018,0.000000
0.325910,0.280413,0.000000
0.325845,0.280807,0.000000
0.325781,0.281201,0.000000
0.325717,0.281595,0.000000
0.325653,0.281990,0.000000
0.325590,0.282384,0.000000
0.325527,0.282778,0.000000
0.325463,0.283172,0.000000
0.325400,0.283566,0.000000
0.325338,0.283960,0.000000
0.325275,0.284354,0.000000
0.325212,0.284748,0.000000
0.325150,0.285142,0.000000
0.325088,0.285536,0.000000
0.325026,0.285930,0.000000
0.324964,0.286324,0.000000
0.324903,0.286718,0.000000
0.324841,0.287112,0.000000
0.324780,0.287505,0.000000
0.324719,0.287899,0.000000
0.324658,0.288293,0.000000
0.324598,0.288686,0.000000
0.324537,0.289080,0.000000
0.324477,0.289474,0.000000
0.324417,0.289867,0.000000
0.324357,0.290261,0.000000
0.324297,0.290654,0.000000
0.324237,0.291048,0.000000
0.324178,0.291441,0.000000
0.324119,0.291834,0.000000
0.324059,0.292227,0.000000
0.324001,0.292621,0.000000
0.323942,0.293014,0.000000
0.323883,0.293407,0.000000
0.323825,0.293800,0.000000
0.323767,0.294193,0.000000
0.323709,0.294586,0.000000
0.323651,0.294979,0.000000
0.323593,0.295372,0.000000
0.323535,0.295765,0.000000
0.323478,0.296158,0.000000
0.323421,0.296551,0.000000
0.323364,0.296943,0.000000
0.323307,0.297336,0.000000
0.323251,0.297729,0.000000
0.323194,0.298121,0.000000
0.323138,0.298514,0.000000
0.323082,0.298907,0.000000
0.323026,0.299299,0.000000
0.322970,0.299692,0.000000
0.322915,0.300084,0.000000
0.322859,0.300476,0.000000
0.322804,0.300869,0.000000
0.322749,0.301261,0.000000
0.322694,0.301654,0.000000
0.322640,0.302046,0.000000
0.322585,0.302438,0.000000
0.322531,0.302830,0.000000
0.322477,0.303222,0.000000
0.322423,0.303615,0.000000
0.322370,0.304007,0.000000
0.322316,0.304399,0.000000
0.322263,0.304791,0.000000
0.322210,0.305183,0.000000
0.322157,0.305575,0.000000
0.322104,0.305967,0.000000
0.322052,0.306359,0.000000
0.321999,0.306751,0.000000
0.321947,0.307142,0.000000
0.321895,0.307534,0.000000
0.321844,0.307926,0.000000
0.321792,0.308318,0.000000
0.321741,0.308709,0.000000
0.321689,0.309101,0.000000
0.321638,0.309493,0.000000
0.321588,0.309884,0.000000
0.321537,0.310276,0.000000
0.321486,0.310667,0.000000
0.321436,0.311059,0.000000
0.321386,0.311450,0.000000
0.321336,0.311841,0.000000
0.321286,0.312233,0.000000
0.321237,0.312624,0.000000
0.321187,0.313015,0.000000
0.321138,0.313406,0.000000
0.321089,0.313797,0.000000
0.321040,0.314188,0.000000
0.320992,0.314579,0.000000
0.320943,0.314970,0.000000
0.320895,0.315361,0.000000
0.320847,0.315752,0.000000
0.320799,0.316143,0.000000
0.320751,0.316533,0.000000
0.320703,0.316924,0.000000
0.320656,0.317315,0.000000
0.320608,0.317705,0.000000
0.320561,0.318096,0.000000
0.320514,0.318486,0.000000
0.320468,0.318877,0.000000
0.320421,0.319267,0.000000
0.320375,0.319657,0.000000
0.320329,0.320048,0.000000
0.320283,0.320438,0.000000
0.320237,0.320828,0.000000
0.320191,0.321218,0.000000
0.320146,0.321608,0.000000
0.320100,0.321998,0.000000
0.320055,0.322388,0.000000
0.320010,0.322778,0.000000
0.319966,0.323168,0.000000
0.319921,0.323558,0.000000
0.319877,0.323947,0.000000
0.319833,0.324337,0.000000
0.319789,0.324727,0.000000
0.319745,0.325116,0.000000
0.319701,0.325506,0.000000
0.319658,0.325896,0.000000
0.319614,0.326285,0.000000
0.319571,0.326674,0.000000
0.319529,0.327064,0.000000
0.319486,0.327453,0.000000
0.319443,0.327843,0.000000
0.319401,0.328232,0.000000
0.319359,0.328621,0.000000
0.319317,0.329010,0.000000
0.319275,0.329400,0.000000
0.319234,0.329789,0.000000
0.319192,0.330178,0.000000
0.319151,0.330567,0.000000
0.319110,0.330956,0.000000
0.319069,0.331345,0.000000
0.319029,0.331734,0.000000
0.318988,0.332122,0.000000
0.318948,0.332511,0.000000
0.318908,0.332900,0.000000
0.318868,0.333289,0.000000
0.318829,0.333677,0.000000
0.318789,0.334066,0.000000
0.318750,0.334455,0.000000
0.318711,0.334843,0.000000
0.318672,0.335232,0.000000
0.318633,0.335620,0.000000
0.318594,0.336008,0.000000
0.318556,0.336397,0.000000
0.318518,0.336785,0.000000
0.318479,0.337173,0.000000
0.318442,0.337561,0.000000
0.318404,0.337949,0.000000
0.318366,0.338337,0.000000
0.318329,0.338725,0.000000
0.318292,0.339113,0.000000
0.318255,0.339501,0.000000
0.318218,0.339889,0.000000
0.318181,0.340277,0.000000
0.318145,0.340665,0.000000
0.318109,0.341052,0.000000
0.318072,0.341440,0.000000
0.318036,0.341827,0.000000
0.318001,0.342215,0.000000
0.317965,0.342602,0.000000
0.317930,0.342990,0.000000
0.317894,0.343377,0.000000
0.317859,0.343764,0.000000
0.317824,0.344151,0.000000
0.317790,0.344538,0.000000
0.317755,0.344926,0.000000
0.317721,0.345313,0.000000
0.317687,0.345700,0.000000
0.317652,0.346087,0.000000
0.317619,0.346473,0.000000
0.317585,0.346860,0.000000
0.317551,0.347247,0.000000
0.317518,0.347634,0.000000
0.317485,0.348021,0.000000
0.317452,0.348407,0.000000
0.317419,0.348794,0.000000
0.317387,0.349180,0.000000
0.317354,0.349567,0.000000
0.317322,0.349953,0.000000
0.317290,0.350340,0.000000
0.317258,0.350726,0.000000
0.317226,0.351113,0.000000
0.317195,0.351499,0.000000
0.317164,0.351885,0.000000
0.317133,0.352272,0.000000
0.317102,0.352658,0.000000
0.317071,0.353044,0.000000
0.317040,0.353430,0.000000
0.317010,0.353816,0.000000
0.316980,0.354202,0.000000
0.316949,0.354588,0.000000
0.316920,0.354974,0.000000
0.316890,0.355360,0.000000
0.316860,0.355746,0.000000
0.316831,0.356132,0.000000
0.316802,0.356518,0.000000
0.316773,0.356904,0.000000
0.316744,0.357289,0.000000
0.316715,0.357675,0.000000
0.316687,0.358061,0.000000
0.316659,0.358446,0.000000
0.316631,0.358832,0.000000
0.316603,0.359217,0.000000
0.316575,0.359603,0.000000
0.316547,0.359988,0.000000
0.316520,0.360374,0.000000
0.316493,0.360759,0.000000
0.316466,0.361144,0.000000
0.316439,0.361529,0.000000
0.316412,0.361915,0.000000
0.316385,0.362300,0.000000
0.316359,0.362685,0.000000
0.316333,0.363070,0.000000
0.316307,0.363455,0.000000
0.316281,0.363840,0.000000
0.316255,0.364224,0.000000
0.316230,0.364609,0.000000
0.316204,0.364994,0.000000
0.316179,0.365379,0.000000
0.316154,0.365763,0.000000
0.316129,0.366148,0.000000
0.316104,0.366533,0.000000
0.316080,0.366917,0.000000
0.316056,0.367302,0.000000
0.316031,0.367686,0.000000
0.316007,0.368070,0.000000
0.315983,0.368455,0.000000
0.315960,0.368839,0.000000
0.315936,0.369223,0.000000
0.315913,0.369607,0.000000
0.315890,0.369991,0.000000
0.315867,0.370376,0.000000
0.315844,0.370760,0.000000
0.315821,0.371144,0.000000
0.315799,0.371528,0.000000
0.315776,0.371912,0.000000
0.315754,0.372296,0.000000
0.315732,0.372679,0.000000
0.315710,0.373063,0.000000
0.315688,0.373447,0.000000
0.315667,0.373831,0.000000
0.315646,0.374215,0.000000
0.315625,0.374598,0.000000
0.315604,0.374982,0.000000
0.315583,0.375366,0.000000
0.315562,0.375749,0.000000
0.315542,0.376133,0.000000
0.315521,0.376516,0.000000
0.315501,0.376900,0.000000
0.315481,0.377284,0.000000
0.315462,0.377667,0.000000
0.315442,0.378051,0.000000
0.315422,0.378434,0.000000
0.315403,0.378817,0.000000
0.315384,0.379201,0.000000
0.315365,0.379584,0.000000
0.315346,0.379967,0.000000
0.315328,0.380351,0.000000
0.315310,0.380734,0.000000
0.315291,0.381117,0.000000
0.315273,0.381500,0.000000
0.315255,0.381884,0.000000
0.315238,0.382267,0.000000
0.315220,0.382650,0.000000
0.315203,0.383033,0.000000
0.315185,0.383416,0.000000
0.315168,0.383799,0.000000
0.315151,0.384182,0.000000
0.315135,0.384565,0.000000
0.315118,0.384948,0.000000
0.315102,0.385331,0.000000
0.315085,0.385714,0.000000
0.315069,0.386096,0.000000
0.315053,0.386479,0.000000
0.315037,0.386862,0.000000
0.315022,0.387245,0.000000
0.315006,0.387627,0.000000
0.314991,0.388010,0.000000
0.314976,0.388393,0.000000
0.314961,0.388775,0.000000
0.314946,0.389158,0.000000
0.314931,0.389540,0.000000
0.314917,0.389922,0.000000
0.314903,0.390305,0.000000
0.314888,0.390687,0.000000
0.314874,0.391069,0.000000
0.314860,0.391452,0.000000
0.314847,0.391834,0.000000
0.314833,0.392216,0.000000
0.314820,0.392598,0.000000
0.314807,0.392981,0.000000
0.314793,0.393363,0.000000
0.314781,0.393745,0.000000
0.314768,0.394127,0.000000
0.314755,0.394509,0.000000
0.314743,0.394891,0.000000
0.314730,0.395273,0.000000
0.314718,0.395655,0.000000
0.314706,0.396037,0.000000
0.314695,0.396419,0.000000
0.314683,0.396801,0.000000
0.314672,0.397183,0.000000
0.314660,0.397565,0.000000
0.314649,0.397946,0.000000
0.314638,0.398328,0.000000
0.314627,0.398710,0.000000
0.314617,0.399092,0.000000
0.314606,0.399474,0.000000
0.314596,0.399856,0.000000
0.314586,0.400237,0.000000
0.314576,0.400619,0.000000
0.314566,0.401001,0.000000
0.314557,0.401383,0.000000
0.314547,0.401765,0.000000
0.314538,0.402146,0.000000
0.314529,0.402528,0.000000
0.314520,0.402910,0.000000
0.314511,0.403292,0.000000
0.314502,0.403673,0.000000
0.314494,0.404055,0.000000
0.314485,0.404437,0.000000
0.314477,0.404818,0.000000
0.314469,0.405200,0.000000
0.314461,0.405582,0.000000
0.314454,0.405963,0.000000
0.314446,0.406345,0.000000
0.314439,0.406726,0.000000
0.314432,0.407108,0.000000
0.314425,0.407490,0.000000
0.314418,0.407871,0.000000
0.314411,0.408253,0.000000
0.314405,0.408634,0.000000
0.314398,0.409016,0.000000
0.314392,0.409397,0.000000
0.314386,0.409779,0.000000
0.314380,0.410160,0.000000
0.314375,0.410541,0.000000
0.314369,0.410923,0.000000
0.314364,0.411304,0.000000
0.314358,0.411686,0.000000
0.314353,0.412067,0.000000
0.314348,0.412448,0.000000
0.314344,0.412829,0.000000
0.314339,0.413211,0.000000
0.314335,0.413592,0.000000
0.314330,0.413973,0.000000
0.314326,0.414354,0.000000
0.314322,0.414736,0.000000
0.314319,0.415117,0.000000
0.314315,0.415498,0.000000
0.314311,0.415879,0.000000
0.314308,0.416260,0.000000
0.314305,0.416641,0.000000
0.314302,0.417022,0.000000
0.314299,0.417403,0.000000
0.314296,0.417785,0.000000
0.314294,0.418166,0.000000
0.314291,0.418547,0.000000
0.314289,0.418928,0.000000
0.314287,0.419309,0.000000
0.314285,0.419690,0.000000
0.314283,0.420071,0.000000
0.314282,0.420452,0.000000
0.314280,0.420833,0.000000
0.314279,0.421215,0.000000
0.314278,0.421596,0.000000
0.314277,0.421977,0.000000
0.314276,0.422358,0.000000
0.314275,0.422739,0.000000
0.314275,0.423120,0.000000
0.314275,0.423502,0.000000
0.314274,0.423883,0.000000
0.314274,0.424264,0.000000


==> Pillow_r5_e2-M1-c1_line_u=0.000000_dir=1.csv <==
0.000000,0.116059,0.000000
0.000439,0.116049,0.000000
0.000871,0.116019,0.000000
0.001297,0.115970,0.000000
0.001715,0.115903,0.000000
0.002128,0.115820,0.000000
0.002535,0.115720,0.000000
0.002936,0.115605,0.000000
0.003332,0.115477,0.000000
0.003724,0.115335,0.000000
0.004111,0.115181,0.000000
0.004494,0.115016,0.000000
0.004874,0.114840,0.000000
0.005250,0.114655,0.000000
0.005623,0.114462,0.000000
0.005993,0.114262,0.000000
0.006361,0.114054,0.000000
0.006728,0.113842,0.000000
0.007092,0.113625,0.000000
0.007456,0.113404,0.000000
0.007818,0.113181,0.000000
0.008180,0.112955,0.000000
0.008542,0.112730,0.000000
0.008904,0.112504,0.000000
0.009266,0.112279,0.000000
0.009630,0.112057,0.000000
0.009994,0.111837,0.000000
0.010360,0.111622,0.000000
0.010728,0.111412,0.000000
0.011099,0.111207,0.000000
0.011472,0.111009,0.000000
0.011847,0.110820,0.000000
0.012227,0.110638,0.000000
0.012609,0.110466,0.000000
0.012994,0.110303,0.000000
0.013383,0.110148,0.000000
0.013774,0.110002,0.000000
0.014169,0.109864,0.000000
0.014565,0.109735,0.000000
0.014964,0.109614,0.000000
0.015366,0.109501,0.000000
0.015769,0.109397,0.000000
0.016175,0.109300,0.000000
0.016582,0.109212,0.000000
0.016992,0.109131,0.000000
0.017403,0.109059,0.000000
0.017815,0.108993,0.000000
0.018228,0.108936,0.000000
0.018643,0.108886,0.000000
0.019059,0.108843,0.000000
0.019476,0.108808,0.000000
0.019893,0.108780,0.000000
0.020311,0.108759,0.000000
0.020730,0.108745,0.000000
0.021149,0.108738,0.000000
0.021568,0.108738,0.000000
0.021987,0.108745,0.000000
0.022406,0.108758,0.000000
0.022825,0.108778,0.000000
0.023244,0.108804,0.000000
0.023662,0.108837,0.000000
0.024079,0.108876,0.000000
0.024496,0.108921,0.000000
0.024912,0.108973,0.000000
0.025326,0.109030,0.000000
0.025740,0.109092,0.000000
0.026153,0.109160,0.000000
0.026566,0.109232,0.000000
0.026977,0.109309,0.000000
0.027389,0.109389,0.000000
0.027799,0.109472,0.000000
0.028209,0.109559,0.000000
0.028619,0.109648,0.000000
0.029028,0.109739,0.000000
0.029437,0.109831,0.000000
0.029846,0.109925,0.000000
0.030254,0.110020,0.000000
0.030663,0.110115,0.000000
0.031072,0.110211,0.000000
0.031480,0.110306,0.000000
0.031889,0.110400,0.000000
0.032298,0.110493,0.000000
0.032707,0.110584,0.000000
0.033117,0.110673,0.000000
0.033526,0.110760,0.000000
0.033937,0.110844,0.000000
0.034348,0.110925,0.000000
0.034759,0.111002,0.000000
0.035171,0.111075,0.000000
0.035584,0.111143,0.000000
0.035998,0.111206,0.000000
0.036412,0.111264,0.000000
0.036827,0.111316,0.000000
0.037244,0.111363,0.000000
0.037661,0.111402,0.000000
0.038080,0.111435,0.000000
0.038499,0.111461,0.000000
0.038919,0.111482,0.000000
0.039340,0.111498,0.000000
0.039762,0.111510,0.000000
0.040185,0.111517,0.000000
0.040608,0.111521,0.000000
0.041031,0.111521,0.000000
0.041455,0.111520,0.000000
0.041879,0.111516,0.000000
0.042303,0.111511,0.000000
0.042727,0.111505,0.000000
0.043151,0.111499,0.000000
0.043575,0.111493,0.000000
0.043999,0.111487,0.000000
0.044422,0.111483,0.000000
0.044846,0.111480,0.000000
0.045268,0.111480,0.000000
0.045690,0.111483,0.000000
0.046112,0.111489,0.000000
0.046533,0.111499,0.000000
0.046953,0.111513,0.000000
0.047372,0.111532,0.000000
0.047790,0.111557,0.000000
0.048206,0.111588,0.000000
0.048622,0.111625,0.000000
0.049036,0.111669,0.000000
0.049449,0.111721,0.000000
0.049861,0.111781,0.000000
0.050271,0.111849,0.000000
0.050679,0.111927,0.000000
0.051086,0.112014,0.000000
0.051491,0.112110,0.000000
0.051895,0.112214,0.000000
0.052297,0.112326,0.000000
0.052698,0.112445,0.000000
0.053098,0.112571,0.000000
0.053497,0.112702,0.000000
0.053895,0.112839,0.000000
0.054293,0.112980,0.000000
0.054690,0.113125,0.000000
0.055086,0.113274,0.000000
0.055482,0.113425,0.000000
0.055878,0.113579,0.000000
0.056274,0.113734,0.000000
0.056670,0.113890,0.000000
0.057066,0.114046,0.000000
0.057462,0.114202,0.000000
0.057859,0.114357,0.000000
0.058257,0.114511,0.000000
0.058655,0.114662,0.000000
0.059054,0.114810,0.000000
0.059453,0.114956,0.000000
0.059854,0.115097,0.000000
0.060256,0.115233,0.000000
0.060659,0.115365,0.000000
0.061064,0.115490,0.000000
0.061470,0.115609,0.000000
0.061878,0.115721,0.000000
0.062288,0.115825,0.000000
0.062700,0.115921,0.000000
0.063114,0.116008,0.000000
0.063530,0.116085,0.000000
0.063947,0.116153,0.000000
0.064367,0.116211,0.000000
0.064788,0.116260,0.000000
0.065211,0.116299,0.000000
0.065634,0.116329,0.000000
0.066058,0.116349,0.000000
0.066483,0.116360,0.000000
0.066908,0.116361,0.000000
0.067333,0.116353,0.000000
0.067757,0.116336,0.000000
0.068182,0.116309,0.000000
0.068605,0.116272,0.000000
0.069028,0.116227,0.000000
0.069449,0.116172,0.000000
0.069870,0.116108,0.000000
0.070288,0.116035,0.000000
0.070705,0.115952,0.000000
0.071119,0.115860,0.000000
0.071531,0.115759,0.000000
0.071940,0.115649,0.000000
0.072347,0.115529,0.000000
0.072750,0.115401,0.000000
0.073150,0.115263,0.000000
0.073547,0.115116,0.000000
0.073939,0.114961,0.000000
0.074328,0.114796,0.000000
0.074712,0.114622,0.000000
0.075092,0.114439,0.000000
0.075466,0.114247,0.000000
0.075836,0.114046,0.000000
0.076201,0.113837,0.000000
0.076560,0.113618,0.000000
0.076915,0.113392,0.000000
0.077265,0.113159,0.000000
0.077611,0.112919,0.000000
0.077953,0.112673,0.000000
0.078293,0.112422,0.000000
0.078629,0.112166,0.000000
0.078963,0.111906,0.000000
0.079294,0.111643,0.000000
0.079624,0.111377,0.000000
0.079952,0.111109,0.000000
0.080279,0.110839,0.000000
0.080605,0.110569,0.000000
0.080930,0.110298,0.000000
0.081256,0.110027,0.000000
0.081582,0.109758,0.000000
0.081909,0.109490,0.000000
0.082236,0.109225,0.000000
0.082566,0.108963,0.000000
0.082896,0.108704,0.000000
0.083229,0.108449,0.000000
0.083565,0.108200,0.000000
0.083903,0.107955,0.000000
0.084245,0.107717,0.000000
0.084590,0.107486,0.000000
0.084939,0.107262,0.000000
0.085292,0.107046,0.000000
0.085650,0.106839,0.000000
0.086013,0.106641,0.000000
0.086381,0.106453,0.000000
0.086755,0.106275,0.000000
0.087135,0.106109,0.000000
0.087520,0.105953,0.000000
0.087911,0.105809,0.000000
0.088305,0.105675,0.000000
0.088704,0.105553,0.000000
0.089107,0.105442,0.000000
0.089513,0.105342,0.000000
0.089922,0.105254,0.000000
0.090334,0.105176,0.000000
0.090748,0.105110,0.000000
0.091164,0.105056,0.000000
0.091581,0.105013,0.000000
0.091999,0.104982,0.000000
0.092418,0.104962,0.000000
0.092838,0.104953,0.000000
0.093257,0.104957,0.000000
0.093675,0.104972,0.000000
0.094093,0.104999,0.000000
0.094509,0.105037,0.000000
0.094924,0.105088,0.000000
0.095337,0.105150,0.000000
0.095747,0.105225,0.000000
0.096154,0.105311,0.000000
0.096558,0.105410,0.000000
0.096959,0.105520,0.000000
0.097355,0.105643,0.000000
0.097747,0.105778,0.000000
0.098134,0.105925,0.000000
0.098516,0.106084,0.000000
0.098893,0.106256,0.000000
0.099263,0.106440,0.000000
0.099627,0.106637,0.000000
0.099986,0.106844,0.000000
0.100339,0.107063,0.000000
0.100687,0.107291,0.000000
0.101031,0.107527,0.000000
0.101371,0.107772,0.000000
0.101707,0.108025,0.000000
0.102040,0.108283,0.000000
0.102370,0.108547,0.000000
0.102698,0.108816,0.000000
0.103024,0.109089,0.000000
0.103349,0.109364,0.000000
0.103672,0.109642,0.000000
0.103995,0.109922,0.000000
0.104318,0.110201,0.000000
0.104641,0.110481,0.000000
0.104965,0.110759,0.000000
0.105290,0.111036,0.000000
0.105616,0.111310,0.000000
0.105944,0.111580,0.000000
0.106275,0.111845,0.000000
0.106609,0.112106,0.000000
0.106945,0.112360,0.000000
0.107286,0.112607,0.000000
0.107630,0.112846,0.000000
0.107979,0.113077,0.000000
0.108334,0.113299,0.000000
0.108693,0.113510,0.000000
0.109058,0.113709,0.000000
0.109430,0.113897,0.000000
0.109808,0.114073,0.000000
0.110193,0.114234,0.000000
0.110585,0.114382,0.000000
0.110983,0.114517,0.000000
0.111386,0.114638,0.000000
0.111794,0.114746,0.000000
0.112207,0.114841,0.000000
0.112624,0.114922,0.000000
0.113044,0.114990,0.000000
0.113467,0.115045,0.000000
0.113893,0.115087,0.000000
0.114320,0.115116,0.000000
0.114749,0.115132,0.000000
0.115179,0.115135,0.000000
0.115610,0.115125,0.000000
0.116040,0.115103,0.000000
0.116469,0.115068,0.000000
0.116897,0.115020,0.000000
0.117324,0.114960,0.000000
0.117749,0.114887,0.000000
0.118170,0.114802,0.000000
0.118589,0.114704,0.000000
0.119003,0.114594,0.000000
0.119414,0.114472,0.000000
0.119820,0.114337,0.000000
0.120220,0.114191,0.000000
0.120615,0.114032,0.000000
0.121003,0.113862,0.000000
0.121384,0.113679,0.000000
0.121758,0.113484,0.000000
0.122125,0.113278,0.000000
0.122482,0.113060,0.000000
0.122831,0.112830,0.000000
0.123172,0.112589,0.000000
0.123504,0.112338,0.000000
0.123829,0.112076,0.000000
0.124147,0.111806,0.000000
0.124458,0.111527,0.000000
0.124764,0.111240,0.000000
0.125063,0.110947,0.000000
0.125358,0.110646,0.000000
0.125649,0.110340,0.000000
0.125935,0.110029,0.000000
0.126218,0.109714,0.000000
0.126498,0.109394,0.000000
0.126776,0.109072,0.000000
0.127052,0.108747,0.000000
0.127326,0.108420,0.000000
0.127600,0.108092,0.000000
0.127873,0.107764,0.000000
0.128147,0.107436,0.000000
0.128421,0.107109,0.000000
0.128697,0.106784,0.000000
0.128974,0.106461,0.000000
0.129253,0.106141,0.000000
0.129535,0.105824,0.000000
0.129821,0.105512,0.000000
0.130110,0.105204,0.000000
0.130404,0.104903,0.000000
0.130702,0.104607,0.000000
0.131006,0.104319,0.000000
0.131315,0.104038,0.000000
0.131631,0.103765,0.000000
0.131954,0.103502,0.000000
0.132284,0.103248,0.000000
0.132620,0.103003,0.000000
0.132963,0.102767,0.000000
0.133312,0.102540,0.000000
0.133667,0.102323,0.000000
0.134028,0.102115,0.000000
0.134393,0.101916,0.000000
0.134764,0.101727,0.000000
0.135140,0.101547,0.000000
0.135521,0.101376,0.000000
0.135906,0.101215,0.000000
0.136294,0.101062,0.000000
0.136687,0.100919,0.000000
0.137083,0.100786,0.000000
0.137483,0.100661,0.000000
0.137885,0.100546,0.000000
0.138291,0.100441,0.000000
0.138699,0.100344,0.000000
0.139109,0.100257,0.000000
0.139521,0.100179,0.000000
0.139934,0.100111,0.000000
0.140349,0.100052,0.000000
0.140766,0.100002,0.000000
0.141183,0.099962,0.000000
0.141601,0.099931,0.000000
0.142020,0.099909,0.000000
0.142438,0.099896,0.000000
0.142857,0.099893,0.000000
0.143275,0.099900,0.000000
0.143692,0.099915,0.000000
0.144109,0.099940,0.000000
0.144524,0.099975,0.000000
0.144939,0.100017,0.000000
0.145352,0.100068,0.000000
0.145765,0.100126,0.000000
0.146177,0.100192,0.000000
0.146589,0.100263,0.000000
0.147000,0.100341,0.000000
0.147410,0.100424,0.000000
0.147820,0.100511,0.000000
0.148229,0.100603,0.000000
0.148638,0.100699,0.000000
0.149047,0.100797,0.000000
0.149456,0.100898,0.000000
0.149865,0.101002,0.000000
0.150273,0.101106,0.000000
0.150682,0.101212,0.000000
0.151090,0.101318,0.000000
0.151499,0.101423,0.000000
0.151908,0.101528,0.000000
0.152318,0.101632,0.000000
0.152727,0.101734,0.000000
0.153138,0.101833,0.000000
0.153548,0.101929,0.000000
0.153960,0.102022,0.000000
0.154372,0.102111,0.000000
0.154785,0.102196,0.000000
0.155198,0.102275,0.000000
0.155613,0.102348,0.000000
0.156028,0.102415,0.000000
0.156445,0.102476,0.000000
0.156862,0.102529,0.000000
0.157281,0.102574,0.000000
0.157700,0.102612,0.000000
0.158121,0.102642,0.000000
0.158542,0.102664,0.000000
0.158964,0.102679,0.000000
0.159386,0.102686,0.000000
0.159809,0.102686,0.000000
0.160232,0.102678,0.000000
0.160654,0.102663,0.000000
0.161077,0.102640,0.000000
0.161500,0.102611,0.000000
0.161922,0.102574,0.000000
0.162344,0.102530,0.000000
0.162765,0.102478,0.000000
0.163185,0.102420,0.000000
0.163605,0.102355,0.000000
0.164023,0.102283,0.000000
0.164440,0.102204,0.000000
0.164856,0.102118,0.000000
0.165271,0.102025,0.000000
0.165684,0.101925,0.000000
0.166095,0.101819,0.000000
0.166505,0.101707,0.000000
0.166912,0.101587,0.000000
0.167317,0.101461,0.000000
0.167721,0.101329,0.000000
0.168121,0.101190,0.000000
0.168520,0.101045,0.000000
0.168915,0.100894,0.000000
0.169308,0.100736,0.000000
0.169698,0.100572,0.000000
0.170085,0.100402,0.000000
0.170469,0.100226,0.000000
0.170851,0.100045,0.000000
0.171229,0.099859,0.000000
0.171606,0.099668,0.000000
0.171980,0.099472,0.000000
0.172352,0.099272,0.000000
0.172722,0.099069,0.000000
0.173090,0.098862,0.000000
0.173457,0.098652,0.000000
0.173823,0.098439,0.000000
0.174187,0.098224,0.000000
0.174550,0.098007,0.000000
0.174912,0.097788,0.000000
0.175273,0.097568,0.000000
0.175634,0.097346,0.000000
0.175995,0.097125,0.000000
0.176355,0.096902,0.000000
0.176715,0.096680,0.000000
0.177075,0.096458,0.000000
0.177435,0.096237,0.000000
0.177796,0.096017,0.000000
0.178157,0.095798,0.000000
0.178520,0.095581,0.000000
0.178882,0.095367,0.000000
0.179246,0.095154,0.000000
0.179612,0.094944,0.000000
0.179978,0.094738,0.000000
0.180347,0.094535,0.000000
0.180716,0.094335,0.000000
0.181088,0.094140,0.000000
0.181462,0.093950,0.000000
0.181838,0.093763,0.000000
0.182216,0.093582,0.000000
0.182596,0.093404,0.000000
0.182977,0.093232,0.000000
0.183361,0.093063,0.000000
0.183747,0.092899,0.000000
0.184134,0.092739,0.000000
0.184523,0.092584,0.000000
0.184914,0.092433,0.000000
0.185306,0.092285,0.000000
0.185700,0.092142,0.000000
0.186095,0.092003,0.000000
0.186492,0.091868,0.000000
0.186891,0.091737,0.000000
0.187290,0.091610,0.000000
0.187691,0.091487,0.000000
0.188094,0.091367,0.000000
0.188498,0.091252,0.000000
0.188903,0.091140,0.000000
0.189309,0.091032,0.000000
0.189716,0.090927,0.000000
0.190124,0.090826,0.000000
0.190533,0.090729,0.000000
0.190944,0.090635,0.000000
0.191355,0.090545,0.000000
0.191767,0.090458,0.000000
0.192180,0.090375,0.000000
0.192593,0.090295,0.000000
0.193008,0.090218,0.000000
0.193423,0.090145,0.000000
0.193839,0.090074,0.000000
0.194255,0.090007,0.000000
0.194672,0.089943,0.000000
0.195089,0.089881,0.000000
0.195507,0.089821,0.000000
0.195925,0.089764,0.000000
0.196344,0.089708,0.000000
0.196762,0.089653,0.000000
0.197181,0.089600,0.000000
0.197600,0.089548,0.000000
0.198019,0.089497,0.000000
0.198439,0.089446,0.000000
0.198858,0.089395,0.000000
0.199277,0.089344,0.000000
0.199696,0.089293,0.000000
0.200115,0.089241,0.000000
0.200533,0.089189,0.000000
0.200951,0.089135,0.000000
0.201369,0.089080,0.000000
0.201787,0.089023,0.000000
0.202204,0.088964,0.000000
0.202620,0.088903,0.000000
0.203036,0.088840,0.000000
0.203451,0.088774,0.000000
0.203866,0.088705,0.000000
0.204280,0.088633,0.000000
0.204693,0.088557,0.000000
0.205105,0.088478,0.000000
0.205516,0.088394,0.000000
0.205926,0.088307,0.000000
0.206336,0.088215,0.000000
0.206744,0.088118,0.000000
0.207151,0.088016,0.000000
0.207557,0.087909,0.000000
0.207962,0.087799,0.000000
0.208366,0.087684,0.000000
0.208770,0.087566,0.000000
0.209172,0.087444,0.000000
0.209574,0.087319,0.000000
0.209976,0.087192,0.000000
0.210377,0.087062,0.000000
0.210777,0.086929,0.000000
0.211177,0.086796,0.000000
0.211577,0.086660,0.000000
0.211977,0.086523,0.000000
0.212376,0.086386,0.000000
0.212775,0.086247,0.000000
0.213175,0.086109,0.000000
0.213574,0.085970,0.000000
0.213974,0.085832,0.000000
0.214373,0.085694,0.000000
0.214773,0.085558,0.000000
0.215174,0.085422,0.000000
0.215574,0.085288,0.000000
0.215976,0.085156,0.000000
0.216378,0.085026,0.000000
0.216780,0.084898,0.000000
0.217183,0.084773,0.000000
0.217587,0.084651,0.000000
0.217992,0.084533,0.000000
0.218398,0.084418,0.000000
0.218804,0.084307,0.000000
0.219212,0.084201,0.000000
0.219621,0.084098,0.000000
0.220031,0.084000,0.000000
0.220442,0.083906,0.000000
0.220854,0.083816,0.000000
0.221267,0.083729,0.000000
0.221680,0.083645,0.000000
0.222094,0.083563,0.000000
0.222509,0.083484,0.000000
0.222924,0.083407,0.000000
0.223340,0.083332,0.000000
0.223755,0.083258,0.000000
0.224172,0.083185,0.000000
0.224588,0.083113,0.000000
0.225004,0.083042,0.000000
0.225421,0.082970,0.000000
0.225837,0.082899,0.000000
0.226253,0.082827,0.000000
0.226669,0.082754,0.000000
0.227084,0.082680,0.000000
0.227499,0.082605,0.000000
0.227914,0.082529,0.000000
0.228328,0.082450,0.000000
0.228742,0.082369,0.000000
0.229154,0.082285,0.000000
0.229566,0.082199,0.000000
0.229977,0.082109,0.000000
0.230387,0.082015,0.000000
0.230796,0.081918,0.000000
0.231204,0.081817,0.000000
0.231611,0.081711,0.000000
0.232016,0.081600,0.000000
0.232420,0.081484,0.000000
0.232822,0.081364,0.000000
0.233224,0.081238,0.000000
0.233624,0.081109,0.000000
0.234023,0.080976,0.000000
0.234422,0.080839,0.000000
0.234819,0.080699,0.000000
0.235216,0.080557,0.000000
0.235612,0.080412,0.000000
0.236007,0.080264,0.000000
0.236402,0.080115,0.000000
0.236797,0.079965,0.000000
0.237191,0.079813,0.000000
0.237585,0.079661,0.000000
0.237979,0.079508,0.000000
0.238373,0.079355,0.000000
0.238767,0.079202,0.000000
0.239161,0.079050,0.000000
0.239556,0.078899,0.000000
0.239950,0.078749,0.000000
0.240346,0.078600,0.000000
0.240741,0.078454,0.000000
0.241138,0.078310,0.000000
0.241535,0.078168,0.000000
0.241933,0.078030,0.000000
0.242332,0.077895,0.000000
0.242732,0.077763,0.000000
0.243133,0.077636,0.000000
0.243535,0.077513,0.000000
0.243938,0.077394,0.000000
0.244343,0.077280,0.000000
0.244749,0.077172,0.000000
0.245157,0.077069,0.000000
0.245566,0.076971,0.000000
0.245977,0.076878,0.000000
0.246388,0.076788,0.000000
0.246800,0.076703,0.000000
0.247214,0.076621,0.000000
0.247628,0.076542,0.000000
0.248043,0.076466,0.000000
0.248459,0.076392,0.000000
0.248875,0.076321,0.000000
0.249292,0.076251,0.000000
0.249709,0.076182,0.000000
0.250126,0.076114,0.000000
0.250544,0.076047,0.000000
0.250961,0.075980,0.000000
0.251379,0.075913,0.000000
0.251796,0.075846,0.000000
0.252213,0.075778,0.000000
0.252630,0.075709,0.000000
0.253046,0.075638,0.000000
0.253462,0.075565,0.000000
0.253877,0.075490,0.000000
0.254292,0.075412,0.000000
0.254705,0.075332,0.000000
0.255118,0.075248,0.000000
0.255530,0.075160,0.000000
0.255940,0.075069,0.000000
0.256350,0.074973,0.000000
0.256758,0.074872,0.000000
0.257164,0.074766,0.000000
0.257569,0.074655,0.000000
0.257973,0.074539,0.000000
0.258375,0.074417,0.000000
0.258776,0.074290,0.000000
0.259175,0.074159,0.000000
0.259573,0.074023,0.000000
0.259971,0.073884,0.000000
0.260367,0.073742,0.000000
0.260763,0.073596,0.000000
0.261157,0.073447,0.000000
0.261551,0.073297,0.000000
0.261945,0.073144,0.000000
0.262338,0.072989,0.000000
0.262731,0.072833,0.000000
0.263123,0.072676,0.000000
0.263515,0.072518,0.000000
0.263908,0.072361,0.000000
0.264300,0.072203,0.000000
0.264692,0.072045,0.000000
0.265085,0.071888,0.000000
0.265478,0.071732,0.000000
0.265871,0.071578,0.000000
0.266265,0.071426,0.000000
0.266659,0.071275,0.000000
0.267054,0.071127,0.000000
0.267450,0.070982,0.000000
0.267847,0.070840,0.000000
0.268245,0.070701,0.000000
0.268644,0.070567,0.000000
0.269044,0.070436,0.000000
0.269446,0.070310,0.000000
0.269848,0.070189,0.000000
0.270253,0.070073,0.000000
0.270659,0.069962,0.000000
0.271065,0.069855,0.000000
0.271474,0.069753,0.000000
0.271883,0.069654,0.000000
0.272293,0.069559,0.000000
0.272704,0.069467,0.000000
0.273116,0.069378,0.000000
0.273529,0.069291,0.000000
0.273942,0.069207,0.000000
0.274356,0.069125,0.000000
0.274771,0.069044,0.000000
0.275186,0.068965,0.000000
0.275601,0.068886,0.000000
0.276016,0.068809,0.000000
0.276431,0.068731,0.000000
0.276847,0.068654,0.000000
0.277262,0.068577,0.000000
0.277677,0.068498,0.000000
0.278092,0.068419,0.000000
0.278506,0.068339,0.000000
0.278920,0.068257,0.000000
0.279334,0.068173,0.000000
0.279747,0.068088,0.000000
0.280159,0.067999,0.000000
0.280570,0.067908,0.000000
0.280981,0.067814,0.000000
0.281390,0.067716,0.000000
0.281799,0.067614,0.000000
0.282206,0.067509,0.000000
0.282612,0.067399,0.000000
0.283017,0.067284,0.000000
0.283420,0.067165,0.000000
0.283822,0.067042,0.000000
0.284223,0.066914,0.000000
0.284623,0.066783,0.000000
0.285022,0.066649,0.000000
0.285421,0.066511,0.000000
0.285818,0.066371,0.000000
0.286214,0.066228,0.000000
0.286610,0.066082,0.000000
0.287006,0.065935,0.000000
0.287400,0.065785,0.000000
0.287795,0.065634,0.000000
0.288189,0.065482,0.000000
0.288582,0.065328,0.000000
0.288976,0.065174,0.000000
0.289369,0.065019,0.000000
0.289762,0.064864,0.000000
0.290156,0.064709,0.000000
0.290549,0.064554,0.000000
0.290943,0.064400,0.000000
0.291336,0.064246,0.000000
0.291731,0.064093,0.000000
0.292125,0.063942,0.000000
0.292520,0.063792,0.000000
0.292915,0.063644,0.000000
0.293312,0.063498,0.000000
0.293708,0.063355,0.000000
0.294106,0.063214,0.000000
0.294504,0.063075,0.000000
0.294904,0.062940,0.000000
0.295304,0.062809,0.000000
0.295705,0.062680,0.000000
0.296108,0.062555,0.000000
0.296511,0.062432,0.000000
0.296915,0.062313,0.000000
0.297319,0.062196,0.000000
0.297725,0.062081,0.000000
0.298131,0.061968,0.000000
0.298537,0.061857,0.000000
0.298944,0.061749,0.000000
0.299352,0.061641,0.000000
0.299760,0.061535,0.000000
0.300168,0.061431,0.000000
0.300577,0.061327,0.000000
0.300986,0.061224,0.000000
0.301395,0.061122,0.000000
0.301804,0.061020,0.000000
0.302214,0.060919,0.000000
0.302623,0.060817,0.000000
0.303032,0.060716,0.000000
0.303442,0.060614,0.000000
0.303851,0.060511,0.000000
0.304260,0.060408,0.000000
0.304669,0.060304,0.000000
0.305077,0.060199,0.000000
0.305485,0.060093,0.000000
0.305893,0.059985,0.000000
0.306300,0.059876,0.000000
0.306707,0.059765,0.000000
0.307113,0.059652,0.000000
0.307518,0.059536,0.000000
0.307923,0.059418,0.000000
0.308327,0.059298,0.000000
0.308730,0.059176,0.000000
0.309133,0.059051,0.000000
0.309535,0.058924,0.000000
0.309937,0.058795,0.000000
0.310338,0.058665,0.000000
0.310738,0.058532,0.000000
0.311138,0.058398,0.000000
0.311538,0.058263,0.000000
0.311937,0.058126,0.000000
0.312336,0.057988,0.000000
0.312734,0.057849,0.000000
0.313133,0.057708,0.000000
0.313531,0.057567,0.000000
0.313928,0.057425,0.000000
0.314326,0.057282,0.000000
0.314723,0.057139,0.000000
0.315120,0.056995,0.000000
0.315517,0.056851,0.000000
0.315914,0.056706,0.000000
0.316311,0.056562,0.000000
0.316708,0.056417,0.000000
0.317105,0.056273,0.000000
0.317502,0.056128,0.000000
0.317899,0.055984,0.000000
0.318296,0.055841,0.000000
0.318693,0.055698,0.000000
0.319091,0.055556,0.000000
0.319489,0.055414,0.000000
0.319887,0.055274,0.000000
0.320285,0.055134,0.000000
0.320683,0.054996,0.000000
0.321082,0.054858,0.000000
0.321481,0.054722,0.000000
0.321881,0.054586,0.000000
0.322280,0.054452,0.000000
0.322680,0.054318,0.000000
0.323080,0.054185,0.000000
0.323480,0.054053,0.000000
0.323881,0.053921,0.000000
0.324282,0.053790,0.000000
0.324683,0.053660,0.000000
0.325084,0.053530,0.000000
0.325485,0.053401,0.000000
0.325886,0.053272,0.000000
0.326288,0.053144,0.000000
0.326689,0.053015,0.000000
0.327091,0.052888,0.000000
0.327493,0.052760,0.000000
0.327894,0.052632,0.000000
0.328296,0.052505,0.000000
0.328698,0.052378,0.000000
0.329100,0.052251,0.000000
0.329502,0.052123,0.000000
0.329904,0.051996,0.000000
0.330306,0.051869,0.000000
0.330708,0.051741,0.000000
0.331110,0.051613,0.000000
0.331512,0.051485,0.000000
0.331914,0.051357,0.000000
0.332316,0.051228,0.000000
0.332718,0.051099,0.000000
0.333120,0.050969,0.000000
0.333521,0.050839,0.000000
0.333923,0.050708,0.000000
0.334324,0.050577,0.000000
0.334726,0.050446,0.000000
0.335127,0.050314,0.000000
0.335528,0.050181,0.000000
0.335929,0.050048,0.000000
0.336330,0.049915,0.000000
0.336730,0.049781,0.000000
0.337131,0.049647,0.000000
0.337531,0.049512,0.000000
0.337932,0.049376,0.000000
0.338332,0.049241,0.000000
0.338732,0.049104,0.000000
0.339131,0.048968,0.000000
0.339531,0.048830,0.000000
0.339930,0.048692,0.000000
0.340329,0.048554,0.000000
0.340728,0.048415,0.000000
0.341127,0.048276,0.000000
0.341526,0.048137,0.000000
0.341924,0.047996,0.000000
0.342322,0.047856,0.000000
0.342720,0.047714,0.000000
0.343118,0.047573,0.000000
0.343515,0.047430,0.000000
0.343913,0.047288,0.000000
0.344310,0.047145,0.000000
0.344706,0.047001,0.000000
0.345103,0.046857,0.000000
0.345499,0.046712,0.000000
0.345895,0.046567,0.000000
0.346291,0.046421,0.000000
0.346686,0.046275,0.000000
0.347081,0.046129,0.000000
0.347477,0.045982,0.000000
0.347872,0.045836,0.000000
0.348267,0.045688,0.000000
0.348661,0.045541,0.000000
0.349056,0.045394,0.000000
0.349451,0.045247,0.000000
0.349846,0.045099,0.000000
0.350241,0.044952,0.000000
0.350635,0.044805,0.000000
0.351030,0.044658,0.000000
0.351425,0.044510,0.000000
0.351820,0.044364,0.000000
0.352215,0.044217,0.000000
0.352611,0.044071,0.000000
0.353006,0.043925,0.000000
0.353402,0.043779,0.000000
0.353798,0.043634,0.000000
0.354194,0.043490,0.000000
0.354590,0.043346,0.000000
0.354987,0.043202,0.000000
0.355384,0.043059,0.000000
0.355781,0.042917,0.000000
0.356179,0.042775,0.000000
0.356577,0.042634,0.000000
0.356975,0.042494,0.000000
0.357374,0.042355,0.000000
0.357774,0.042216,0.000000
0.358174,0.042079,0.000000
0.358574,0.041942,0.000000
0.358974,0.041805,0.000000
0.359375,0.041669,0.000000
0.359776,0.041534,0.000000
0.360177,0.041398,0.000000
0.360578,0.041263,0.000000
0.360979,0.041127,0.000000
0.361380,0.040991,0.000000
0.361781,0.040855,0.000000
0.362181,0.040719,0.000000
0.362582,0.040582,0.000000
0.362982,0.040444,0.000000
0.363382,0.040305,0.000000
0.363781,0.040165,0.000000
0.364180,0.040025,0.000000
0.364579,0.039883,0.000000
0.364976,0.039739,0.000000
0.365373,0.039594,0.000000
0.365770,0.039448,0.000000
0.366165,0.039300,0.000000
0.366560,0.039150,0.000000
0.366954,0.038998,0.000000
0.367347,0.038843,0.000000
0.367739,0.038687,0.000000
0.368129,0.038528,0.000000
0.368519,0.038367,0.000000
0.368907,0.038203,0.000000
0.369295,0.038036,0.000000
0.369680,0.037867,0.000000
0.370065,0.037694,0.000000
0.370448,0.037519,0.000000
0.370830,0.037341,0.000000
0.371210,0.037160,0.000000
0.371590,0.036977,0.000000
0.371969,0.036792,0.000000
0.372347,0.036605,0.000000
0.372724,0.036416,0.000000
0.373101,0.036225,0.000000
0.373477,0.036034,0.000000
0.373853,0.035841,0.000000
0.374229,0.035648,0.000000
0.374605,0.035454,0.000000
0.374980,0.035260,0.000000
0.375356,0.035065,0.000000
0.375732,0.034870,0.000000
0.376109,0.034676,0.000000
0.376486,0.034482,0.000000
0.376863,0.034289,0.000000
0.377241,0.034097,0.000000
0.377620,0.033906,0.000000
0.378000,0.033716,0.000000
0.378382,0.033528,0.000000
0.378764,0.033341,0.000000
0.379147,0.033157,0.000000
0.379532,0.032975,0.000000
0.379919,0.032795,0.000000
0.380307,0.032617,0.000000
0.380697,0.032443,0.000000
0.381089,0.032272,0.000000
0.381483,0.032104,0.000000
0.381879,0.031939,0.000000
0.382277,0.031778,0.000000
0.382677,0.031621,0.000000
0.383079,0.031468,0.000000
0.383484,0.031318,0.000000
0.383890,0.031173,0.000000
0.384298,0.031033,0.000000
0.384709,0.030896,0.000000
0.385121,0.030765,0.000000
0.385535,0.030637,0.000000
0.385950,0.030515,0.000000
0.386368,0.030397,0.000000
0.386787,0.030285,0.000000
0.387208,0.030177,0.000000
0.387630,0.030075,0.000000
0.388054,0.029978,0.000000
0.388480,0.029887,0.000000
0.388907,0.029801,0.000000
0.389335,0.029721,0.000000
0.389765,0.029647,0.000000
0.390196,0.029578,0.000000
0.390628,0.029516,0.000000
0.391061,0.029460,0.000000
0.391496,0.029410,0.000000
0.391932,0.029367,0.000000
0.392369,0.029330,0.000000
0.392807,0.029300,0.000000
0.393246,0.029276,0.000000
0.393686,0.029260,0.000000
0.394127,0.029250,0.000000
0.394569,0.029248,0.000000
0.395011,0.029253,0.000000


==> Pillow_r5_e2-M1-c1_line_u=1.000000_dir=0.csv <==
0.395011,0.029253,0.000000
0.395016,0.029695,0.000000
0.395014,0.030137,0.000000
0.395004,0.030578,0.000000
0.394988,0.031018,0.000000
0.394964,0.031457,0.000000
0.394934,0.031895,0.000000
0.394897,0.032332,0.000000
0.394854,0.032768,0.000000
0.394804,0.033203,0.000000
0.394748,0.033636,0.000000
0.394686,0.034068,0.000000
0.394618,0.034499,0.000000
0.394543,0.034929,0.000000
0.394463,0.035358,0.000000
0.394377,0.035784,0.000000
0.394286,0.036210,0.000000
0.394189,0.036634,0.000000
0.394087,0.037056,0.000000
0.393979,0.037477,0.000000
0.393867,0.037896,0.000000
0.393749,0.038314,0.000000
0.393627,0.038729,0.000000
0.393500,0.039143,0.000000
0.393368,0.039555,0.000000
0.393231,0.039966,0.000000
0.393091,0.040374,0.000000
0.392946,0.040780,0.000000
0.392796,0.041185,0.000000
0.392643,0.041587,0.000000
0.392486,0.041987,0.000000
0.392325,0.042385,0.000000
0.392161,0.042781,0.000000
0.391992,0.043175,0.000000
0.391821,0.043567,0.000000
0.391647,0.043957,0.000000
0.391469,0.044345,0.000000
0.391289,0.044732,0.000000
0.391107,0.045117,0.000000
0.390923,0.045500,0.000000
0.390736,0.045882,0.000000
0.390548,0.046264,0.000000
0.390358,0.046644,0.000000
0.390167,0.047023,0.000000
0.389975,0.047401,0.000000
0.389782,0.047779,0.000000
0.389588,0.048155,0.000000
0.389394,0.048532,0.000000
0.389199,0.048908,0.000000
0.389005,0.049284,0.000000
0.388810,0.049660,0.000000
0.388616,0.050035,0.000000
0.388423,0.050411,0.000000
0.388230,0.050787,0.000000
0.388039,0.051163,0.000000
0.387848,0.051540,0.000000
0.387660,0.051917,0.000000
0.387472,0.052295,0.000000
0.387287,0.052674,0.000000
0.387104,0.053054,0.000000
0.386923,0.053434,0.000000
0.386745,0.053816,0.000000
0.386570,0.054199,0.000000
0.386397,0.054584,0.000000
0.386228,0.054969,0.000000
0.386061,0.055357,0.000000
0.385897,0.055745,0.000000
0.385736,0.056135,0.000000
0.385577,0.056525,0.000000
0.385421,0.056917,0.000000
0.385267,0.057310,0.000000
0.385114,0.057704,0.000000
0.384964,0.058099,0.000000
0.384816,0.058494,0.000000
0.384670,0.058891,0.000000
0.384525,0.059288,0.000000
0.384382,0.059686,0.000000
0.384240,0.060084,0.000000
0.384099,0.060483,0.000000
0.383959,0.060882,0.000000
0.383820,0.061282,0.000000
0.383682,0.061682,0.000000
0.383545,0.062083,0.000000
0.383409,0.062483,0.000000
0.383273,0.062884,0.000000
0.383137,0.063285,0.000000
0.383001,0.063686,0.000000
0.382866,0.064087,0.000000
0.382730,0.064488,0.000000
0.382595,0.064889,0.000000
0.382459,0.065290,0.000000
0.382322,0.065690,0.000000
0.382185,0.066091,0.000000
0.382048,0.066490,0.000000
0.381909,0.066890,0.000000
0.381770,0.067289,0.000000
0.381630,0.067687,0.000000
0.381489,0.068085,0.000000
0.381347,0.068483,0.000000
0.381205,0.068880,0.000000
0.381062,0.069277,0.000000
0.380919,0.069674,0.000000
0.380774,0.070070,0.000000
0.380630,0.070466,0.000000
0.380485,0.070862,0.000000
0.380339,0.071258,0.000000
0.380193,0.071653,0.000000
0.380047,0.072049,0.000000
0.379900,0.072444,0.000000
0.379754,0.072839,0.000000
0.379607,0.073234,0.000000
0.379459,0.073629,0.000000
0.379312,0.074024,0.000000
0.379165,0.074418,0.000000
0.379017,0.074813,0.000000
0.378870,0.075208,0.000000
0.378723,0.075603,0.000000
0.378576,0.075997,0.000000
0.378429,0.076392,0.000000
0.378282,0.076787,0.000000
0.378135,0.077183,0.000000
0.377989,0.077578,0.000000
0.377843,0.077973,0.000000
0.377697,0.078369,0.000000
0.377552,0.078765,0.000000
0.377407,0.079161,0.000000
0.377263,0.079558,0.000000
0.377120,0.079954,0.000000
0.376976,0.080351,0.000000
0.376834,0.080749,0.000000
0.376691,0.081146,0.000000
0.376550,0.081544,0.000000
0.376408,0.081942,0.000000
0.376268,0.082340,0.000000
0.376128,0.082738,0.000000
0.375988,0.083137,0.000000
0.375849,0.083536,0.000000
0.375710,0.083935,0.000000
0.375572,0.084334,0.000000
0.375434,0.084733,0.000000
0.375297,0.085133,0.000000
0.375160,0.085533,0.000000
0.375023,0.085932,0.000000
0.374888,0.086333,0.000000
0.374752,0.086733,0.000000
0.374617,0.087133,0.000000
0.374483,0.087534,0.000000
0.374349,0.087934,0.000000
0.374216,0.088335,0.000000
0.374083,0.088736,0.000000
0.373950,0.089137,0.000000
0.373818,0.089539,0.000000
0.373687,0.089940,0.000000
0.373556,0.090341,0.000000
0.373425,0.090743,0.000000
0.373295,0.091144,0.000000
0.373165,0.091546,0.000000
0.373036,0.091948,0.000000
0.372907,0.092350,0.000000
0.372779,0.092752,0.000000
0.372651,0.093154,0.000000
0.372523,0.093556,0.000000
0.372395,0.093958,0.000000
0.372268,0.094360,0.000000
0.372141,0.094762,0.000000
0.372013,0.095164,0.000000
0.371886,0.095566,0.000000
0.371759,0.095968,0.000000
0.371632,0.096370,0.000000
0.371504,0.096772,0.000000
0.371376,0.097173,0.000000
0.371249,0.097575,0.000000
0.371120,0.097977,0.000000
0.370992,0.098378,0.000000
0.370863,0.098779,0.000000
0.370734,0.099180,0.000000
0.370604,0.099582,0.000000
0.370474,0.099982,0.000000
0.370343,0.100383,0.000000
0.370211,0.100784,0.000000
0.370079,0.101184,0.000000
0.369946,0.101584,0.000000
0.369812,0.101984,0.000000
0.369678,0.102383,0.000000
0.369542,0.102783,0.000000
0.369406,0.103182,0.000000
0.369268,0.103581,0.000000
0.369130,0.103979,0.000000
0.368990,0.104378,0.000000
0.368850,0.104776,0.000000
0.368708,0.105173,0.000000
0.368566,0.105571,0.000000
0.368423,0.105968,0.000000
0.368280,0.106365,0.000000
0.368136,0.106762,0.000000
0.367991,0.107159,0.000000
0.367847,0.107556,0.000000
0.367702,0.107953,0.000000
0.367558,0.108350,0.000000
0.367413,0.108747,0.000000
0.367269,0.109144,0.000000
0.367125,0.109541,0.000000
0.366982,0.109938,0.000000
0.366839,0.110336,0.000000
0.366697,0.110734,0.000000
0.366556,0.111131,0.000000
0.366415,0.111530,0.000000
0.366276,0.111928,0.000000
0.366138,0.112327,0.000000
0.366001,0.112726,0.000000
0.365866,0.113126,0.000000
0.365732,0.113526,0.000000
0.365599,0.113926,0.000000
0.365469,0.114327,0.000000
0.365340,0.114729,0.000000
0.365213,0.115131,0.000000
0.365088,0.115534,0.000000
0.364966,0.115937,0.000000
0.364846,0.116341,0.000000
0.364728,0.116746,0.000000
0.364612,0.117151,0.000000
0.364499,0.117557,0.000000
0.364388,0.117964,0.000000
0.364279,0.118371,0.000000
0.364171,0.118779,0.000000
0.364065,0.119187,0.000000
0.363960,0.119595,0.000000
0.363856,0.120004,0.000000
0.363753,0.120413,0.000000
0.363650,0.120822,0.000000
0.363548,0.121232,0.000000
0.363447,0.121641,0.000000
0.363345,0.122050,0.000000
0.363244,0.122460,0.000000
0.363142,0.122869,0.000000
0.363040,0.123278,0.000000
0.362937,0.123687,0.000000
0.362833,0.124096,0.000000
0.362729,0.124504,0.000000
0.362623,0.124912,0.000000
0.362516,0.125320,0.000000
0.362407,0.125727,0.000000
0.362296,0.126133,0.000000
0.362183,0.126539,0.000000
0.362069,0.126945,0.000000
0.361951,0.127350,0.000000
0.361832,0.127753,0.000000
0.361709,0.128157,0.000000
0.361584,0.128559,0.000000
0.361456,0.128960,0.000000
0.361324,0.129360,0.000000
0.361189,0.129760,0.000000
0.361051,0.130158,0.000000
0.360910,0.130556,0.000000
0.360766,0.130953,0.000000
0.360620,0.131349,0.000000
0.360472,0.131744,0.000000
0.360322,0.132139,0.000000
0.360171,0.132534,0.000000
0.360018,0.132928,0.000000
0.359864,0.133321,0.000000
0.359710,0.133715,0.000000
0.359555,0.134108,0.000000
0.359400,0.134502,0.000000
0.359245,0.134895,0.000000
0.359090,0.135288,0.000000
0.358936,0.135682,0.000000
0.358782,0.136075,0.000000
0.358630,0.136469,0.000000
0.358479,0.136864,0.000000
0.358329,0.137258,0.000000
0.358182,0.137654,0.000000
0.358036,0.138050,0.000000
0.357893,0.138446,0.000000
0.357753,0.138844,0.000000
0.357615,0.139242,0.000000
0.357481,0.139641,0.000000
0.357350,0.140041,0.000000
0.357222,0.140442,0.000000
0.357099,0.140844,0.000000
0.356980,0.141247,0.000000
0.356865,0.141652,0.000000
0.356755,0.142058,0.000000
0.356650,0.142465,0.000000
0.356548,0.142874,0.000000
0.356450,0.143283,0.000000
0.356356,0.143694,0.000000
0.356265,0.144105,0.000000
0.356177,0.144517,0.000000
0.356091,0.144930,0.000000
0.356007,0.145344,0.000000
0.355925,0.145758,0.000000
0.355845,0.146172,0.000000
0.355766,0.146587,0.000000
0.355688,0.147002,0.000000
0.355610,0.147417,0.000000
0.355533,0.147833,0.000000
0.355455,0.148248,0.000000
0.355378,0.148663,0.000000
0.355299,0.149078,0.000000
0.355220,0.149493,0.000000
0.355139,0.149908,0.000000
0.355057,0.150322,0.000000
0.354973,0.150735,0.000000
0.354886,0.151148,0.000000
0.354797,0.151560,0.000000
0.354705,0.151971,0.000000
0.354610,0.152381,0.000000
0.354511,0.152790,0.000000
0.354409,0.153199,0.000000
0.354302,0.153606,0.000000
0.354191,0.154011,0.000000
0.354075,0.154416,0.000000
0.353954,0.154818,0.000000
0.353828,0.155220,0.000000
0.353697,0.155620,0.000000
0.353563,0.156019,0.000000
0.353424,0.156417,0.000000
0.353282,0.156814,0.000000
0.353137,0.157210,0.000000
0.352989,0.157605,0.000000
0.352838,0.157999,0.000000
0.352686,0.158393,0.000000
0.352532,0.158787,0.000000
0.352376,0.159179,0.000000
0.352219,0.159572,0.000000
0.352061,0.159964,0.000000
0.351904,0.160357,0.000000
0.351746,0.160749,0.000000
0.351588,0.161141,0.000000
0.351431,0.161533,0.000000
0.351275,0.161926,0.000000
0.351120,0.162319,0.000000
0.350968,0.162713,0.000000
0.350817,0.163107,0.000000
0.350668,0.163501,0.000000
0.350523,0.163897,0.000000
0.350380,0.164293,0.000000
0.350241,0.164691,0.000000
0.350105,0.165089,0.000000
0.349974,0.165488,0.000000
0.349847,0.165889,0.000000
0.349726,0.166291,0.000000
0.349609,0.166695,0.000000
0.349498,0.167100,0.000000
0.349392,0.167506,0.000000
0.349291,0.167914,0.000000
0.349195,0.168324,0.000000
0.349104,0.168734,0.000000
0.349016,0.169146,0.000000
0.348932,0.169559,0.000000
0.348852,0.169972,0.000000
0.348774,0.170387,0.000000
0.348699,0.170802,0.000000
0.348626,0.171218,0.000000
0.348555,0.171634,0.000000
0.348486,0.172051,0.000000
0.348418,0.172468,0.000000
0.348351,0.172885,0.000000
0.348284,0.173303,0.000000
0.348217,0.173720,0.000000
0.348150,0.174138,0.000000
0.348082,0.174555,0.000000
0.348013,0.174972,0.000000
0.347943,0.175389,0.000000
0.347872,0.175805,0.000000
0.347798,0.176221,0.000000
0.347722,0.176636,0.000000
0.347643,0.177050,0.000000
0.347561,0.177464,0.000000
0.347476,0.177876,0.000000
0.347386,0.178288,0.000000
0.347293,0.178698,0.000000
0.347195,0.179107,0.000000
0.347092,0.179515,0.000000
0.346984,0.179921,0.000000
0.346870,0.180326,0.000000
0.346752,0.180729,0.000000
0.346628,0.181131,0.000000
0.346501,0.181532,0.000000
0.346369,0.181932,0.000000
0.346234,0.182331,0.000000
0.346096,0.182729,0.000000
0.345954,0.183126,0.000000
0.345810,0.183523,0.000000
0.345664,0.183918,0.000000
0.345515,0.184314,0.000000
0.345365,0.184708,0.000000
0.345214,0.185103,0.000000
0.345062,0.185497,0.000000
0.344909,0.185891,0.000000
0.344756,0.186285,0.000000
0.344603,0.186679,0.000000
0.344451,0.187073,0.000000
0.344299,0.187467,0.000000
0.344149,0.187862,0.000000
0.344000,0.188257,0.000000
0.343852,0.188652,0.000000
0.343707,0.189048,0.000000
0.343565,0.189445,0.000000
0.343425,0.189842,0.000000
0.343288,0.190241,0.000000
0.343155,0.190640,0.000000
0.343026,0.191040,0.000000
0.342901,0.191442,0.000000
0.342780,0.191844,0.000000
0.342664,0.192248,0.000000
0.342553,0.192654,0.000000
0.342448,0.193060,0.000000
0.342346,0.193468,0.000000
0.342249,0.193877,0.000000
0.342155,0.194287,0.000000
0.342066,0.194698,0.000000
0.341979,0.195110,0.000000
0.341895,0.195523,0.000000
0.341814,0.195936,0.000000
0.341735,0.196350,0.000000
0.341659,0.196765,0.000000
0.341584,0.197180,0.000000
0.341510,0.197595,0.000000
0.341437,0.198011,0.000000
0.341365,0.198427,0.000000
0.341294,0.198844,0.000000
0.341223,0.199260,0.000000
0.341151,0.199676,0.000000
0.341079,0.200093,0.000000
0.341006,0.200509,0.000000
0.340932,0.200924,0.000000
0.340857,0.201340,0.000000
0.340780,0.201755,0.000000
0.340701,0.202170,0.000000
0.340619,0.202584,0.000000
0.340535,0.202997,0.000000
0.340448,0.203410,0.000000
0.340358,0.203822,0.000000
0.340264,0.204233,0.000000
0.340166,0.204643,0.000000
0.340064,0.205052,0.000000
0.339957,0.205460,0.000000
0.339846,0.205866,0.000000
0.339731,0.206272,0.000000
0.339613,0.206677,0.000000
0.339491,0.207081,0.000000
0.339366,0.207484,0.000000
0.339238,0.207887,0.000000
0.339108,0.208288,0.000000
0.338976,0.208690,0.000000
0.338842,0.209090,0.000000
0.338707,0.209491,0.000000
0.338570,0.209891,0.000000
0.338432,0.210290,0.000000
0.338294,0.210690,0.000000
0.338155,0.211089,0.000000
0.338017,0.211489,0.000000
0.337878,0.211888,0.000000
0.337741,0.212287,0.000000
0.337604,0.212687,0.000000
0.337469,0.213087,0.000000
0.337335,0.213487,0.000000
0.337202,0.213887,0.000000
0.337073,0.214288,0.000000
0.336945,0.214690,0.000000
0.336820,0.215092,0.000000
0.336699,0.215494,0.000000
0.336580,0.215898,0.000000
0.336465,0.216302,0.000000
0.336355,0.216707,0.000000
0.336248,0.217113,0.000000
0.336147,0.217520,0.000000
0.336050,0.217929,0.000000
0.335957,0.218338,0.000000
0.335870,0.218748,0.000000
0.335786,0.219159,0.000000
0.335707,0.219571,0.000000
0.335631,0.219985,0.000000
0.335559,0.220398,0.000000
0.335490,0.220813,0.000000
0.335424,0.221228,0.000000
0.335361,0.221644,0.000000
0.335300,0.222060,0.000000
0.335241,0.222477,0.000000
0.335184,0.222895,0.000000
0.335129,0.223313,0.000000
0.335075,0.223731,0.000000
0.335023,0.224150,0.000000
0.334971,0.224568,0.000000
0.334920,0.224987,0.000000
0.334869,0.225406,0.000000
0.334818,0.225825,0.000000
0.334767,0.226245,0.000000
0.334716,0.226664,0.000000
0.334664,0.227083,0.000000
0.334611,0.227502,0.000000
0.334556,0.227920,0.000000
0.334500,0.228339,0.000000
0.334443,0.228757,0.000000
0.334383,0.229175,0.000000
0.334321,0.229592,0.000000
0.334257,0.230009,0.000000
0.334190,0.230425,0.000000
0.334120,0.230841,0.000000
0.334046,0.231256,0.000000
0.333969,0.231671,0.000000
0.333889,0.232084,0.000000
0.333806,0.232497,0.000000
0.333719,0.232909,0.000000
0.333629,0.233320,0.000000
0.333535,0.233731,0.000000
0.333438,0.234140,0.000000
0.333337,0.234548,0.000000
0.333232,0.234955,0.000000
0.333124,0.235362,0.000000
0.333012,0.235766,0.000000
0.332897,0.236170,0.000000
0.332777,0.236573,0.000000
0.332654,0.236974,0.000000
0.332527,0.237374,0.000000
0.332396,0.237772,0.000000
0.332261,0.238169,0.000000
0.332122,0.238564,0.000000
0.331979,0.238958,0.000000
0.331832,0.239351,0.000000
0.331680,0.239741,0.000000
0.331525,0.240130,0.000000
0.331365,0.240517,0.000000
0.331201,0.240903,0.000000
0.331032,0.241287,0.000000
0.330860,0.241668,0.000000
0.330682,0.242048,0.000000
0.330501,0.242426,0.000000
0.330315,0.242802,0.000000
0.330124,0.243176,0.000000
0.329929,0.243548,0.000000
0.329729,0.243918,0.000000
0.329526,0.244286,0.000000
0.329320,0.244652,0.000000
0.329110,0.245018,0.000000
0.328898,0.245382,0.000000
0.328683,0.245745,0.000000
0.328466,0.246107,0.000000
0.328247,0.246468,0.000000
0.328027,0.246829,0.000000
0.327806,0.247189,0.000000
0.327584,0.247549,0.000000
0.327362,0.247909,0.000000
0.327140,0.248269,0.000000
0.326918,0.248630,0.000000
0.326696,0.248991,0.000000
0.326476,0.249352,0.000000
0.326257,0.249714,0.000000
0.326040,0.250077,0.000000
0.325825,0.250441,0.000000
0.325612,0.250807,0.000000
0.325402,0.251174,0.000000
0.325195,0.251542,0.000000
0.324992,0.251912,0.000000
0.324792,0.252284,0.000000
0.324596,0.252658,0.000000
0.324405,0.253035,0.000000
0.324219,0.253414,0.000000
0.324038,0.253795,0.000000
0.323862,0.254179,0.000000
0.323692,0.254566,0.000000
0.323528,0.254956,0.000000
0.323370,0.255349,0.000000
0.323219,0.255744,0.000000
0.323074,0.256143,0.000000
0.322935,0.256543,0.000000
0.322803,0.256947,0.000000
0.322677,0.257352,0.000000
0.322558,0.257760,0.000000
0.322445,0.258169,0.000000
0.322339,0.258580,0.000000
0.322239,0.258993,0.000000
0.322146,0.259408,0.000000
0.322061,0.259824,0.000000
0.321981,0.260241,0.000000
0.321909,0.260660,0.000000
0.321844,0.261079,0.000000
0.321786,0.261499,0.000000
0.321735,0.261920,0.000000
0.321690,0.262342,0.000000
0.321653,0.262764,0.000000
0.321624,0.263187,0.000000
0.321601,0.263610,0.000000
0.321586,0.264032,0.000000
0.321578,0.264455,0.000000
0.321578,0.264878,0.000000
0.321585,0.265300,0.000000
0.321600,0.265722,0.000000
0.321622,0.266143,0.000000
0.321652,0.266564,0.000000
0.321690,0.266983,0.000000
0.321735,0.267402,0.000000
0.321788,0.267820,0.000000
0.321849,0.268236,0.000000
0.321916,0.268651,0.000000
0.321989,0.269066,0.000000
0.322068,0.269479,0.000000
0.322153,0.269892,0.000000
0.322242,0.270304,0.000000
0.322335,0.270716,0.000000
0.322431,0.271126,0.000000
0.322531,0.271537,0.000000
0.322632,0.271946,0.000000
0.322736,0.272356,0.000000
0.322841,0.272765,0.000000
0.322947,0.273174,0.000000
0.323052,0.273582,0.000000
0.323158,0.273991,0.000000
0.323262,0.274399,0.000000
0.323366,0.274808,0.000000
0.323467,0.275217,0.000000
0.323565,0.275626,0.000000
0.323661,0.276035,0.000000
0.323753,0.276444,0.000000
0.323840,0.276854,0.000000
0.323923,0.277264,0.000000
0.324001,0.277675,0.000000
0.324072,0.278087,0.000000
0.324138,0.278499,0.000000
0.324196,0.278912,0.000000
0.324247,0.279325,0.000000
0.324290,0.279740,0.000000
0.324324,0.280155,0.000000
0.324349,0.280572,0.000000
0.324364,0.280989,0.000000
0.324371,0.281407,0.000000
0.324368,0.281826,0.000000
0.324355,0.282244,0.000000
0.324334,0.282663,0.000000
0.324302,0.283081,0.000000
0.324262,0.283498,0.000000
0.324212,0.283915,0.000000
0.324153,0.284330,0.000000
0.324085,0.284744,0.000000
0.324007,0.285156,0.000000
0.323920,0.285566,0.000000
0.323823,0.285973,0.000000
0.323718,0.286379,0.000000
0.323603,0.286781,0.000000
0.323478,0.287181,0.000000
0.323345,0.287577,0.000000
0.323202,0.287970,0.000000
0.323050,0.288358,0.000000
0.322888,0.288743,0.000000
0.322717,0.289124,0.000000
0.322537,0.289500,0.000000
0.322348,0.289871,0.000000
0.322149,0.290237,0.000000
0.321941,0.290597,0.000000
0.321724,0.290952,0.000000
0.321497,0.291301,0.000000
0.321262,0.291644,0.000000
0.321017,0.291980,0.000000
0.320762,0.292310,0.000000
0.320499,0.292633,0.000000
0.320226,0.292949,0.000000
0.319945,0.293258,0.000000
0.319657,0.293562,0.000000
0.319361,0.293861,0.000000
0.319060,0.294154,0.000000
0.318752,0.294443,0.000000
0.318440,0.294729,0.000000
0.318124,0.295011,0.000000
0.317803,0.295290,0.000000
0.317480,0.295568,0.000000
0.317155,0.295843,0.000000
0.316828,0.296117,0.000000
0.316500,0.296391,0.000000
0.316172,0.296664,0.000000
0.315844,0.296938,0.000000
0.315517,0.297212,0.000000
0.315192,0.297488,0.000000
0.314870,0.297766,0.000000
0.314551,0.298046,0.000000
0.314235,0.298329,0.000000
0.313924,0.298615,0.000000
0.313618,0.298906,0.000000
0.313317,0.299201,0.000000
0.313024,0.299501,0.000000
0.312737,0.299806,0.000000
0.312458,0.300117,0.000000
0.312188,0.300435,0.000000
0.311926,0.300760,0.000000
0.311675,0.301092,0.000000
0.311434,0.301433,0.000000
0.311204,0.301782,0.000000
0.310986,0.302139,0.000000
0.310780,0.302506,0.000000
0.310585,0.302880,0.000000
0.310403,0.303261,0.000000
0.310232,0.303649,0.000000
0.310073,0.304044,0.000000
0.309927,0.304444,0.000000
0.309792,0.304850,0.000000
0.309670,0.305261,0.000000
0.309560,0.305675,0.000000
0.309462,0.306094,0.000000
0.309377,0.306516,0.000000
0.309304,0.306940,0.000000
0.309244,0.307367,0.000000
0.309196,0.307795,0.000000
0.309161,0.308224,0.000000
0.309139,0.308654,0.000000
0.309129,0.309085,0.000000
0.309132,0.309515,0.000000
0.309148,0.309944,0.000000
0.309177,0.310371,0.000000
0.309219,0.310797,0.000000
0.309274,0.311220,0.000000
0.309342,0.311640,0.000000
0.309424,0.312057,0.000000
0.309518,0.312470,0.000000
0.309626,0.312878,0.000000
0.309747,0.313281,0.000000
0.309882,0.313679,0.000000
0.310030,0.314071,0.000000
0.310192,0.314456,0.000000
0.310367,0.314834,0.000000
0.310555,0.315206,0.000000
0.310754,0.315571,0.000000
0.310966,0.315931,0.000000
0.311187,0.316285,0.000000
0.311418,0.316634,0.000000
0.311657,0.316978,0.000000
0.311904,0.317319,0.000000
0.312158,0.317655,0.000000
0.312419,0.317989,0.000000
0.312684,0.318320,0.000000
0.312954,0.318648,0.000000
0.313228,0.318974,0.000000
0.313505,0.319299,0.000000
0.313783,0.319623,0.000000
0.314063,0.319946,0.000000
0.314342,0.320269,0.000000
0.314622,0.320592,0.000000
0.314900,0.320915,0.000000
0.315175,0.321240,0.000000
0.315448,0.321566,0.000000
0.315717,0.321894,0.000000
0.315981,0.322224,0.000000
0.316239,0.322557,0.000000
0.316492,0.322893,0.000000
0.316737,0.323233,0.000000
0.316973,0.323577,0.000000
0.317201,0.323925,0.000000
0.317420,0.324278,0.000000
0.317627,0.324637,0.000000
0.317824,0.325001,0.000000
0.318008,0.325371,0.000000
0.318180,0.325748,0.000000
0.318339,0.326130,0.000000
0.318486,0.326517,0.000000
0.318621,0.326909,0.000000
0.318744,0.327305,0.000000
0.318855,0.327706,0.000000
0.318953,0.328110,0.000000
0.319039,0.328517,0.000000
0.319114,0.328927,0.000000
0.319176,0.329340,0.000000
0.319227,0.329755,0.000000
0.319265,0.330171,0.000000
0.319292,0.330589,0.000000
0.319307,0.331007,0.000000
0.319311,0.331427,0.000000
0.319302,0.331846,0.000000
0.319283,0.332265,0.000000
0.319251,0.332683,0.000000
0.319208,0.333100,0.000000
0.319154,0.333516,0.000000
0.319088,0.333930,0.000000
0.319011,0.334342,0.000000
0.318922,0.334751,0.000000
0.318822,0.335157,0.000000
0.318711,0.335560,0.000000
0.318589,0.335959,0.000000
0.318455,0.336353,0.000000
0.318311,0.336744,0.000000
0.318155,0.337129,0.000000
0.317989,0.337509,0.000000
0.317811,0.337883,0.000000
0.317623,0.338251,0.000000
0.317425,0.338614,0.000000
0.317218,0.338972,0.000000
0.317002,0.339325,0.000000
0.316778,0.339674,0.000000
0.316547,0.340019,0.000000
0.316309,0.340361,0.000000
0.316065,0.340699,0.000000
0.315815,0.341035,0.000000
0.315560,0.341368,0.000000
0.315301,0.341699,0.000000
0.315039,0.342028,0.000000
0.314774,0.342355,0.000000
0.314506,0.342682,0.000000
0.314237,0.343008,0.000000
0.313966,0.343334,0.000000
0.313695,0.343659,0.000000
0.313425,0.343986,0.000000
0.313155,0.344312,0.000000
0.312887,0.344641,0.000000
0.312621,0.344970,0.000000
0.312358,0.345302,0.000000
0.312098,0.345635,0.000000
0.311842,0.345971,0.000000
0.311591,0.346311,0.000000
0.311345,0.346653,0.000000
0.311105,0.346999,0.000000
0.310872,0.347350,0.000000
0.310646,0.347704,0.000000
0.310427,0.348063,0.000000
0.310218,0.348428,0.000000
0.310017,0.348798,0.000000
0.309825,0.349173,0.000000
0.309642,0.349552,0.000000
0.309468,0.349936,0.000000
0.309303,0.350325,0.000000
0.309148,0.350717,0.000000
0.309001,0.351114,0.000000
0.308863,0.351514,0.000000
0.308735,0.351917,0.000000
0.308615,0.352324,0.000000
0.308505,0.352733,0.000000
0.308404,0.353145,0.000000
0.308312,0.353560,0.000000
0.308230,0.353976,0.000000
0.308156,0.354394,0.000000
0.308092,0.354815,0.000000
0.308037,0.355236,0.000000
0.307992,0.355659,0.000000
0.307955,0.356082,0.000000
0.307929,0.356507,0.000000
0.307911,0.356931,0.000000
0.307903,0.357356,0.000000
0.307904,0.357781,0.000000
0.307915,0.358206,0.000000
0.307935,0.358630,0.000000
0.307965,0.359054,0.000000
0.308004,0.359476,0.000000
0.308053,0.359897,0.000000
0.308111,0.360317,0.000000
0.308179,0.360734,0.000000
0.308256,0.361150,0.000000
0.308343,0.361564,0.000000
0.308439,0.361976,0.000000
0.308543,0.362386,0.000000
0.308655,0.362794,0.000000
0.308774,0.363200,0.000000
0.308900,0.363605,0.000000
0.309031,0.364008,0.000000
0.309167,0.364410,0.000000
0.309308,0.364811,0.000000
0.309454,0.365211,0.000000
0.309602,0.365609,0.000000
0.309753,0.366007,0.000000
0.309907,0.366405,0.000000
0.310062,0.366802,0.000000
0.310218,0.367198,0.000000
0.310374,0.367594,0.000000
0.310530,0.367990,0.000000
0.310685,0.368386,0.000000
0.310839,0.368782,0.000000
0.310990,0.369178,0.000000
0.311139,0.369574,0.000000
0.311284,0.369971,0.000000
0.311425,0.370369,0.000000
0.311562,0.370767,0.000000
0.311693,0.371166,0.000000
0.311819,0.371566,0.000000
0.311938,0.371967,0.000000
0.312050,0.372369,0.000000
0.312154,0.372773,0.000000
0.312250,0.373178,0.000000
0.312337,0.373585,0.000000
0.312415,0.373993,0.000000
0.312483,0.374403,0.000000
0.312543,0.374815,0.000000
0.312595,0.375228,0.000000
0.312639,0.375642,0.000000
0.312676,0.376058,0.000000
0.312707,0.376475,0.000000
0.312732,0.376893,0.000000
0.312751,0.377312,0.000000
0.312765,0.377731,0.000000
0.312775,0.378152,0.000000
0.312781,0.378574,0.000000
0.312784,0.378996,0.000000
0.312784,0.379418,0.000000
0.312781,0.379842,0.000000
0.312777,0.380265,0.000000
0.312772,0.380689,0.000000
0.312765,0.381113,0.000000
0.312759,0.381537,0.000000
0.312753,0.381961,0.000000
0.312748,0.382386,0.000000
0.312744,0.382809,0.000000
0.312743,0.383233,0.000000
0.312743,0.383657,0.000000
0.312747,0.384079,0.000000
0.312754,0.384502,0.000000
0.312766,0.384924,0.000000
0.312782,0.385345,0.000000
0.312803,0.385765,0.000000
0.312829,0.386184,0.000000
0.312862,0.386603,0.000000
0.312902,0.387020,0.000000
0.312948,0.387437,0.000000
0.313000,0.387852,0.000000
0.313058,0.388266,0.000000
0.313121,0.388680,0.000000
0.313189,0.389093,0.000000
0.313262,0.389505,0.000000
0.313339,0.389916,0.000000
0.313420,0.390327,0.000000
0.313504,0.390738,0.000000
0.313591,0.391147,0.000000
0.313680,0.391557,0.000000
0.313771,0.391966,0.000000
0.313864,0.392375,0.000000
0.313958,0.392784,0.000000
0.314053,0.393192,0.000000
0.314149,0.393601,0.000000
0.314244,0.394010,0.000000
0.314339,0.394418,0.000000
0.314433,0.394827,0.000000
0.314525,0.395236,0.000000
0.314617,0.395645,0.000000
0.314705,0.396055,0.000000
0.314792,0.396465,0.000000
0.314875,0.396876,0.000000
0.314955,0.397287,0.000000
0.315032,0.397698,0.000000
0.315104,0.398111,0.000000
0.315172,0.398524,0.000000
0.315234,0.398938,0.000000
0.315291,0.399352,0.000000
0.315343,0.399768,0.000000
0.315388,0.400185,0.000000
0.315427,0.400602,0.000000
0.315460,0.401020,0.000000
0.315486,0.401439,0.000000
0.315506,0.401858,0.000000
0.315519,0.402277,0.000000
0.315526,0.402696,0.000000
0.315526,0.403115,0.000000
0.315519,0.403534,0.000000
0.315505,0.403953,0.000000
0.315484,0.404371,0.000000
0.315456,0.404788,0.000000
0.315421,0.405205,0.000000
0.315378,0.405621,0.000000
0.315328,0.406036,0.000000
0.315271,0.406449,0.000000
0.315205,0.406862,0.000000
0.315133,0.407272,0.000000
0.315052,0.407682,0.000000
0.314964,0.408089,0.000000
0.314867,0.408495,0.000000
0.314763,0.408898,0.000000
0.314650,0.409300,0.000000
0.314529,0.409699,0.000000
0.314400,0.410096,0.000000
0.314262,0.410490,0.000000
0.314116,0.410881,0.000000
0.313961,0.411270,0.000000
0.313798,0.411655,0.000000
0.313626,0.412038,0.000000
0.313444,0.412417,0.000000
0.313255,0.412793,0.000000
0.313057,0.413165,0.000000
0.312852,0.413536,0.000000
0.312642,0.413904,0.000000
0.312427,0.414270,0.000000
0.312207,0.414634,0.000000
0.311985,0.414998,0.000000
0.311760,0.415360,0.000000
0.311535,0.415722,0.000000
0.311309,0.416084,0.000000
0.311084,0.416446,0.000000
0.310860,0.416808,0.000000
0.310639,0.417172,0.000000
0.310422,0.417536,0.000000
0.310210,0.417903,0.000000
0.310003,0.418271,0.000000
0.309802,0.418641,0.000000
0.309609,0.419014,0.000000
0.309424,0.419391,0.000000
0.309248,0.419770,0.000000
0.309083,0.420153,0.000000
0.308929,0.420540,0.000000
0.308787,0.420932,0.000000
0.308659,0.421328,0.000000
0.308544,0.421729,0.000000
0.308444,0.422136,0.000000
0.308361,0.422549,0.000000
0.308294,0.422968,0.000000
0.308245,0.423393,0.000000
0.308215,0.423825,0.000000
0.308205,0.424264,0.000000


==> Results_UAT_CompressibleMR3.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.630829
-0.630829,-1.8413
-1.8413,-4.23E+00
-4.23255,-9.01664
-9.01664,-15.1319


==> Results_UAT_CompressibleMR3_TFT.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.698177
-0.698177,-1.67596
-1.67596,-4.17E+00
-4.17154,-8.86226
-8.86226,-14.8915


==> Results_UAT_CompressibleNH3.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.667417
-0.667417,-1.93811
-1.93811,-4.45E+00
-4.44759,-9.46131
-9.46131,-14.7649


==> Results_UAT_CompressibleNH3_TFT.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.738946
-0.738946,-1.95171
-1.95171,-5.08E+00
-5.07793,-10.759
-10.759,-15.081


==> Results_UAT_IncompressibleMR3.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.631552
-0.631552,-1.88156
-1.88156,-4.36E+00
-4.36007,-9.31971
-9.31971,-15.2094


==> Results_UAT_IncompressibleMR3_TFT.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.720091
-0.720091,-1.6364
-1.6364,-4.09E+00
-4.09218,-8.72802
-8.72802,-15.3405


==> Results_UAT_IncompressibleNH3.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.672408
-0.672408,-1.97998
-1.97998,-4.57E+00
-4.56509,-9.72433
-9.72433,-14.7305


==> Results_UAT_IncompressibleNH3_TFT.csv <==
log(Ri/R0),log(Ri+1/R0)
0.00E+00,-0.765963
-0.765963,-1.93173
-1.93173,-4.94E+00
-4.93776,-10.5175
-10.5175,-15.4226


==> Results_UAT_MR_Comp_TFT_data.csv <==
point0-x,point0-y,point0-z,L,
0.091133,-0.0410098,0,359.623,
0.186959,-0.0757852,0,674.865,
0.284847,-0.107318,0,949.419,
0.384457,-0.135808,0,1192.96,
0.485442,-0.161538,0,1412.34,
0.587502,-0.184888,0,1612.59,
0.69042,-0.206109,0,1797.52,
0.794025,-0.225449,0,1969.95,
0.89818,-0.243125,0,2132.05,
1.00278,-0.259327,0,2285.47,
1.10774,-0.274221,0,2431.5,
1.21299,-0.287948,0,2571.15,
1.31849,-0.300635,0,2705.24,
1.42419,-0.312391,0,2834.41,
1.53005,-0.323307,0,2959.18,
1.63606,-0.333472,0,3080,
1.74218,-0.342956,0,3197.23,
1.8484,-0.351825,0,3311.18,
1.9547,-0.360134,0,3422.11,
2.06107,-0.367936,0,3530.23,
2.16751,-0.375272,0,3635.76,
2.274,-0.382193,0,3738.86,
2.38053,-0.388685,0,3839.67,
2.48711,-0.394871,0,3938.34,
2.59371,-0.400717,0,4034.99,
2.70035,-0.406254,0,4129.72,
2.80702,-0.411511,0,4222.63,
2.9137,-0.416508,0,4313.81,
3.0203,-0.422164,0,4403.25,
3.12711,-0.425775,0,4491.28,
3.23385,-0.430084,0,4577.75,
3.3406,-0.434318,0,4662.77,
3.44737,-0.438223,0,4746.43,
3.55415,-0.442014,0,4828.76,
3.66094,-0.445609,0,4909.83,
3.76774,-0.449129,0,4989.68,
3.87455,-0.452472,0,5068.35,
3.98136,-0.455691,0,5145.9,
4.08818,-0.45878,0,5222.36,
4.19501,-0.46177,0,5297.77,
4.30184,-0.464613,0,5372.17,
4.40868,-0.467434,0,5445.59,
4.51552,-0.47008,0,5518.06,
4.62237,-0.472641,0,5589.62,
4.72922,-0.47518,0,5660.29,
4.83607,-0.477568,0,5730.11,
4.94113,-0.492158,0,5797.47,
5.04803,-0.493419,0,5865.76,
5.15493,-0.49356,0,5933.33,
5.26183,-0.493704,0,6000.11,
5.3685,-0.488503,0,6066.09,
5.47536,-0.490893,0,6131.29,
5.58224,-0.492455,0,6195.81,
5.68911,-0.49447,0,6259.65,
5.79599,-0.496183,0,6322.84,
5.90286,-0.497998,0,6385.38,
6.00974,-0.499743,0,6447.31,
6.11662,-0.501452,0,6508.63,
6.2235,-0.50308,0,6569.37,
6.33038,-0.504683,0,6629.53,
6.43727,-0.506274,0,6689.13,
6.54414,-0.508115,0,6748.18,
6.65103,-0.509289,0,6806.7,
6.75792,-0.510754,0,6864.71,
6.86481,-0.512176,0,6922.21,
6.95431,-0.566835,0,6961.68,
7.06121,-0.566836,0,7018.53,
7.07399,-0.518286,0,7033.25,
7.18089,-0.51829,0,7089.37,
7.28779,-0.517505,0,7145.01,
7.39468,-0.518794,0,7200.17,
7.44779,-0.524351,0,7227.29,
7.55469,-0.524351,0,7281.85,
7.66159,-0.524357,0,7335.97,
7.76848,-0.523035,0,7389.66,
7.87538,-0.524208,0,7442.91,
7.98227,-0.525336,0,7495.76,
8.08916,-0.526465,0,7548.22,
8.19606,-0.527559,0,7600.3,
8.30295,-0.528657,0,7652,
8.40985,-0.529673,0,7703.34,
8.51674,-0.530716,0,7754.31,
8.62361,-0.532679,0,7804.92,
8.73052,-0.532718,0,7855.2,
8.83741,-0.533706,0,7905.14,
8.94431,-0.534714,0,7954.74,
9.05121,-0.535612,0,8004.02,
9.12055,-0.597555,0,8028.27,
9.22745,-0.597628,0,8077.2,
9.33435,-0.597628,0,8125.82,
9.44126,-0.597748,0,8174.13,
9.54816,-0.597815,0,8222.13,
9.65507,-0.597881,0,8269.83,
9.76197,-0.598083,0,8317.23,
9.86887,-0.597822,0,8364.4,
9.97578,-0.597886,0,8411.23,
10.0827,-0.597948,0,8457.79,
10.1896,-0.59801,0,8504.08,
10.2965,-0.598036,0,8550.1,
10.4034,-0.598096,0,8595.85,


==> Results_UAT_MR_Comp_data.csv <==
point0-x,point0-y,point0-z,L,
0.0927442,-0.0390164,0,365.416,
0.188264,-0.0742426,0,678.817,
0.286004,-0.106021,0,952.443,
0.385505,-0.134706,0,1195.37,
0.4864,-0.160637,0,1414.31,
0.588397,-0.184131,0,1614.27,
0.69127,-0.205472,0,1798.99,
0.79484,-0.224911,0,1971.26,
0.898969,-0.24267,0,2133.24,
1.00355,-0.258941,0,2286.56,
1.10849,-0.273891,0,2432.52,
1.21374,-0.287666,0,2572.12,
1.31923,-0.300392,0,2706.15,
1.42492,-0.312181,0,2835.28,
1.53078,-0.323127,0,2960.02,
1.63677,-0.333316,0,3080.81,
1.74289,-0.342821,0,3198.01,
1.84911,-0.351708,0,3311.93,
1.95541,-0.360032,0,3422.84,
2.06178,-0.367847,0,3530.94,
2.16822,-0.375195,0,3636.45,
2.2747,-0.382118,0,3739.53,
2.38124,-0.388651,0,3840.33,
2.48781,-0.394826,0,3938.99,
2.59442,-0.400671,0,4035.62,
2.70105,-0.406214,0,4130.33,
2.80772,-0.411476,0,4223.23,
2.9144,-0.416478,0,4314.4,
3.02111,-0.421241,0,4403.93,
3.12784,-0.42578,0,4491.88,
3.23458,-0.430113,0,4578.34,
3.34133,-0.434251,0,4663.35,
3.4481,-0.43821,0,4747,
3.55488,-0.442001,0,4829.32,
3.66167,-0.445634,0,4910.38,
3.76847,-0.449119,0,4990.22,
3.87528,-0.452467,0,5068.89,
3.98209,-0.455684,0,5146.43,
4.08891,-0.45878,0,5222.88,
4.19574,-0.46176,0,5298.28,
4.30257,-0.464632,0,5372.67,
4.40941,-0.467402,0,5446.09,
4.51625,-0.470076,0,5518.55,
4.6231,-0.472658,0,5590.11,
4.72995,-0.475155,0,5660.78,
4.8368,-0.477569,0,5730.59,
4.94366,-0.479906,0,5799.57,
5.05052,-0.482169,0,5867.75,
5.15738,-0.484362,0,5935.14,
5.26425,-0.486489,0,6001.78,
5.37112,-0.488553,0,6067.69,
5.47799,-0.490556,0,6132.88,
5.58486,-0.492502,0,6197.38,
5.69173,-0.494393,0,6261.21,
5.79861,-0.496233,0,6324.38,
5.90548,-0.498022,0,6386.91,
6.01236,-0.499763,0,6448.82,
6.11924,-0.501459,0,6510.13,
6.22612,-0.503112,0,6570.85,
6.333,-0.504722,0,6630.99,
6.43989,-0.506292,0,6690.58,
6.54677,-0.507824,0,6749.62,
6.65366,-0.50932,0,6808.13,
6.76054,-0.510779,0,6866.13,
6.86743,-0.512205,0,6923.61,
6.97432,-0.513598,0,6980.61,
7.0812,-0.514959,0,7037.12,
7.18809,-0.516291,0,7093.16,
7.29498,-0.517593,0,7148.73,
7.40187,-0.518867,0,7203.86,
7.50876,-0.520114,0,7258.55,
7.61566,-0.521335,0,7312.81,
7.72255,-0.522531,0,7366.65,
7.82944,-0.523702,0,7420.07,
7.93633,-0.52485,0,7473.1,
8.04323,-0.525975,0,7525.73,
8.15012,-0.527079,0,7577.97,
8.25702,-0.528161,0,7629.83,
8.36391,-0.529223,0,7681.32,
8.47081,-0.530265,0,7732.45,
8.5777,-0.531288,0,7783.22,
8.6846,-0.532292,0,7833.65,
8.79149,-0.533279,0,7883.73,
8.89839,-0.534248,0,7933.47,
9.00529,-0.5352,0,7982.89,
9.11218,-0.536135,0,8031.98,
9.21908,-0.537055,0,8080.76,
9.32598,-0.537959,0,8129.22,
9.43287,-0.538849,0,8177.38,
9.53977,-0.539723,0,8225.24,
9.64667,-0.540584,0,8272.8,
9.75357,-0.541431,0,8320.07,
9.86047,-0.542264,0,8367.06,
9.96737,-0.543085,0,8413.77,
10.0743,-0.543892,0,8460.2,
10.1812,-0.544688,0,8506.37,
10.2881,-0.545472,0,8552.26,
10.395,-0.546243,0,8597.9,
10.5019,-0.547004,0,8643.28,
10.6088,-0.547754,0,8688.41,


==> Results_UAT_MR_Incomp_TFT_data.csv <==
point0-x,point0-y,point0-z,L,
0.0883452,-0.0441726,0,362.413,
0.181517,-0.0826362,0,684.34,
0.277392,-0.11734,0,969.744,
0.37518,-0.149038,0,1226.28,
0.474536,-0.177993,0,1460.68,
0.575149,-0.204506,0,1677.9,
0.676776,-0.22885,0,1881.67,
0.779224,-0.251265,0,2074.83,
0.882339,-0.271966,0,2259.53,
0.986,-0.291141,0,2437.42,
1.09011,-0.308954,0,2609.79,
1.1946,-0.325548,0,2777.65,
1.29939,-0.341048,0,2941.79,
1.40445,-0.355563,0,3102.83,
1.50973,-0.369188,0,3261.29,
1.6152,-0.382008,0,3417.56,
1.72083,-0.394095,0,3571.98,
1.82659,-0.405515,0,3724.83,
1.93248,-0.416325,0,3876.32,
2.03847,-0.426576,0,4026.64,
2.14454,-0.436315,0,4175.95,
2.2507,-0.44558,0,4324.38,
2.35693,-0.454409,0,4472.04,
2.46321,-0.462835,0,4619.02,
2.56955,-0.470886,0,4765.4,
2.67594,-0.478589,0,4911.26,
2.78237,-0.485968,0,5056.65,
2.88884,-0.493046,0,5201.62,
2.99534,-0.499841,0,5346.22,
3.10187,-0.506372,0,5490.49,
3.20843,-0.512656,0,5634.45,
3.31502,-0.518707,0,5778.14,
3.42163,-0.524539,0,5921.59,
3.52826,-0.530166,0,6064.81,
3.63491,-0.535598,0,6207.83,
3.74157,-0.540848,0,6350.67,
3.84825,-0.545924,0,6493.35,
3.95495,-0.550836,0,6635.87,
4.06165,-0.555592,0,6778.25,
4.16837,-0.560201,0,6920.5,
4.27511,-0.564671,0,7062.63,
4.38185,-0.569007,0,7204.66,
4.4886,-0.573216,0,7346.58,
4.59536,-0.577305,0,7488.41,
4.70212,-0.581279,0,7630.16,
4.8089,-0.585143,0,7771.83,
4.91568,-0.588903,0,7913.42,
5.02247,-0.592562,0,8054.94,
5.12926,-0.596123,0,8196.4,
5.23606,-0.59959,0,8337.81,
5.34287,-0.602979,0,8479.15,
5.44968,-0.606281,0,8620.45,
5.55649,-0.6095,0,8761.7,
5.66331,-0.612641,0,8902.9,
5.77013,-0.615908,0,9044.05,
5.87696,-0.618708,0,9185.18,
5.98379,-0.62163,0,9326.26,
6.09062,-0.62449,0,9467.31,
6.19746,-0.627285,0,9608.33,
6.3043,-0.630022,0,9749.31,
6.41114,-0.632698,0,9890.26,
6.46456,-0.633986,0,9960.73,
6.57141,-0.636605,0,10101.6,
6.67826,-0.639141,0,10242.5,
6.78511,-0.641625,0,10383.4,
6.89196,-0.644059,0,10524.2,
6.99882,-0.646444,0,10665.1,
7.10567,-0.648782,0,10805.9,
7.21253,-0.651073,0,10946.6,
7.31939,-0.65334,0,11087.4,
7.42625,-0.655533,0,11228.2,
7.53312,-0.657689,0,11368.9,
7.63998,-0.659812,0,11509.6,
7.74685,-0.661896,0,11650.3,
7.85372,-0.663943,0,11791,
7.96059,-0.665952,0,11931.7,
8.06746,-0.667909,0,12072.3,
8.17433,-0.669866,0,12213,
8.2812,-0.671771,0,12353.6,
8.38808,-0.673643,0,12494.2,
8.49495,-0.675471,0,12634.8,
8.60183,-0.677297,0,12775.5,
8.70871,-0.679078,0,12916,
8.81558,-0.68083,0,13056.6,
8.92246,-0.682553,0,13197.2,
9.02934,-0.684248,0,13337.8,
9.13617,-0.687775,0,13478.2,
9.24307,-0.687545,0,13618.8,
9.34995,-0.689176,0,13759.4,
9.45683,-0.690769,0,13899.9,
9.56371,-0.692338,0,14040.5,
9.6706,-0.693882,0,14181,
9.77748,-0.695403,0,14321.5,
9.8042,-0.695813,0,14356.6,
9.82933,-0.739625,0,14360.4,
9.93623,-0.739625,0,14501.7,
10.0431,-0.739625,0,14642.9,
10.15,-0.739625,0,14784.1,
10.2569,-0.739625,0,14925.2,
10.3638,-0.739625,0,15066.6,


==> Results_UAT_MR_Incomp_data.csv <==
point0-x,point0-y,point0-z,L,
0.0901021,-0.0422186,0,369.017,
0.183264,-0.0806958,0,689.932,
0.278908,-0.115739,0,973.976,
0.376551,-0.147678,0,1229.69,
0.475797,-0.176835,0,1463.53,
0.576328,-0.203517,0,1680.35,
0.677893,-0.227999,0,1883.84,
0.780293,-0.25053,0,2076.79,
0.883372,-0.271328,0,2261.34,
0.987005,-0.290585,0,2439.11,
1.0911,-0.308467,0,2611.4,
1.19556,-0.325119,0,2779.19,
1.30035,-0.340669,0,2943.27,
1.40539,-0.355227,0,3104.26,
1.51066,-0.368889,0,3262.68,
1.61613,-0.381741,0,3418.92,
1.72175,-0.393856,0,3573.32,
1.82751,-0.4053,0,3726.14,
1.93339,-0.416131,0,3877.61,
2.03937,-0.426401,0,4027.92,
2.14545,-0.436156,0,4177.22,
2.2516,-0.445436,0,4325.63,
2.35782,-0.454279,0,4473.28,
2.46411,-0.462716,0,4620.26,
2.57045,-0.470777,0,4766.64,
2.67683,-0.47849,0,4912.49,
2.78326,-0.485877,0,5057.87,
2.88973,-0.492962,0,5202.84,
2.99623,-0.499764,0,5347.43,
3.10277,-0.506302,0,5491.69,
3.20933,-0.512591,0,5635.65,
3.31591,-0.518647,0,5779.34,
3.42252,-0.524484,0,5922.78,
3.52915,-0.530115,0,6066.01,
3.6358,-0.535551,0,6209.03,
3.74246,-0.540804,0,6351.86,
3.84914,-0.545883,0,6494.53,
3.95583,-0.550798,0,6637.05,
4.06254,-0.555557,0,6779.43,
4.16926,-0.560169,0,6921.68,
4.27599,-0.564641,0,7063.81,
4.38273,-0.568979,0,7205.84,
4.48948,-0.57319,0,7347.76,
4.59624,-0.577281,0,7489.59,
4.70301,-0.581257,0,7631.34,
4.80978,-0.585122,0,7773,
4.91657,-0.588883,0,7914.59,
5.02335,-0.592544,0,8056.12,
5.13015,-0.596109,0,8197.58,
5.23695,-0.599582,0,8338.98,
5.34375,-0.602967,0,8480.33,
5.45056,-0.606268,0,8621.62,
5.55738,-0.609488,0,8762.87,
5.6642,-0.61263,0,8904.07,
5.77102,-0.615698,0,9045.23,
5.87785,-0.618694,0,9186.35,
5.98468,-0.621621,0,9327.43,
6.09151,-0.624482,0,9468.48,
6.19835,-0.627279,0,9609.5,
6.30518,-0.630015,0,9750.48,
6.41203,-0.632691,0,9891.43,
6.51887,-0.63531,0,10032.4,
6.62572,-0.637874,0,10173.3,
6.73257,-0.640385,0,10314.1,
6.83942,-0.642844,0,10455,
6.94627,-0.645253,0,10595.8,
7.05313,-0.647615,0,10736.6,
7.15999,-0.64993,0,10877.4,
7.26685,-0.6522,0,11018.2,
7.37371,-0.654426,0,11159,
7.48057,-0.65661,0,11299.7,
7.58744,-0.658754,0,11440.4,
7.6943,-0.660857,0,11581.1,
7.80117,-0.662922,0,11721.8,
7.90804,-0.664951,0,11862.5,
8.01491,-0.666942,0,12003.2,
8.12178,-0.668899,0,12143.8,
8.22865,-0.670822,0,12284.5,
8.33553,-0.672712,0,12425.1,
8.4424,-0.674569,0,12565.7,
8.54928,-0.676395,0,12706.3,
8.65615,-0.678191,0,12846.9,
8.76303,-0.679957,0,12987.5,
8.86991,-0.681695,0,13128.1,
8.97679,-0.683405,0,13268.7,
9.08367,-0.685087,0,13409.2,
9.19055,-0.686743,0,13549.8,
9.29743,-0.688373,0,13690.3,
9.40431,-0.689977,0,13830.9,
9.5112,-0.691558,0,13971.4,
9.61808,-0.693114,0,14111.9,
9.72496,-0.694647,0,14252.5,
9.83185,-0.696157,0,14393,
9.93873,-0.697645,0,14533.5,
10.0456,-0.699112,0,14674,
10.1525,-0.700557,0,14814.5,
10.2594,-0.701982,0,14955,
10.3663,-0.703387,0,15095.5,
10.4732,-0.704771,0,15235.9,
10.5801,-0.706137,0,15376.4,


==> Results_UAT_NH_Comp_TFT_data.csv <==
point0-x,point0-y,point0-z,L,
0.091133,-0.0410098,0,363.165,
0.187011,-0.0757084,0,687.631,
0.284994,-0.107082,0,974.896,
0.38471,-0.135359,0,1233.17,
0.485787,-0.160908,0,1468.39,
0.587942,-0.18403,0,1685.06,
0.69095,-0.205015,0,1886.6,
0.794638,-0.224114,0,2075.61,
0.89887,-0.241546,0,2254.1,
1.00354,-0.257504,0,2423.63,
1.10856,-0.272139,0,2585.43,
1.21388,-0.285643,0,2740.48,
1.31942,-0.298121,0,2889.57,
1.42517,-0.309631,0,3033.35,
1.53107,-0.320314,0,3172.36,
1.63712,-0.330263,0,3307.02,
1.74327,-0.339537,0,3437.72,
1.84952,-0.3482,0,3564.78,
1.95585,-0.356312,0,3688.46,
2.00627,-0.36972,0,3745.9,
2.11311,-0.370397,0,3865.57,
2.21985,-0.3743,0,3982.16,
2.32638,-0.380901,0,4095.8,
2.42793,-0.404037,0,4201.66,
2.48138,-0.404036,0,4256.59,
2.58829,-0.404541,0,4364.68,
2.69518,-0.405358,0,4470.52,
2.80206,-0.406016,0,4574.24,
2.90876,-0.410882,0,4675.79,
3.01545,-0.416002,0,4775.44,
3.11008,-0.453402,0,4861.84,
3.21696,-0.454041,0,4958.48,
3.32385,-0.454357,0,5053.43,
3.43073,-0.454566,0,5146.79,
3.53762,-0.454755,0,5238.6,
3.64451,-0.45495,0,5328.95,
3.75141,-0.455122,0,5417.89,
3.8583,-0.455493,0,5505.48,
3.96519,-0.455668,0,5591.78,
4.01816,-0.450263,0,5634.08,
4.12498,-0.453289,0,5718.47,
4.22655,-0.479544,0,5797.56,
4.33346,-0.479545,0,5879.78,
4.44036,-0.479638,0,5960.91,
4.54726,-0.479641,0,6040.98,
4.65417,-0.479573,0,6120.02,
4.76107,-0.479521,0,6198.08,
4.86798,-0.479497,0,6275.17,
4.97485,-0.477321,0,6351.32,
5.08172,-0.475604,0,6426.58,
5.18494,-0.501578,0,6498.26,
5.29182,-0.502764,0,6571.86,
5.39631,-0.481648,0,6643.14,
5.50318,-0.483584,0,6715.11,
5.61005,-0.485466,0,6786.32,
5.70225,-0.528158,0,6847.01,
5.80915,-0.528131,0,6916.87,
5.90495,-0.490393,0,6978.98,
6.01183,-0.492089,0,7047.48,
6.11871,-0.493742,0,7115.31,
6.22545,-0.499101,0,7182.39,
6.33234,-0.498032,0,7248.93,
6.4299,-0.538912,0,7308.59,
6.5368,-0.53893,0,7374.02,
6.57071,-0.500285,0,7395.09,
6.61212,-0.575312,0,7419.15,
6.71902,-0.575684,0,7483.59,
6.82592,-0.575169,0,7547.48,
6.93283,-0.575245,0,7610.79,
7.03973,-0.575455,0,7673.55,
7.14663,-0.575527,0,7735.78,
7.25353,-0.575555,0,7797.49,
7.36044,-0.575653,0,7858.69,
7.46734,-0.575718,0,7919.4,
7.4718,-0.608769,0,7919.4,
7.57871,-0.60877,0,7979.68,
7.58446,-0.617881,0,7979.8,
7.69137,-0.61788,0,8039.67,
7.79827,-0.61788,0,8099.07,
7.90517,-0.617881,0,8158,
8.01208,-0.617881,0,8216.49,
8.11898,-0.617881,0,8274.54,
8.22589,-0.617881,0,8332.16,
8.33279,-0.617882,0,8389.38,
8.4397,-0.617882,0,8446.19,
8.5466,-0.618558,0,8502.39,
8.6535,-0.618895,0,8558.3,
8.7604,-0.618899,0,8613.93,
8.86731,-0.618899,0,8669.17,
8.97421,-0.618899,0,8724.05,
9.08112,-0.6189,0,8778.55,
9.13456,-0.619306,0,8805.41,
9.24146,-0.619306,0,8859.39,
9.34837,-0.619307,0,8913.02,
9.45527,-0.619307,0,8966.31,
9.56218,-0.619307,0,9019.26,
9.66908,-0.619307,0,9071.88,
9.77598,-0.619306,0,9124.18,
9.88289,-0.619301,0,9176.16,
9.98979,-0.619301,0,9227.82,


==> Results_UAT_NH_Comp_data.csv <==
point0-x,point0-y,point0-z,L,
0.09277,-0.0389833,0,369.164,
0.188353,-0.0741178,0,691.844,
0.286176,-0.105758,0,978.145,
0.38577,-0.134269,0,1235.77,
0.48676,-0.16,0,1470.55,
0.58885,-0.183275,0,1686.91,
0.691812,-0.204385,0,1888.23,
0.795464,-0.223585,0,2077.07,
0.89967,-0.241101,0,2255.43,
1.00432,-0.257128,0,2424.86,
1.10933,-0.271836,0,2586.58,
1.21463,-0.285372,0,2741.57,
1.32017,-0.297864,0,2890.61,
1.42591,-0.309422,0,3034.34,
1.53181,-0.320145,0,3173.3,
1.63785,-0.330116,0,3307.93,
1.744,-0.339411,0,3438.6,
1.85025,-0.348093,0,3565.63,
1.95657,-0.356221,0,3689.29,
2.06297,-0.363845,0,3809.82,
2.16943,-0.37101,0,3927.44,
2.27594,-0.377756,0,4042.32,
2.38249,-0.384119,0,4154.63,
2.48908,-0.390131,0,4264.52,
2.5957,-0.39582,0,4372.12,
2.70236,-0.401211,0,4477.56,
2.80903,-0.406328,0,4580.94,
2.91573,-0.411192,0,4682.36,
3.02245,-0.415821,0,4781.92,
3.12919,-0.420232,0,4879.7,
3.23594,-0.424441,0,4975.78,
3.3427,-0.428461,0,5070.24,
3.44948,-0.432306,0,5163.14,
3.55626,-0.435987,0,5254.56,
3.66306,-0.439516,0,5344.54,
3.76986,-0.4429,0,5433.14,
3.87668,-0.446151,0,5520.42,
3.9835,-0.449275,0,5606.43,
4.09032,-0.452281,0,5691.22,
4.19715,-0.455176,0,5774.82,
4.30399,-0.457965,0,5857.29,
4.41083,-0.460656,0,5938.65,
4.51768,-0.463253,0,6018.95,
4.62453,-0.465761,0,6098.23,
4.73138,-0.468186,0,6176.51,
4.83824,-0.470532,0,6253.83,
4.9451,-0.472803,0,6330.22,
5.05196,-0.475003,0,6405.71,
5.15883,-0.477135,0,6480.32,
5.26569,-0.479203,0,6554.09,
5.37256,-0.48121,0,6627.04,
5.47943,-0.483159,0,6699.19,
5.58631,-0.485052,0,6770.57,
5.69318,-0.486893,0,6841.19,
5.80006,-0.488683,0,6911.08,
5.90694,-0.490425,0,6980.26,
6.01382,-0.492121,0,7048.75,
6.1207,-0.493772,0,7116.56,
6.22758,-0.495382,0,7183.72,
6.33446,-0.496951,0,7250.25,
6.44135,-0.498482,0,7316.14,
6.54823,-0.499975,0,7381.44,
6.65512,-0.501433,0,7446.14,
6.762,-0.502857,0,7510.27,
6.86889,-0.504248,0,7573.83,
6.97578,-0.505607,0,7636.85,
7.08267,-0.506936,0,7699.33,
7.18956,-0.508236,0,7761.28,
7.29645,-0.509508,0,7822.73,
7.40334,-0.510752,0,7883.68,
7.51023,-0.511971,0,7944.13,
7.61712,-0.513164,0,8004.12,
7.72402,-0.514333,0,8063.63,
7.83091,-0.515479,0,8122.69,
7.9378,-0.516602,0,8181.3,
8.0447,-0.517703,0,8239.47,
8.15159,-0.518783,0,8297.22,
8.25849,-0.519842,0,8354.55,
8.36538,-0.520882,0,8411.46,
8.47228,-0.521902,0,8467.98,
8.57917,-0.522905,0,8524.09,
8.68607,-0.523889,0,8579.83,
8.79297,-0.524855,0,8635.18,
8.89986,-0.525805,0,8690.16,
9.00676,-0.526739,0,8744.78,
9.11366,-0.527657,0,8799.04,
9.22055,-0.528559,0,8852.95,
9.32745,-0.529447,0,8906.52,
9.43435,-0.53032,0,8959.74,
9.54125,-0.531178,0,9012.64,
9.64815,-0.532024,0,9065.21,
9.75504,-0.532856,0,9117.46,
9.86194,-0.533675,0,9169.39,
9.96884,-0.534481,0,9221.02,
10.0757,-0.535275,0,9272.34,
10.1826,-0.536058,0,9323.36,
10.2895,-0.536828,0,9374.09,
10.3964,-0.537588,0,9424.53,
10.5033,-0.538336,0,9474.69,
10.6102,-0.539074,0,9524.56,


==> Results_UAT_NH_Incomp_TFT_data.csv <==
point0-x,point0-y,point0-z,L,
0.0883452,-0.0441726,0,366.135,
0.181416,-0.0827683,0,697.407,
0.277324,-0.117422,0,996.606,
0.375121,-0.149106,0,1269.42,
0.474485,-0.178045,0,1521.78,
0.575104,-0.204547,0,1758.05,
0.676735,-0.228882,0,1981.57,
0.779185,-0.25129,0,2194.92,
0.882302,-0.271985,0,2400.09,
0.985965,-0.291156,0,2598.63,
1.09008,-0.308966,0,2791.74,
1.19456,-0.325557,0,2980.39,
1.29936,-0.341055,0,3165.33,
1.40442,-0.355568,0,3347.17,
1.5097,-0.369192,0,3526.4,
1.61517,-0.38201,0,3703.43,
1.7208,-0.394097,0,3878.57,
1.82656,-0.405516,0,4052.1,
1.93245,-0.416326,0,4224.24,
2.03843,-0.426577,0,4395.18,
2.14451,-0.436315,0,4565.07,
2.25067,-0.44558,0,4734.05,
2.35689,-0.454409,0,4902.23,
2.46318,-0.462834,0,5069.7,
2.56952,-0.470885,0,5236.55,
2.67591,-0.478588,0,5402.85,
2.78234,-0.485967,0,5568.66,
2.88881,-0.493045,0,5734.02,
2.99531,-0.49984,0,5898.99,
3.10184,-0.506371,0,6063.61,
3.2084,-0.512655,0,6227.91,
3.31499,-0.518706,0,6391.92,
3.4216,-0.524538,0,6555.67,
3.52823,-0.530165,0,6719.19,
3.63488,-0.535597,0,6882.49,
3.74154,-0.540847,0,7045.59,
3.84822,-0.545922,0,7208.52,
3.95492,-0.550834,0,7371.28,
4.06162,-0.555591,0,7533.89,
4.16834,-0.5602,0,7696.36,
4.27507,-0.564669,0,7858.71,
4.38182,-0.569006,0,8020.93,
4.48857,-0.573215,0,8183.05,
4.59532,-0.577304,0,8345.08,
4.70209,-0.581278,0,8507,
4.80887,-0.585142,0,8668.85,
4.91565,-0.588902,0,8830.61,
5.02244,-0.592561,0,8992.3,
5.12923,-0.596124,0,9153.92,
5.23603,-0.599731,0,9315.47,
5.34284,-0.602982,0,9476.97,
5.44965,-0.60628,0,9638.41,
5.55646,-0.609499,0,9799.8,
5.66328,-0.61264,0,9961.13,
5.7701,-0.615707,0,10122.4,
5.87693,-0.618703,0,10283.7,
5.98376,-0.621629,0,10444.9,
6.09059,-0.62449,0,10606.1,
6.19743,-0.627286,0,10767.2,
6.30427,-0.630021,0,10928.3,
6.41111,-0.632697,0,11089.4,
6.51795,-0.635315,0,11250.4,
6.6248,-0.637879,0,11411.4,
6.73165,-0.640389,0,11572.4,
6.8385,-0.642848,0,11733.3,
6.94536,-0.645257,0,11894.3,
7.05221,-0.647618,0,12055.2,
7.15907,-0.649933,0,12216.1,
7.26593,-0.652202,0,12376.9,
7.37279,-0.654428,0,12537.8,
7.47966,-0.656612,0,12698.6,
7.58652,-0.658755,0,12859.4,
7.69339,-0.660858,0,13020.2,
7.80025,-0.662924,0,13181,
7.90712,-0.664951,0,13341.8,
8.01399,-0.666943,0,13502.5,
8.12086,-0.6689,0,13663.3,
8.22774,-0.670822,0,13824,
8.33461,-0.672712,0,13984.7,
8.44148,-0.674569,0,14145.4,
8.54836,-0.676395,0,14306.1,
8.65524,-0.678191,0,14466.8,
8.76211,-0.679957,0,14627.4,
8.86899,-0.681694,0,14788.1,
8.97587,-0.683404,0,14948.7,
9.08275,-0.685086,0,15109.4,
9.18963,-0.686742,0,15270,
9.29651,-0.688371,0,15430.6,
9.4034,-0.689976,0,15591.2,
9.51028,-0.691556,0,15751.8,
9.61716,-0.693112,0,15912.4,
9.72405,-0.694645,0,16073,
9.83093,-0.696156,0,16233.6,
9.93782,-0.697644,0,16394.2,
10.0447,-0.69911,0,16554.8,
10.1516,-0.700555,0,16715.3,
10.2585,-0.70198,0,16875.9,
10.3654,-0.703384,0,17036.4,
10.4722,-0.704769,0,17197,
10.5791,-0.706126,0,17357.5,


==> Results_UAT_NH_Incomp_data.csv <==
point0-x,point0-y,point0-z,L,
0.0901021,-0.0422186,0,372.87,
0.183264,-0.0806958,0,703.553,
0.278908,-0.115739,0,1001.27,
0.376551,-0.147678,0,1273.23,
0.475797,-0.176835,0,1524.98,
0.576328,-0.203517,0,1760.82,
0.677893,-0.227999,0,1984.04,
0.780293,-0.25053,0,2197.17,
0.883372,-0.271328,0,2402.18,
0.987005,-0.290585,0,2600.59,
1.0911,-0.308467,0,2793.6,
1.19556,-0.325119,0,2982.17,
1.30035,-0.340669,0,3167.05,
1.40539,-0.355227,0,3348.84,
1.51066,-0.368889,0,3528.03,
1.61613,-0.381741,0,3705.02,
1.72175,-0.393856,0,3880.13,
1.82751,-0.4053,0,4053.64,
1.93339,-0.416131,0,4225.76,
2.03937,-0.426401,0,4396.68,
2.14545,-0.436156,0,4566.56,
2.2516,-0.445436,0,4735.53,
2.35782,-0.454279,0,4903.7,
2.46411,-0.462716,0,5071.16,
2.57045,-0.470777,0,5238.01,
2.67683,-0.47849,0,5404.3,
2.78326,-0.485877,0,5570.1,
2.88973,-0.492962,0,5735.46,
2.99623,-0.499764,0,5900.42,
3.10277,-0.506302,0,6065.04,
3.20933,-0.512591,0,6229.33,
3.31591,-0.518647,0,6393.34,
3.42252,-0.524484,0,6557.09,
3.52915,-0.530115,0,6720.6,
3.6358,-0.535551,0,6883.9,
3.74246,-0.540804,0,7047,
3.84914,-0.545883,0,7209.92,
3.95583,-0.550798,0,7372.68,
4.06254,-0.555557,0,7535.29,
4.16926,-0.560169,0,7697.76,
4.27599,-0.564641,0,7860.1,
4.38273,-0.568979,0,8022.33,
4.48948,-0.57319,0,8184.45,
4.59624,-0.577281,0,8346.47,
4.70301,-0.581257,0,8508.4,
4.80978,-0.585122,0,8670.24,
4.91657,-0.588883,0,8832,
5.02335,-0.592544,0,8993.69,
5.13015,-0.596109,0,9155.31,
5.23695,-0.599582,0,9316.86,
5.34375,-0.602967,0,9478.36,
5.45056,-0.606268,0,9639.8,
5.55738,-0.609488,0,9801.18,
5.6642,-0.61263,0,9962.52,
5.77102,-0.615698,0,10123.8,
5.87785,-0.618694,0,10285.1,
5.98468,-0.621621,0,10446.3,
6.09151,-0.624482,0,10607.4,
6.19835,-0.627279,0,10768.6,
6.30518,-0.630015,0,10929.7,
6.41203,-0.632691,0,11090.7,
6.51887,-0.63531,0,11251.8,
6.62572,-0.637874,0,11412.8,
6.73257,-0.640385,0,11573.8,
6.83942,-0.642844,0,11734.7,
6.94627,-0.645253,0,11895.7,
7.05313,-0.647615,0,12056.6,
7.15999,-0.64993,0,12217.5,
7.26685,-0.6522,0,12378.3,
7.37371,-0.654426,0,12539.2,
7.48057,-0.65661,0,12700,
7.58744,-0.658754,0,12860.8,
7.6943,-0.660857,0,13021.6,
7.80117,-0.662922,0,13182.4,
7.90804,-0.664951,0,13343.2,
8.01491,-0.666942,0,13503.9,
8.12178,-0.668899,0,13664.6,
8.22865,-0.670822,0,13825.4,
8.33553,-0.672712,0,13986.1,
8.4424,-0.674569,0,14146.8,
8.54928,-0.676395,0,14307.5,
8.65615,-0.678191,0,14468.1,
8.76303,-0.679957,0,14628.8,
8.86991,-0.681695,0,14789.5,
8.97679,-0.683405,0,14950.1,
9.08367,-0.685087,0,15110.8,
9.19055,-0.686743,0,15271.4,
9.29743,-0.688373,0,15432,
9.40431,-0.689977,0,15592.6,
9.5112,-0.691558,0,15753.2,
9.61808,-0.693114,0,15913.8,
9.72496,-0.694647,0,16074.4,
9.83185,-0.696157,0,16235,
9.93873,-0.697645,0,16395.6,
10.0456,-0.699112,0,16556.1,
10.1525,-0.700557,0,16716.7,
10.2594,-0.701982,0,16877.3,
10.3663,-0.703387,0,17037.8,
10.4732,-0.704771,0,17198.4,
10.5801,-0.706137,0,17358.9,


==> annulus_e0_r2_TFT_line_D=0.700000_u=0.9_dir=1.csv <==
0.054636,0.038962,0.105655
0.054073,0.039741,0.105655
0.053494,0.040516,0.105655
0.052901,0.041287,0.105655
0.052294,0.042053,0.105655
0.051672,0.042815,0.105655
0.051035,0.043572,0.105655
0.050384,0.044324,0.105655
0.049718,0.045069,0.105655
0.049038,0.045809,0.105655
0.048343,0.046541,0.105655
0.047634,0.047267,0.105655
0.046910,0.047986,0.105655
0.046172,0.048696,0.105655
0.045419,0.049399,0.105655
0.044652,0.050093,0.105655
0.043871,0.050779,0.105655
0.043076,0.051455,0.105655
0.042268,0.052121,0.105655
0.041445,0.052777,0.105655
0.040609,0.053423,0.105655
0.039760,0.054058,0.105655
0.038897,0.054682,0.105655
0.038022,0.055295,0.105655
0.037133,0.055895,0.105655
0.036232,0.056484,0.105655
0.035319,0.057059,0.105655
0.034394,0.057622,0.105655
0.033456,0.058171,0.105655
0.032508,0.058706,0.105655
0.031548,0.059228,0.105655
0.030577,0.059735,0.105655
0.029595,0.060227,0.105655
0.028603,0.060704,0.105655
0.027601,0.061166,0.105655
0.026590,0.061613,0.105655
0.025569,0.062043,0.105655
0.024539,0.062458,0.105655
0.023501,0.062856,0.105655
0.022455,0.063237,0.105655
0.021401,0.063602,0.105655
0.020340,0.063949,0.105655
0.019271,0.064279,0.105655
0.018197,0.064591,0.105655
0.017116,0.064886,0.105655
0.016030,0.065163,0.105655
0.014938,0.065422,0.105655
0.013842,0.065663,0.105655
0.012741,0.065885,0.105655
0.011637,0.066089,0.105655
0.010529,0.066274,0.105655
0.009419,0.066441,0.105655
0.008306,0.066590,0.105655
0.007191,0.066719,0.105655
0.006075,0.066830,0.105655
0.004958,0.066922,0.105655
0.003840,0.066996,0.105655
0.002722,0.067050,0.105655
0.001604,0.067086,0.105655
0.000488,0.067104,0.105655
-0.000627,0.067103,0.105655
-0.001741,0.067083,0.105655
-0.002852,0.067045,0.105655
-0.003961,0.066989,0.105655
-0.005066,0.066914,0.105655
-0.006168,0.066822,0.105655
-0.007265,0.066711,0.105655
-0.008359,0.066583,0.105655
-0.009447,0.066437,0.105655
-0.010530,0.066274,0.105655
-0.011608,0.066094,0.105655
-0.012679,0.065897,0.105655
-0.013744,0.065683,0.105655
-0.014802,0.065453,0.105655
-0.015853,0.065206,0.105655
-0.016897,0.064943,0.105655
-0.017932,0.064665,0.105655
-0.018960,0.064371,0.105655
-0.019979,0.064063,0.105655
-0.020988,0.063739,0.105655
-0.021989,0.063400,0.105655
-0.022981,0.063048,0.105655
-0.023962,0.062681,0.105655
-0.024934,0.062301,0.105655
-0.025896,0.061908,0.105655
-0.026847,0.061501,0.105655
-0.027787,0.061082,0.105655
-0.028717,0.060651,0.105655
-0.029635,0.060207,0.105655
-0.030543,0.059752,0.105655
-0.031438,0.059286,0.105655
-0.032322,0.058808,0.105655
-0.033195,0.058320,0.105655
-0.034055,0.057822,0.105655
-0.034904,0.057314,0.105655
-0.035740,0.056796,0.105655
-0.036564,0.056269,0.105655
-0.037376,0.055733,0.105655
-0.038175,0.055189,0.105655
-0.038962,0.054636,0.105655
-0.038962,0.054636,0.105655
-0.039741,0.054073,0.105655
-0.040516,0.053494,0.105655
-0.041287,0.052901,0.105655
-0.042053,0.052294,0.105655
-0.042815,0.051672,0.105655
-0.043572,0.051035,0.105655
-0.044324,0.050384,0.105655
-0.045069,0.049718,0.105655
-0.045809,0.049038,0.105655
-0.046541,0.048343,0.105655
-0.047267,0.047634,0.105655
-0.047986,0.046910,0.105655
-0.048696,0.046172,0.105655
-0.049399,0.045419,0.105655
-0.050093,0.044652,0.105655
-0.050779,0.043871,0.105655
-0.051455,0.043076,0.105655
-0.052121,0.042268,0.105655
-0.052777,0.041445,0.105655
-0.053423,0.040609,0.105655
-0.054058,0.039760,0.105655
-0.054682,0.038897,0.105655
-0.055295,0.038022,0.105655
-0.055895,0.037133,0.105655
-0.056484,0.036232,0.105655
-0.057059,0.035319,0.105655
-0.057622,0.034394,0.105655
-0.058171,0.033456,0.105655
-0.058706,0.032508,0.105655
-0.059228,0.031548,0.105655
-0.059735,0.030577,0.105655
-0.060227,0.029595,0.105655
-0.060704,0.028603,0.105655
-0.061166,0.027601,0.105655
-0.061613,0.026590,0.105655
-0.062043,0.025569,0.105655
-0.062458,0.024539,0.105655
-0.062856,0.023501,0.105655
-0.063237,0.022455,0.105655
-0.063602,0.021401,0.105655
-0.063949,0.020340,0.105655
-0.064279,0.019271,0.105655
-0.064591,0.018197,0.105655
-0.064886,0.017116,0.105655
-0.065163,0.016030,0.105655
-0.065422,0.014938,0.105655
-0.065663,0.013842,0.105655
-0.065885,0.012741,0.105655
-0.066089,0.011637,0.105655
-0.066274,0.010529,0.105655
-0.066441,0.009419,0.105655
-0.066590,0.008306,0.105655
-0.066719,0.007191,0.105655
-0.066830,0.006075,0.105655
-0.066922,0.004958,0.105655
-0.066996,0.003840,0.105655
-0.067050,0.002722,0.105655
-0.067086,0.001604,0.105655
-0.067104,0.000488,0.105655
-0.067103,-0.000627,0.105655
-0.067083,-0.001741,0.105655
-0.067045,-0.002852,0.105655
-0.066989,-0.003961,0.105655
-0.066914,-0.005066,0.105655
-0.066822,-0.006168,0.105655
-0.066711,-0.007265,0.105655
-0.066583,-0.008359,0.105655
-0.066437,-0.009447,0.105655
-0.066274,-0.010530,0.105655
-0.066094,-0.011608,0.105655
-0.065897,-0.012679,0.105655
-0.065683,-0.013744,0.105655
-0.065453,-0.014802,0.105655
-0.065206,-0.015853,0.105655
-0.064943,-0.016897,0.105655
-0.064665,-0.017932,0.105655
-0.064371,-0.018960,0.105655
-0.064063,-0.019979,0.105655
-0.063739,-0.020988,0.105655
-0.063400,-0.021989,0.105655
-0.063048,-0.022981,0.105655
-0.062681,-0.023962,0.105655
-0.062301,-0.024934,0.105655
-0.061908,-0.025896,0.105655
-0.061501,-0.026847,0.105655
-0.061082,-0.027787,0.105655
-0.060651,-0.028717,0.105655
-0.060207,-0.029635,0.105655
-0.059752,-0.030543,0.105655
-0.059286,-0.031438,0.105655
-0.058808,-0.032322,0.105655
-0.058320,-0.033195,0.105655
-0.057822,-0.034055,0.105655
-0.057314,-0.034904,0.105655
-0.056796,-0.035740,0.105655
-0.056269,-0.036564,0.105655
-0.055733,-0.037376,0.105655
-0.055189,-0.038175,0.105655
-0.054636,-0.038962,0.105655
-0.054636,-0.038962,0.105655
-0.054073,-0.039741,0.105655
-0.053494,-0.040516,0.105655
-0.052901,-0.041287,0.105655
-0.052294,-0.042053,0.105655
-0.051672,-0.042815,0.105655
-0.051035,-0.043572,0.105655
-0.050384,-0.044324,0.105655
-0.049718,-0.045069,0.105655
-0.049038,-0.045809,0.105655
-0.048343,-0.046541,0.105655
-0.047634,-0.047267,0.105655
-0.046910,-0.047986,0.105655
-0.046172,-0.048696,0.105655
-0.045419,-0.049399,0.105655
-0.044652,-0.050093,0.105655
-0.043871,-0.050779,0.105655
-0.043076,-0.051455,0.105655
-0.042268,-0.052121,0.105655
-0.041445,-0.052777,0.105655
-0.040609,-0.053423,0.105655
-0.039760,-0.054058,0.105655
-0.038897,-0.054682,0.105655
-0.038022,-0.055295,0.105655
-0.037133,-0.055895,0.105655
-0.036232,-0.056484,0.105655
-0.035319,-0.057059,0.105655
-0.034394,-0.057622,0.105655
-0.033456,-0.058171,0.105655
-0.032508,-0.058706,0.105655
-0.031548,-0.059228,0.105655
-0.030577,-0.059735,0.105655
-0.029595,-0.060227,0.105655
-0.028603,-0.060704,0.105655
-0.027601,-0.061166,0.105655
-0.026590,-0.061613,0.105655
-0.025569,-0.062043,0.105655
-0.024539,-0.062458,0.105655
-0.023501,-0.062856,0.105655
-0.022455,-0.063237,0.105655
-0.021401,-0.063602,0.105655
-0.020340,-0.063949,0.105655
-0.019271,-0.064279,0.105655
-0.018197,-0.064591,0.105655
-0.017116,-0.064886,0.105655
-0.016030,-0.065163,0.105655
-0.014938,-0.065422,0.105655
-0.013842,-0.065663,0.105655
-0.012741,-0.065885,0.105655
-0.011637,-0.066089,0.105655
-0.010529,-0.066274,0.105655
-0.009419,-0.066441,0.105655
-0.008306,-0.066590,0.105655
-0.007191,-0.066719,0.105655
-0.006075,-0.066830,0.105655
-0.004958,-0.066922,0.105655
-0.003840,-0.066996,0.105655
-0.002722,-0.067050,0.105655
-0.001604,-0.067086,0.105655
-0.000488,-0.067104,0.105655
0.000627,-0.067103,0.105655
0.001741,-0.067083,0.105655
0.002852,-0.067045,0.105655
0.003961,-0.066989,0.105655
0.005066,-0.066914,0.105655
0.006168,-0.066822,0.105655
0.007265,-0.066711,0.105655
0.008359,-0.066583,0.105655
0.009447,-0.066437,0.105655
0.010530,-0.066274,0.105655
0.011608,-0.066094,0.105655
0.012679,-0.065897,0.105655
0.013744,-0.065683,0.105655
0.014802,-0.065453,0.105655
0.015853,-0.065206,0.105655
0.016897,-0.064943,0.105655
0.017932,-0.064665,0.105655
0.018960,-0.064371,0.105655
0.019979,-0.064063,0.105655
0.020988,-0.063739,0.105655
0.021989,-0.063400,0.105655
0.022981,-0.063048,0.105655
0.023962,-0.062681,0.105655
0.024934,-0.062301,0.105655
0.025896,-0.061908,0.105655
0.026847,-0.061501,0.105655
0.027787,-0.061082,0.105655
0.028717,-0.060651,0.105655
0.029635,-0.060207,0.105655
0.030543,-0.059752,0.105655
0.031438,-0.059286,0.105655
0.032322,-0.058808,0.105655
0.033195,-0.058320,0.105655
0.034055,-0.057822,0.105655
0.034904,-0.057314,0.105655
0.035740,-0.056796,0.105655
0.036564,-0.056269,0.105655
0.037376,-0.055733,0.105655
0.038175,-0.055189,0.105655
0.038962,-0.054636,0.105655
0.038962,-0.054636,0.105655
0.039741,-0.054073,0.105655
0.040516,-0.053494,0.105655
0.041287,-0.052901,0.105655
0.042053,-0.052294,0.105655
0.042815,-0.051672,0.105655
0.043572,-0.051035,0.105655
0.044324,-0.050384,0.105655
0.045069,-0.049718,0.105655
0.045809,-0.049038,0.105655
0.046541,-0.048343,0.105655
0.047267,-0.047634,0.105655
0.047986,-0.046910,0.105655
0.048696,-0.046172,0.105655
0.049399,-0.045419,0.105655
0.050093,-0.044652,0.105655
0.050779,-0.043871,0.105655
0.051455,-0.043076,0.105655
0.052121,-0.042268,0.105655
0.052777,-0.041445,0.105655
0.053423,-0.040609,0.105655
0.054058,-0.039760,0.105655
0.054682,-0.038897,0.105655
0.055295,-0.038022,0.105655
0.055895,-0.037133,0.105655
0.056484,-0.036232,0.105655
0.057059,-0.035319,0.105655
0.057622,-0.034394,0.105655
0.058171,-0.033456,0.105655
0.058706,-0.032508,0.105655
0.059228,-0.031548,0.105655
0.059735,-0.030577,0.105655
0.060227,-0.029595,0.105655
0.060704,-0.028603,0.105655
0.061166,-0.027601,0.105655
0.061613,-0.026590,0.105655
0.062043,-0.025569,0.105655
0.062458,-0.024539,0.105655
0.062856,-0.023501,0.105655
0.063237,-0.022455,0.105655
0.063602,-0.021401,0.105655
0.063949,-0.020340,0.105655
0.064279,-0.019271,0.105655
0.064591,-0.018197,0.105655
0.064886,-0.017116,0.105655
0.065163,-0.016030,0.105655
0.065422,-0.014938,0.105655
0.065663,-0.013842,0.105655
0.065885,-0.012741,0.105655
0.066089,-0.011637,0.105655
0.066274,-0.010529,0.105655
0.066441,-0.009419,0.105655
0.066590,-0.008306,0.105655
0.066719,-0.007191,0.105655
0.066830,-0.006075,0.105655
0.066922,-0.004958,0.105655
0.066996,-0.003840,0.105655
0.067050,-0.002722,0.105655
0.067086,-0.001604,0.105655
0.067104,-0.000488,0.105655
0.067103,0.000627,0.105655
0.067083,0.001741,0.105655
0.067045,0.002852,0.105655
0.066989,0.003961,0.105655
0.066914,0.005066,0.105655
0.066822,0.006168,0.105655
0.066711,0.007265,0.105655
0.066583,0.008359,0.105655
0.066437,0.009447,0.105655
0.066274,0.010530,0.105655
0.066094,0.011608,0.105655
0.065897,0.012679,0.105655
0.065683,0.013744,0.105655
0.065453,0.014802,0.105655
0.065206,0.015853,0.105655
0.064943,0.016897,0.105655
0.064665,0.017932,0.105655
0.064371,0.018960,0.105655
0.064063,0.019979,0.105655
0.063739,0.020988,0.105655
0.063400,0.021989,0.105655
0.063048,0.022981,0.105655
0.062681,0.023962,0.105655
0.062301,0.024934,0.105655
0.061908,0.025896,0.105655
0.061501,0.026847,0.105655
0.061082,0.027787,0.105655
0.060651,0.028717,0.105655
0.060207,0.029635,0.105655
0.059752,0.030543,0.105655
0.059286,0.031438,0.105655
0.058808,0.032322,0.105655
0.058320,0.033195,0.105655
0.057822,0.034055,0.105655
0.057314,0.034904,0.105655
0.056796,0.035740,0.105655
0.056269,0.036564,0.105655
0.055733,0.037376,0.105655
0.055189,0.038175,0.105655
0.054636,0.038962,0.105655


==> annulus_e0_r2_TFT_line_D=0.800000_u=0.9_dir=1.csv <==
0.047838,0.041490,0.105487
0.047239,0.042171,0.105487
0.046626,0.042848,0.105487
0.046001,0.043519,0.105487
0.045361,0.044185,0.105487
0.044709,0.044845,0.105487
0.044043,0.045499,0.105487
0.043364,0.046146,0.105487
0.042672,0.046787,0.105487
0.041967,0.047421,0.105487
0.041248,0.048047,0.105487
0.040517,0.048665,0.105487
0.039773,0.049276,0.105487
0.039015,0.049877,0.105487
0.038246,0.050470,0.105487
0.037463,0.051053,0.105487
0.036668,0.051627,0.105487
0.035861,0.052191,0.105487
0.035042,0.052745,0.105487
0.034210,0.053288,0.105487
0.033367,0.053820,0.105487
0.032512,0.054341,0.105487
0.031646,0.054849,0.105487
0.030769,0.055346,0.105487
0.029881,0.055831,0.105487
0.028982,0.056303,0.105487
0.028072,0.056762,0.105487
0.027152,0.057207,0.105487
0.026223,0.057639,0.105487
0.025284,0.058058,0.105487
0.024335,0.058461,0.105487
0.023378,0.058851,0.105487
0.022412,0.059226,0.105487
0.021437,0.059585,0.105487
0.020455,0.059930,0.105487
0.019464,0.060258,0.105487
0.018467,0.060572,0.105487
0.017463,0.060869,0.105487
0.016452,0.061150,0.105487
0.015435,0.061414,0.105487
0.014412,0.061662,0.105487
0.013384,0.061894,0.105487
0.012351,0.062108,0.105487
0.011313,0.062305,0.105487
0.010272,0.062486,0.105487
0.009226,0.062648,0.105487
0.008178,0.062794,0.105487
0.007127,0.062922,0.105487
0.006073,0.063032,0.105487
0.005017,0.063125,0.105487
0.003960,0.063200,0.105487
0.002902,0.063258,0.105487
0.001843,0.063297,0.105487
0.000784,0.063319,0.105487
-0.000274,0.063324,0.105487
-0.001332,0.063310,0.105487
-0.002389,0.063279,0.105487
-0.003444,0.063230,0.105487
-0.004497,0.063164,0.105487
-0.005547,0.063081,0.105487
-0.006595,0.062980,0.105487
-0.007639,0.062862,0.105487
-0.008679,0.062727,0.105487
-0.009716,0.062574,0.105487
-0.010747,0.062405,0.105487
-0.011774,0.062220,0.105487
-0.012795,0.062018,0.105487
-0.013811,0.061800,0.105487
-0.014820,0.061565,0.105487
-0.015823,0.061315,0.105487
-0.016819,0.061050,0.105487
-0.017808,0.060769,0.105487
-0.018789,0.060472,0.105487
-0.019763,0.060161,0.105487
-0.020728,0.059836,0.105487
-0.021685,0.059495,0.105487
-0.022633,0.059141,0.105487
-0.023571,0.058774,0.105487
-0.024501,0.058392,0.105487
-0.025421,0.057998,0.105487
-0.026331,0.057590,0.105487
-0.027230,0.057170,0.105487
-0.028120,0.056738,0.105487
-0.028999,0.056294,0.105487
-0.029867,0.055838,0.105487
-0.030724,0.055371,0.105487
-0.031570,0.054893,0.105487
-0.032404,0.054405,0.105487
-0.033227,0.053906,0.105487
-0.034039,0.053397,0.105487
-0.034839,0.052879,0.105487
-0.035627,0.052352,0.105487
-0.036402,0.051815,0.105487
-0.037166,0.051270,0.105487
-0.037918,0.050717,0.105487
-0.038657,0.050156,0.105487
-0.039384,0.049587,0.105487
-0.040098,0.049011,0.105487
-0.040801,0.048428,0.105487
-0.041490,0.047838,0.105487
-0.041490,0.047838,0.105487
-0.042171,0.047239,0.105487
-0.042848,0.046626,0.105487
-0.043519,0.046001,0.105487
-0.044185,0.045361,0.105487
-0.044845,0.044709,0.105487
-0.045499,0.044043,0.105487
-0.046146,0.043364,0.105487
-0.046787,0.042672,0.105487
-0.047421,0.041967,0.105487
-0.048047,0.041248,0.105487
-0.048665,0.040517,0.105487
-0.049276,0.039773,0.105487
-0.049877,0.039015,0.105487
-0.050470,0.038246,0.105487
-0.051053,0.037463,0.105487
-0.051627,0.036668,0.105487
-0.052191,0.035861,0.105487
-0.052745,0.035042,0.105487
-0.053288,0.034210,0.105487
-0.053820,0.033367,0.105487
-0.054341,0.032512,0.105487
-0.054849,0.031646,0.105487
-0.055346,0.030769,0.105487
-0.055831,0.029881,0.105487
-0.056303,0.028982,0.105487
-0.056762,0.028072,0.105487
-0.057207,0.027152,0.105487
-0.057639,0.026223,0.105487
-0.058058,0.025284,0.105487
-0.058461,0.024335,0.105487
-0.058851,0.023378,0.105487
-0.059226,0.022412,0.105487
-0.059585,0.021437,0.105487
-0.059930,0.020455,0.105487
-0.060258,0.019464,0.105487
-0.060572,0.018467,0.105487
-0.060869,0.017463,0.105487
-0.061150,0.016452,0.105487
-0.061414,0.015435,0.105487
-0.061662,0.014412,0.105487
-0.061894,0.013384,0.105487
-0.062108,0.012351,0.105487
-0.062305,0.011313,0.105487
-0.062486,0.010272,0.105487
-0.062648,0.009226,0.105487
-0.062794,0.008178,0.105487
-0.062922,0.007127,0.105487
-0.063032,0.006073,0.105487
-0.063125,0.005017,0.105487
-0.063200,0.003960,0.105487
-0.063258,0.002902,0.105487
-0.063297,0.001843,0.105487
-0.063319,0.000784,0.105487
-0.063324,-0.000274,0.105487
-0.063310,-0.001332,0.105487
-0.063279,-0.002389,0.105487
-0.063230,-0.003444,0.105487
-0.063164,-0.004497,0.105487
-0.063081,-0.005547,0.105487
-0.062980,-0.006595,0.105487
-0.062862,-0.007639,0.105487
-0.062727,-0.008679,0.105487
-0.062574,-0.009716,0.105487
-0.062405,-0.010747,0.105487
-0.062220,-0.011774,0.105487
-0.062018,-0.012795,0.105487
-0.061800,-0.013811,0.105487
-0.061565,-0.014820,0.105487
-0.061315,-0.015823,0.105487
-0.061050,-0.016819,0.105487
-0.060769,-0.017808,0.105487
-0.060472,-0.018789,0.105487
-0.060161,-0.019763,0.105487
-0.059836,-0.020728,0.105487
-0.059495,-0.021685,0.105487
-0.059141,-0.022633,0.105487
-0.058774,-0.023571,0.105487
-0.058392,-0.024501,0.105487
-0.057998,-0.025421,0.105487
-0.057590,-0.026331,0.105487
-0.057170,-0.027230,0.105487
-0.056738,-0.028120,0.105487
-0.056294,-0.028999,0.105487
-0.055838,-0.029867,0.105487
-0.055371,-0.030724,0.105487
-0.054893,-0.031570,0.105487
-0.054405,-0.032404,0.105487
-0.053906,-0.033227,0.105487
-0.053397,-0.034039,0.105487
-0.052879,-0.034839,0.105487
-0.052352,-0.035627,0.105487
-0.051815,-0.036402,0.105487
-0.051270,-0.037166,0.105487
-0.050717,-0.037918,0.105487
-0.050156,-0.038657,0.105487
-0.049587,-0.039384,0.105487
-0.049011,-0.040098,0.105487
-0.048428,-0.040801,0.105487
-0.047838,-0.041490,0.105487
-0.047838,-0.041490,0.105487
-0.047239,-0.042171,0.105487
-0.046626,-0.042848,0.105487
-0.046001,-0.043519,0.105487
-0.045361,-0.044185,0.105487
-0.044709,-0.044845,0.105487
-0.044043,-0.045499,0.105487
-0.043364,-0.046146,0.105487
-0.042672,-0.046787,0.105487
-0.041967,-0.047421,0.105487
-0.041248,-0.048047,0.105487
-0.040517,-0.048665,0.105487
-0.039773,-0.049276,0.105487
-0.039015,-0.049877,0.105487
-0.038246,-0.050470,0.105487
-0.037463,-0.051053,0.105487
-0.036668,-0.051627,0.105487
-0.035861,-0.052191,0.105487
-0.035042,-0.052745,0.105487
-0.034210,-0.053288,0.105487
-0.033367,-0.053820,0.105487
-0.032512,-0.054341,0.105487
-0.031646,-0.054849,0.105487
-0.030769,-0.055346,0.105487
-0.029881,-0.055831,0.105487
-0.028982,-0.056303,0.105487
-0.028072,-0.056762,0.105487
-0.027152,-0.057207,0.105487
-0.026223,-0.057639,0.105487
-0.025284,-0.058058,0.105487
-0.024335,-0.058461,0.105487
-0.023378,-0.058851,0.105487
-0.022412,-0.059226,0.105487
-0.021437,-0.059585,0.105487
-0.020455,-0.059930,0.105487
-0.019464,-0.060258,0.105487
-0.018467,-0.060572,0.105487
-0.017463,-0.060869,0.105487
-0.016452,-0.061150,0.105487
-0.015435,-0.061414,0.105487
-0.014412,-0.061662,0.105487
-0.013384,-0.061894,0.105487
-0.012351,-0.062108,0.105487
-0.011313,-0.062305,0.105487
-0.010272,-0.062486,0.105487
-0.009226,-0.062648,0.105487
-0.008178,-0.062794,0.105487
-0.007127,-0.062922,0.105487
-0.006073,-0.063032,0.105487
-0.005017,-0.063125,0.105487
-0.003960,-0.063200,0.105487
-0.002902,-0.063258,0.105487
-0.001843,-0.063297,0.105487
-0.000784,-0.063319,0.105487
0.000274,-0.063324,0.105487
0.001332,-0.063310,0.105487
0.002389,-0.063279,0.105487
0.003444,-0.063230,0.105487
0.004497,-0.063164,0.105487
0.005547,-0.063081,0.105487
0.006595,-0.062980,0.105487
0.007639,-0.062862,0.105487
0.008679,-0.062727,0.105487
0.009716,-0.062574,0.105487
0.010747,-0.062405,0.105487
0.011774,-0.062220,0.105487
0.012795,-0.062018,0.105487
0.013811,-0.061800,0.105487
0.014820,-0.061565,0.105487
0.015823,-0.061315,0.105487
0.016819,-0.061050,0.105487
0.017808,-0.060769,0.105487
0.018789,-0.060472,0.105487
0.019763,-0.060161,0.105487
0.020728,-0.059836,0.105487
0.021685,-0.059495,0.105487
0.022633,-0.059141,0.105487
0.023571,-0.058774,0.105487
0.024501,-0.058392,0.105487
0.025421,-0.057998,0.105487
0.026331,-0.057590,0.105487
0.027230,-0.057170,0.105487
0.028120,-0.056738,0.105487
0.028999,-0.056294,0.105487
0.029867,-0.055838,0.105487
0.030724,-0.055371,0.105487
0.031570,-0.054893,0.105487
0.032404,-0.054405,0.105487
0.033227,-0.053906,0.105487
0.034039,-0.053397,0.105487
0.034839,-0.052879,0.105487
0.035627,-0.052352,0.105487
0.036402,-0.051815,0.105487
0.037166,-0.051270,0.105487
0.037918,-0.050717,0.105487
0.038657,-0.050156,0.105487
0.039384,-0.049587,0.105487
0.040098,-0.049011,0.105487
0.040801,-0.048428,0.105487
0.041490,-0.047838,0.105487
0.041490,-0.047838,0.105487
0.042171,-0.047239,0.105487
0.042848,-0.046626,0.105487
0.043519,-0.046001,0.105487
0.044185,-0.045361,0.105487
0.044845,-0.044709,0.105487
0.045499,-0.044043,0.105487
0.046146,-0.043364,0.105487
0.046787,-0.042672,0.105487
0.047421,-0.041967,0.105487
0.048047,-0.041248,0.105487
0.048665,-0.040517,0.105487
0.049276,-0.039773,0.105487
0.049877,-0.039015,0.105487
0.050470,-0.038246,0.105487
0.051053,-0.037463,0.105487
0.051627,-0.036668,0.105487
0.052191,-0.035861,0.105487
0.052745,-0.035042,0.105487
0.053288,-0.034210,0.105487
0.053820,-0.033367,0.105487
0.054341,-0.032512,0.105487
0.054849,-0.031646,0.105487
0.055346,-0.030769,0.105487
0.055831,-0.029881,0.105487
0.056303,-0.028982,0.105487
0.056762,-0.028072,0.105487
0.057207,-0.027152,0.105487
0.057639,-0.026223,0.105487
0.058058,-0.025284,0.105487
0.058461,-0.024335,0.105487
0.058851,-0.023378,0.105487
0.059226,-0.022412,0.105487
0.059585,-0.021437,0.105487
0.059930,-0.020455,0.105487
0.060258,-0.019464,0.105487
0.060572,-0.018467,0.105487
0.060869,-0.017463,0.105487
0.061150,-0.016452,0.105487
0.061414,-0.015435,0.105487
0.061662,-0.014412,0.105487
0.061894,-0.013384,0.105487
0.062108,-0.012351,0.105487
0.062305,-0.011313,0.105487
0.062486,-0.010272,0.105487
0.062648,-0.009226,0.105487
0.062794,-0.008178,0.105487
0.062922,-0.007127,0.105487
0.063032,-0.006073,0.105487
0.063125,-0.005017,0.105487
0.063200,-0.003960,0.105487
0.063258,-0.002902,0.105487
0.063297,-0.001843,0.105487
0.063319,-0.000784,0.105487
0.063324,0.000274,0.105487
0.063310,0.001332,0.105487
0.063279,0.002389,0.105487
0.063230,0.003444,0.105487
0.063164,0.004497,0.105487
0.063081,0.005547,0.105487
0.062980,0.006595,0.105487
0.062862,0.007639,0.105487
0.062727,0.008679,0.105487
0.062574,0.009716,0.105487
0.062405,0.010747,0.105487
0.062220,0.011774,0.105487
0.062018,0.012795,0.105487
0.061800,0.013811,0.105487
0.061565,0.014820,0.105487
0.061315,0.015823,0.105487
0.061050,0.016819,0.105487
0.060769,0.017808,0.105487
0.060472,0.018789,0.105487
0.060161,0.019763,0.105487
0.059836,0.020728,0.105487
0.059495,0.021685,0.105487
0.059141,0.022633,0.105487
0.058774,0.023571,0.105487
0.058392,0.024501,0.105487
0.057998,0.025421,0.105487
0.057590,0.026331,0.105487
0.057170,0.027230,0.105487
0.056738,0.028120,0.105487
0.056294,0.028999,0.105487
0.055838,0.029867,0.105487
0.055371,0.030724,0.105487
0.054893,0.031570,0.105487
0.054405,0.032404,0.105487
0.053906,0.033227,0.105487
0.053397,0.034039,0.105487
0.052879,0.034839,0.105487
0.052352,0.035627,0.105487
0.051815,0.036402,0.105487
0.051270,0.037166,0.105487
0.050717,0.037918,0.105487
0.050156,0.038657,0.105487
0.049587,0.039384,0.105487
0.049011,0.040098,0.105487
0.048428,0.040801,0.105487
0.047838,0.041490,0.105487


==> annulus_e0_r2_TFT_line_D=0.900000_u=0.9_dir=1.csv <==
0.040742,0.043134,0.105284
0.040120,0.043714,0.105284
0.039486,0.044287,0.105284
0.038840,0.044855,0.105284
0.038182,0.045416,0.105284
0.037512,0.045971,0.105284
0.036831,0.046519,0.105284
0.036137,0.047060,0.105284
0.035432,0.047593,0.105284
0.034716,0.048118,0.105284
0.033988,0.048635,0.105284
0.033248,0.049143,0.105284
0.032498,0.049643,0.105284
0.031736,0.050133,0.105284
0.030963,0.050614,0.105284
0.030179,0.051086,0.105284
0.029384,0.051547,0.105284
0.028579,0.051997,0.105284
0.027764,0.052437,0.105284
0.026938,0.052866,0.105284
0.026103,0.053284,0.105284
0.025257,0.053690,0.105284
0.024402,0.054084,0.105284
0.023538,0.054465,0.105284
0.022665,0.054834,0.105284
0.021783,0.055191,0.105284
0.020892,0.055534,0.105284
0.019993,0.055864,0.105284
0.019086,0.056180,0.105284
0.018172,0.056483,0.105284
0.017250,0.056771,0.105284
0.016321,0.057045,0.105284
0.015385,0.057305,0.105284
0.014443,0.057549,0.105284
0.013495,0.057779,0.105284
0.012541,0.057993,0.105284
0.011582,0.058193,0.105284
0.010618,0.058376,0.105284
0.009650,0.058544,0.105284
0.008677,0.058696,0.105284
0.007700,0.058832,0.105284
0.006720,0.058952,0.105284
0.005737,0.059056,0.105284
0.004751,0.059143,0.105284
0.003763,0.059214,0.105284
0.002774,0.059269,0.105284
0.001782,0.059307,0.105284
0.000790,0.059329,0.105284
-0.000202,0.059334,0.105284
-0.001195,0.059322,0.105284
-0.002188,0.059294,0.105284
-0.003180,0.059249,0.105284
-0.004171,0.059187,0.105284
-0.005160,0.059109,0.105284
-0.006147,0.059015,0.105284
-0.007132,0.058904,0.105284
-0.008115,0.058776,0.105284
-0.009094,0.058633,0.105284
-0.010069,0.058473,0.105284
-0.011041,0.058298,0.105284
-0.012008,0.058106,0.105284
-0.012971,0.057899,0.105284
-0.013928,0.057676,0.105284
-0.014880,0.057438,0.105284
-0.015826,0.057184,0.105284
-0.016766,0.056916,0.105284
-0.017700,0.056632,0.105284
-0.018626,0.056334,0.105284
-0.019546,0.056022,0.105284
-0.020458,0.055696,0.105284
-0.021362,0.055355,0.105284
-0.022257,0.055001,0.105284
-0.023145,0.054634,0.105284
-0.024023,0.054253,0.105284
-0.024893,0.053860,0.105284
-0.025753,0.053453,0.105284
-0.026604,0.053035,0.105284
-0.027445,0.052605,0.105283
-0.028276,0.052163,0.105283
-0.029097,0.051709,0.105283
-0.029908,0.051245,0.105283
-0.030708,0.050770,0.105283
-0.031497,0.050284,0.105283
-0.032275,0.049788,0.105283
-0.033042,0.049282,0.105283
-0.033797,0.048767,0.105283
-0.034542,0.048243,0.105283
-0.035274,0.047710,0.105283
-0.035995,0.047168,0.105283
-0.036705,0.046618,0.105283
-0.037402,0.046061,0.105283
-0.038087,0.045496,0.105283
-0.038761,0.044923,0.105283
-0.039422,0.044344,0.105283
-0.040071,0.043758,0.105283
-0.040709,0.043166,0.105283
-0.041333,0.042568,0.105284
-0.041946,0.041965,0.105284
-0.042546,0.041356,0.105284
-0.043134,0.040742,0.105284
-0.043134,0.040742,0.105284
-0.043714,0.040120,0.105284
-0.044287,0.039486,0.105284
-0.044855,0.038840,0.105284
-0.045416,0.038182,0.105284
-0.045971,0.037512,0.105284
-0.046519,0.036831,0.105284
-0.047060,0.036137,0.105284
-0.047593,0.035432,0.105284
-0.048118,0.034716,0.105284
-0.048635,0.033988,0.105284
-0.049143,0.033248,0.105284
-0.049643,0.032498,0.105284
-0.050133,0.031736,0.105284
-0.050614,0.030963,0.105284
-0.051086,0.030179,0.105284
-0.051547,0.029384,0.105284
-0.051997,0.028579,0.105284
-0.052437,0.027764,0.105284
-0.052866,0.026938,0.105284
-0.053284,0.026103,0.105284
-0.053690,0.025257,0.105284
-0.054084,0.024402,0.105284
-0.054465,0.023538,0.105284
-0.054834,0.022665,0.105284
-0.055191,0.021783,0.105284
-0.055534,0.020892,0.105284
-0.055864,0.019993,0.105284
-0.056180,0.019086,0.105284
-0.056483,0.018172,0.105284
-0.056771,0.017250,0.105284
-0.057045,0.016321,0.105284
-0.057305,0.015385,0.105284
-0.057549,0.014443,0.105284
-0.057779,0.013495,0.105284
-0.057993,0.012541,0.105284
-0.058193,0.011582,0.105284
-0.058376,0.010618,0.105284
-0.058544,0.009650,0.105284
-0.058696,0.008677,0.105284
-0.058832,0.007700,0.105284
-0.058952,0.006720,0.105284
-0.059056,0.005737,0.105284
-0.059143,0.004751,0.105284
-0.059214,0.003763,0.105284
-0.059269,0.002774,0.105284
-0.059307,0.001782,0.105284
-0.059329,0.000790,0.105284
-0.059334,-0.000202,0.105284
-0.059322,-0.001195,0.105284
-0.059294,-0.002188,0.105284
-0.059249,-0.003180,0.105284
-0.059187,-0.004171,0.105284
-0.059109,-0.005160,0.105284
-0.059015,-0.006147,0.105284
-0.058904,-0.007132,0.105284
-0.058776,-0.008115,0.105284
-0.058633,-0.009094,0.105284
-0.058473,-0.010069,0.105284
-0.058298,-0.011041,0.105284
-0.058106,-0.012008,0.105284
-0.057899,-0.012971,0.105284
-0.057676,-0.013928,0.105284
-0.057438,-0.014880,0.105284
-0.057184,-0.015826,0.105284
-0.056916,-0.016766,0.105284
-0.056632,-0.017700,0.105284
-0.056334,-0.018626,0.105284
-0.056022,-0.019546,0.105284
-0.055696,-0.020458,0.105284
-0.055355,-0.021362,0.105284
-0.055001,-0.022257,0.105284
-0.054634,-0.023145,0.105284
-0.054253,-0.024023,0.105284
-0.053860,-0.024893,0.105284
-0.053453,-0.025753,0.105284
-0.053035,-0.026604,0.105284
-0.052605,-0.027445,0.105283
-0.052163,-0.028276,0.105283
-0.051709,-0.029097,0.105283
-0.051245,-0.029908,0.105283
-0.050770,-0.030708,0.105283
-0.050284,-0.031497,0.105283
-0.049788,-0.032275,0.105283
-0.049282,-0.033042,0.105283
-0.048767,-0.033797,0.105283
-0.048243,-0.034542,0.105283
-0.047710,-0.035274,0.105283
-0.047168,-0.035995,0.105283
-0.046618,-0.036705,0.105283
-0.046061,-0.037402,0.105283
-0.045496,-0.038087,0.105283
-0.044923,-0.038761,0.105283
-0.044344,-0.039422,0.105283
-0.043758,-0.040071,0.105283
-0.043166,-0.040709,0.105283
-0.042568,-0.041333,0.105284
-0.041965,-0.041946,0.105284
-0.041356,-0.042546,0.105284
-0.040742,-0.043134,0.105284
-0.040742,-0.043134,0.105284
-0.040120,-0.043714,0.105284
-0.039486,-0.044287,0.105284
-0.038840,-0.044855,0.105284
-0.038182,-0.045416,0.105284
-0.037512,-0.045971,0.105284
-0.036831,-0.046519,0.105284
-0.036137,-0.047060,0.105284
-0.035432,-0.047593,0.105284
-0.034716,-0.048118,0.105284
-0.033988,-0.048635,0.105284
-0.033248,-0.049143,0.105284
-0.032498,-0.049643,0.105284
-0.031736,-0.050133,0.105284
-0.030963,-0.050614,0.105284
-0.030179,-0.051086,0.105284
-0.029384,-0.051547,0.105284
-0.028579,-0.051997,0.105284
-0.027764,-0.052437,0.105284
-0.026938,-0.052866,0.105284
-0.026103,-0.053284,0.105284
-0.025257,-0.053690,0.105284
-0.024402,-0.054084,0.105284
-0.023538,-0.054465,0.105284
-0.022665,-0.054834,0.105284
-0.021783,-0.055191,0.105284
-0.020892,-0.055534,0.105284
-0.019993,-0.055864,0.105284
-0.019086,-0.056180,0.105284
-0.018172,-0.056483,0.105284
-0.017250,-0.056771,0.105284
-0.016321,-0.057045,0.105284
-0.015385,-0.057305,0.105284
-0.014443,-0.057549,0.105284
-0.013495,-0.057779,0.105284
-0.012541,-0.057993,0.105284
-0.011582,-0.058193,0.105284
-0.010618,-0.058376,0.105284
-0.009650,-0.058544,0.105284
-0.008677,-0.058696,0.105284
-0.007700,-0.058832,0.105284
-0.006720,-0.058952,0.105284
-0.005737,-0.059056,0.105284
-0.004751,-0.059143,0.105284
-0.003763,-0.059214,0.105284
-0.002774,-0.059269,0.105284
-0.001782,-0.059307,0.105284
-0.000790,-0.059329,0.105284
0.000202,-0.059334,0.105284
0.001195,-0.059322,0.105284
0.002188,-0.059294,0.105284
0.003180,-0.059249,0.105284
0.004171,-0.059187,0.105284
0.005160,-0.059109,0.105284
0.006147,-0.059015,0.105284
0.007132,-0.058904,0.105284
0.008115,-0.058776,0.105284
0.009094,-0.058633,0.105284
0.010069,-0.058473,0.105284
0.011041,-0.058298,0.105284
0.012008,-0.058106,0.105284
0.012971,-0.057899,0.105284
0.013928,-0.057676,0.105284
0.014880,-0.057438,0.105284
0.015826,-0.057184,0.105284
0.016766,-0.056916,0.105284
0.017700,-0.056632,0.105284
0.018626,-0.056334,0.105284
0.019546,-0.056022,0.105284
0.020458,-0.055696,0.105284
0.021362,-0.055355,0.105284
0.022257,-0.055001,0.105284
0.023145,-0.054634,0.105284
0.024023,-0.054253,0.105284
0.024893,-0.053860,0.105284
0.025753,-0.053453,0.105284
0.026604,-0.053035,0.105284
0.027445,-0.052605,0.105283
0.028276,-0.052163,0.105283
0.029097,-0.051709,0.105283
0.029908,-0.051245,0.105283
0.030708,-0.050770,0.105283
0.031497,-0.050284,0.105283
0.032275,-0.049788,0.105283
0.033042,-0.049282,0.105283
0.033797,-0.048767,0.105283
0.034542,-0.048243,0.105283
0.035274,-0.047710,0.105283
0.035995,-0.047168,0.105283
0.036705,-0.046618,0.105283
0.037402,-0.046061,0.105283
0.038087,-0.045496,0.105283
0.038761,-0.044923,0.105283
0.039422,-0.044344,0.105283
0.040071,-0.043758,0.105283
0.040709,-0.043166,0.105283
0.041333,-0.042568,0.105284
0.041946,-0.041965,0.105284
0.042546,-0.041356,0.105284
0.043134,-0.040742,0.105284
0.043134,-0.040742,0.105284
0.043714,-0.040120,0.105284
0.044287,-0.039486,0.105284
0.044855,-0.038840,0.105284
0.045416,-0.038182,0.105284
0.045971,-0.037512,0.105284
0.046519,-0.036831,0.105284
0.047060,-0.036137,0.105284
0.047593,-0.035432,0.105284
0.048118,-0.034716,0.105284
0.048635,-0.033988,0.105284
0.049143,-0.033248,0.105284
0.049643,-0.032498,0.105284
0.050133,-0.031736,0.105284
0.050614,-0.030963,0.105284
0.051086,-0.030179,0.105284
0.051547,-0.029384,0.105284
0.051997,-0.028579,0.105284
0.052437,-0.027764,0.105284
0.052866,-0.026938,0.105284
0.053284,-0.026103,0.105284
0.053690,-0.025257,0.105284
0.054084,-0.024402,0.105284
0.054465,-0.023538,0.105284
0.054834,-0.022665,0.105284
0.055191,-0.021783,0.105284
0.055534,-0.020892,0.105284
0.055864,-0.019993,0.105284
0.056180,-0.019086,0.105284
0.056483,-0.018172,0.105284
0.056771,-0.017250,0.105284
0.057045,-0.016321,0.105284
0.057305,-0.015385,0.105284
0.057549,-0.014443,0.105284
0.057779,-0.013495,0.105284
0.057993,-0.012541,0.105284
0.058193,-0.011582,0.105284
0.058376,-0.010618,0.105284
0.058544,-0.009650,0.105284
0.058696,-0.008677,0.105284
0.058832,-0.007700,0.105284
0.058952,-0.006720,0.105284
0.059056,-0.005737,0.105284
0.059143,-0.004751,0.105284
0.059214,-0.003763,0.105284
0.059269,-0.002774,0.105284
0.059307,-0.001782,0.105284
0.059329,-0.000790,0.105284
0.059334,0.000202,0.105284
0.059322,0.001195,0.105284
0.059294,0.002188,0.105284
0.059249,0.003180,0.105284
0.059187,0.004171,0.105284
0.059109,0.005160,0.105284
0.059015,0.006147,0.105284
0.058904,0.007132,0.105284
0.058776,0.008115,0.105284
0.058633,0.009094,0.105284
0.058473,0.010069,0.105284
0.058298,0.011041,0.105284
0.058106,0.012008,0.105284
0.057899,0.012971,0.105284
0.057676,0.013928,0.105284
0.057438,0.014880,0.105284
0.057184,0.015826,0.105284
0.056916,0.016766,0.105284
0.056632,0.017700,0.105284
0.056334,0.018626,0.105284
0.056022,0.019546,0.105284
0.055696,0.020458,0.105284
0.055355,0.021362,0.105284
0.055001,0.022257,0.105284
0.054634,0.023145,0.105284
0.054253,0.024023,0.105284
0.053860,0.024893,0.105284
0.053453,0.025753,0.105284
0.053035,0.026604,0.105284
0.052605,0.027445,0.105283
0.052163,0.028276,0.105283
0.051709,0.029097,0.105283
0.051245,0.029908,0.105283
0.050770,0.030708,0.105283
0.050284,0.031497,0.105283
0.049788,0.032275,0.105283
0.049282,0.033042,0.105283
0.048767,0.033797,0.105283
0.048243,0.034542,0.105283
0.047710,0.035274,0.105283
0.047168,0.035995,0.105283
0.046618,0.036705,0.105283
0.046061,0.037402,0.105283
0.045496,0.038087,0.105283
0.044923,0.038761,0.105283
0.044344,0.039422,0.105283
0.043758,0.040071,0.105283
0.043166,0.040709,0.105283
0.042568,0.041333,0.105284
0.041965,0.041946,0.105284
0.041356,0.042546,0.105284
0.040742,0.043134,0.105284


==> annulus_e0_r2_TFT_line_D=1.000000_u=0.9_dir=1.csv <==
0.033582,0.043713,0.105077
0.032952,0.044190,0.105077
0.032312,0.044660,0.105077
0.031661,0.045123,0.105077
0.031000,0.045580,0.105077
0.030329,0.046030,0.105077
0.029647,0.046472,0.105077
0.028955,0.046906,0.105077
0.028253,0.047332,0.105077
0.027542,0.047750,0.105077
0.026820,0.048159,0.105077
0.026088,0.048559,0.105077
0.025347,0.048950,0.105077
0.024597,0.049331,0.105077
0.023837,0.049703,0.105077
0.023068,0.050064,0.105077
0.022290,0.050415,0.105077
0.021504,0.050756,0.105077
0.020709,0.051085,0.105077
0.019905,0.051404,0.105077
0.019093,0.051711,0.105077
0.018274,0.052006,0.105077
0.017446,0.052290,0.105077
0.016612,0.052561,0.105077
0.015770,0.052819,0.105077
0.014921,0.053065,0.105077
0.014065,0.053299,0.105077
0.013203,0.053519,0.105077
0.012335,0.053725,0.105077
0.011461,0.053919,0.105077
0.010582,0.054098,0.105077
0.009698,0.054263,0.105077
0.008808,0.054415,0.105077
0.007915,0.054552,0.105077
0.007017,0.054675,0.105077
0.006115,0.054783,0.105077
0.005210,0.054876,0.105077
0.004301,0.054955,0.105077
0.003390,0.055019,0.105077
0.002477,0.055068,0.105077
0.001561,0.055101,0.105077
0.000644,0.055119,0.105077
-0.000274,0.055123,0.105077
-0.001193,0.055110,0.105077
-0.002113,0.055083,0.105077
-0.003033,0.055040,0.105077
-0.003953,0.054981,0.105077
-0.004872,0.054908,0.105077
-0.005790,0.054818,0.105077
-0.006706,0.054714,0.105077
-0.007621,0.054594,0.105077
-0.008533,0.054459,0.105077
-0.009443,0.054308,0.105077
-0.010350,0.054143,0.105077
-0.011254,0.053962,0.105077
-0.012154,0.053767,0.105077
-0.013050,0.053556,0.105077
-0.013941,0.053331,0.105077
-0.014828,0.053092,0.105077
-0.015709,0.052837,0.105077
-0.016585,0.052569,0.105077
-0.017455,0.052287,0.105077
-0.018319,0.051990,0.105077
-0.019176,0.051680,0.105077
-0.020027,0.051357,0.105077
-0.020870,0.051020,0.105077
-0.021706,0.050670,0.105077
-0.022534,0.050307,0.105077
-0.023355,0.049931,0.105077
-0.024167,0.049543,0.105077
-0.024970,0.049143,0.105077
-0.025764,0.048732,0.105077
-0.026550,0.048308,0.105077
-0.027326,0.047873,0.105077
-0.028092,0.047428,0.105077
-0.028849,0.046971,0.105077
-0.029596,0.046504,0.105077
-0.030333,0.046027,0.105077
-0.031059,0.045540,0.105077
-0.031775,0.045043,0.105077
-0.032480,0.044538,0.105077
-0.033175,0.044023,0.105077
-0.033858,0.043499,0.105077
-0.034530,0.042968,0.105077
-0.035191,0.042428,0.105077
-0.035841,0.041881,0.105077
-0.036479,0.041326,0.105077
-0.037106,0.040764,0.105077
-0.037722,0.040195,0.105077
-0.038325,0.039620,0.105077
-0.038917,0.039039,0.105077
-0.039497,0.038452,0.105077
-0.040066,0.037859,0.105077
-0.040622,0.037261,0.105077
-0.041167,0.036659,0.105077
-0.041700,0.036051,0.105077
-0.042221,0.035440,0.105077
-0.042730,0.034824,0.105077
-0.043227,0.034205,0.105077
-0.043713,0.033582,0.105077
-0.043713,0.033582,0.105077
-0.044190,0.032952,0.105077
-0.044660,0.032312,0.105077
-0.045123,0.031661,0.105077
-0.045580,0.031000,0.105077
-0.046030,0.030329,0.105077
-0.046472,0.029647,0.105077
-0.046906,0.028955,0.105077
-0.047332,0.028253,0.105077
-0.047750,0.027542,0.105077
-0.048159,0.026820,0.105077
-0.048559,0.026088,0.105077
-0.048950,0.025347,0.105077
-0.049331,0.024597,0.105077
-0.049703,0.023837,0.105077
-0.050064,0.023068,0.105077
-0.050415,0.022290,0.105077
-0.050756,0.021504,0.105077
-0.051085,0.020709,0.105077
-0.051404,0.019905,0.105077
-0.051711,0.019093,0.105077
-0.052006,0.018274,0.105077
-0.052290,0.017446,0.105077
-0.052561,0.016612,0.105077
-0.052819,0.015770,0.105077
-0.053065,0.014921,0.105077
-0.053299,0.014065,0.105077
-0.053519,0.013203,0.105077
-0.053725,0.012335,0.105077
-0.053919,0.011461,0.105077
-0.054098,0.010582,0.105077
-0.054263,0.009698,0.105077
-0.054415,0.008808,0.105077
-0.054552,0.007915,0.105077
-0.054675,0.007017,0.105077
-0.054783,0.006115,0.105077
-0.054876,0.005210,0.105077
-0.054955,0.004301,0.105077
-0.055019,0.003390,0.105077
-0.055068,0.002477,0.105077
-0.055101,0.001561,0.105077
-0.055119,0.000644,0.105077
-0.055123,-0.000274,0.105077
-0.055110,-0.001193,0.105077
-0.055083,-0.002113,0.105077
-0.055040,-0.003033,0.105077
-0.054981,-0.003953,0.105077
-0.054908,-0.004872,0.105077
-0.054818,-0.005790,0.105077
-0.054714,-0.006706,0.105077
-0.054594,-0.007621,0.105077
-0.054459,-0.008533,0.105077
-0.054308,-0.009443,0.105077
-0.054143,-0.010350,0.105077
-0.053962,-0.011254,0.105077
-0.053767,-0.012154,0.105077
-0.053556,-0.013050,0.105077
-0.053331,-0.013941,0.105077
-0.053092,-0.014828,0.105077
-0.052837,-0.015709,0.105077
-0.052569,-0.016585,0.105077
-0.052287,-0.017455,0.105077
-0.051990,-0.018319,0.105077
-0.051680,-0.019176,0.105077
-0.051357,-0.020027,0.105077
-0.051020,-0.020870,0.105077
-0.050670,-0.021706,0.105077
-0.050307,-0.022534,0.105077
-0.049931,-0.023355,0.105077
-0.049543,-0.024167,0.105077
-0.049143,-0.024970,0.105077
-0.048732,-0.025764,0.105077
-0.048308,-0.026550,0.105077
-0.047873,-0.027326,0.105077
-0.047428,-0.028092,0.105077
-0.046971,-0.028849,0.105077
-0.046504,-0.029596,0.105077
-0.046027,-0.030333,0.105077
-0.045540,-0.031059,0.105077
-0.045043,-0.031775,0.105077
-0.044538,-0.032480,0.105077
-0.044023,-0.033175,0.105077
-0.043499,-0.033858,0.105077
-0.042968,-0.034530,0.105077
-0.042428,-0.035191,0.105077
-0.041881,-0.035841,0.105077
-0.041326,-0.036479,0.105077
-0.040764,-0.037106,0.105077
-0.040195,-0.037722,0.105077
-0.039620,-0.038325,0.105077
-0.039039,-0.038917,0.105077
-0.038452,-0.039497,0.105077
-0.037859,-0.040066,0.105077
-0.037261,-0.040622,0.105077
-0.036659,-0.041167,0.105077
-0.036051,-0.041700,0.105077
-0.035440,-0.042221,0.105077
-0.034824,-0.042730,0.105077
-0.034205,-0.043227,0.105077
-0.033582,-0.043713,0.105077
-0.033582,-0.043713,0.105077
-0.032952,-0.044190,0.105077
-0.032312,-0.044660,0.105077
-0.031661,-0.045123,0.105077
-0.031000,-0.045580,0.105077
-0.030329,-0.046030,0.105077
-0.029647,-0.046472,0.105077
-0.028955,-0.046906,0.105077
-0.028253,-0.047332,0.105077
-0.027542,-0.047750,0.105077
-0.026820,-0.048159,0.105077
-0.026088,-0.048559,0.105077
-0.025347,-0.048950,0.105077
-0.024597,-0.049331,0.105077
-0.023837,-0.049703,0.105077
-0.023068,-0.050064,0.105077
-0.022290,-0.050415,0.105077
-0.021504,-0.050756,0.105077
-0.020709,-0.051085,0.105077
-0.019905,-0.051404,0.105077
-0.019093,-0.051711,0.105077
-0.018274,-0.052006,0.105077
-0.017446,-0.052290,0.105077
-0.016612,-0.052561,0.105077
-0.015770,-0.052819,0.105077
-0.014921,-0.053065,0.105077
-0.014065,-0.053299,0.105077
-0.013203,-0.053519,0.105077
-0.012335,-0.053725,0.105077
-0.011461,-0.053919,0.105077
-0.010582,-0.054098,0.105077
-0.009698,-0.054263,0.105077
-0.008808,-0.054415,0.105077
-0.007915,-0.054552,0.105077
-0.007017,-0.054675,0.105077
-0.006115,-0.054783,0.105077
-0.005210,-0.054876,0.105077
-0.004301,-0.054955,0.105077
-0.003390,-0.055019,0.105077
-0.002477,-0.055068,0.105077
-0.001561,-0.055101,0.105077
-0.000644,-0.055119,0.105077
0.000274,-0.055123,0.105077
0.001193,-0.055110,0.105077
0.002113,-0.055083,0.105077
0.003033,-0.055040,0.105077
0.003953,-0.054981,0.105077
0.004872,-0.054908,0.105077
0.005790,-0.054818,0.105077
0.006706,-0.054714,0.105077
0.007621,-0.054594,0.105077
0.008533,-0.054459,0.105077
0.009443,-0.054308,0.105077
0.010350,-0.054143,0.105077
0.011254,-0.053962,0.105077
0.012154,-0.053767,0.105077
0.013050,-0.053556,0.105077
0.013941,-0.053331,0.105077
0.014828,-0.053092,0.105077
0.015709,-0.052837,0.105077
0.016585,-0.052569,0.105077
0.017455,-0.052287,0.105077
0.018319,-0.051990,0.105077
0.019176,-0.051680,0.105077
0.020027,-0.051357,0.105077
0.020870,-0.051020,0.105077
0.021706,-0.050670,0.105077
0.022534,-0.050307,0.105077
0.023355,-0.049931,0.105077
0.024167,-0.049543,0.105077
0.024970,-0.049143,0.105077
0.025764,-0.048732,0.105077
0.026550,-0.048308,0.105077
0.027326,-0.047873,0.105077
0.028092,-0.047428,0.105077
0.028849,-0.046971,0.105077
0.029596,-0.046504,0.105077
0.030333,-0.046027,0.105077
0.031059,-0.045540,0.105077
0.031775,-0.045043,0.105077
0.032480,-0.044538,0.105077
0.033175,-0.044023,0.105077
0.033858,-0.043499,0.105077
0.034530,-0.042968,0.105077
0.035191,-0.042428,0.105077
0.035841,-0.041881,0.105077
0.036479,-0.041326,0.105077
0.037106,-0.040764,0.105077
0.037722,-0.040195,0.105077
0.038325,-0.039620,0.105077
0.038917,-0.039039,0.105077
0.039497,-0.038452,0.105077
0.040066,-0.037859,0.105077
0.040622,-0.037261,0.105077
0.041167,-0.036659,0.105077
0.041700,-0.036051,0.105077
0.042221,-0.035440,0.105077
0.042730,-0.034824,0.105077
0.043227,-0.034205,0.105077
0.043713,-0.033582,0.105077
0.043713,-0.033582,0.105077
0.044190,-0.032952,0.105077
0.044660,-0.032312,0.105077
0.045123,-0.031661,0.105077
0.045580,-0.031000,0.105077
0.046030,-0.030329,0.105077
0.046472,-0.029647,0.105077
0.046906,-0.028955,0.105077
0.047332,-0.028253,0.105077
0.047750,-0.027542,0.105077
0.048159,-0.026820,0.105077
0.048559,-0.026088,0.105077
0.048950,-0.025347,0.105077
0.049331,-0.024597,0.105077
0.049703,-0.023837,0.105077
0.050064,-0.023068,0.105077
0.050415,-0.022290,0.105077
0.050756,-0.021504,0.105077
0.051085,-0.020709,0.105077
0.051404,-0.019905,0.105077
0.051711,-0.019093,0.105077
0.052006,-0.018274,0.105077
0.052290,-0.017446,0.105077
0.052561,-0.016612,0.105077
0.052819,-0.015770,0.105077
0.053065,-0.014921,0.105077
0.053299,-0.014065,0.105077
0.053519,-0.013203,0.105077
0.053725,-0.012335,0.105077
0.053919,-0.011461,0.105077
0.054098,-0.010582,0.105077
0.054263,-0.009698,0.105077
0.054415,-0.008808,0.105077
0.054552,-0.007915,0.105077
0.054675,-0.007017,0.105077
0.054783,-0.006115,0.105077
0.054876,-0.005210,0.105077
0.054955,-0.004301,0.105077
0.055019,-0.003390,0.105077
0.055068,-0.002477,0.105077
0.055101,-0.001561,0.105077
0.055119,-0.000644,0.105077
0.055123,0.000274,0.105077
0.055110,0.001193,0.105077
0.055083,0.002113,0.105077
0.055040,0.003033,0.105077
0.054981,0.003953,0.105077
0.054908,0.004872,0.105077
0.054818,0.005790,0.105077
0.054714,0.006706,0.105077
0.054594,0.007621,0.105077
0.054459,0.008533,0.105077
0.054308,0.009443,0.105077
0.054143,0.010350,0.105077
0.053962,0.011254,0.105077
0.053767,0.012154,0.105077
0.053556,0.013050,0.105077
0.053331,0.013941,0.105077
0.053092,0.014828,0.105077
0.052837,0.015709,0.105077
0.052569,0.016585,0.105077
0.052287,0.017455,0.105077
0.051990,0.018319,0.105077
0.051680,0.019176,0.105077
0.051357,0.020027,0.105077
0.051020,0.020870,0.105077
0.050670,0.021706,0.105077
0.050307,0.022534,0.105077
0.049931,0.023355,0.105077
0.049543,0.024167,0.105077
0.049143,0.024970,0.105077
0.048732,0.025764,0.105077
0.048308,0.026550,0.105077
0.047873,0.027326,0.105077
0.047428,0.028092,0.105077
0.046971,0.028849,0.105077
0.046504,0.029596,0.105077
0.046027,0.030333,0.105077
0.045540,0.031059,0.105077
0.045043,0.031775,0.105077
0.044538,0.032480,0.105077
0.044023,0.033175,0.105077
0.043499,0.033858,0.105077
0.042968,0.034530,0.105077
0.042428,0.035191,0.105077
0.041881,0.035841,0.105077
0.041326,0.036479,0.105077
0.040764,0.037106,0.105077
0.040195,0.037722,0.105077
0.039620,0.038325,0.105077
0.039039,0.038917,0.105077
0.038452,0.039497,0.105077
0.037859,0.040066,0.105077
0.037261,0.040622,0.105077
0.036659,0.041167,0.105077
0.036051,0.041700,0.105077
0.035440,0.042221,0.105077
0.034824,0.042730,0.105077
0.034205,0.043227,0.105077
0.033582,0.043713,0.105077


==> annulus_e0_r2_TFT_out.csv <==
Load factor, Moment
0,0
0.1,89.50800092
0.2,176.4602568
0.3,257.9415876
0.4,323.0289149
0.5,368.7276559
0.6,402.4939982
0.7,426.2915734
0.75,435.0039715
0.75625,435.941245
0.7671875,437.4991556
0.775390625,438.5981544
0.7876953125,440.134301
0.8,441.534377
0.8125,442.6968728
0.8234375,443.5634457
0.8330078125,444.2317796
0.8413818359,444.7470814
0.8487091064,445.1443249
0.8551204681,445.4505508
0.8663403511,445.89302
0.8747552633,446.1463039
0.8810664475,446.2917371
0.8905332237,446.437879
0.9,446.4973306
0.9125,446.4419296
0.9234375,446.2679589
0.9330078125,446.0189002
0.9413818359,445.7263907
0.9487091064,445.4131808
0.9551204681,445.0952818
0.9663403511,444.4403714
0.9747552633,443.8663856
0.9810664475,443.3893579
0.9905332237,442.5987812
1,441.7183312


==> annulus_e0_r3_TFT_line_D=0.700000_u=0.9_dir=1.csv <==
0.054638,0.038486,0.105499
0.054081,0.039265,0.105499
0.053510,0.040040,0.105499
0.052924,0.040811,0.105499
0.052323,0.041579,0.105499
0.051708,0.042341,0.105499
0.051079,0.043098,0.105499
0.050435,0.043850,0.105499
0.049776,0.044597,0.105499
0.049103,0.045337,0.105499
0.048415,0.046071,0.105499
0.047712,0.046798,0.105499
0.046996,0.047518,0.105499
0.046264,0.048230,0.105499
0.045519,0.048934,0.105499
0.044759,0.049630,0.105499
0.043986,0.050317,0.105499
0.043198,0.050995,0.105499
0.042396,0.051663,0.105499
0.041581,0.052321,0.105499
0.040752,0.052970,0.105499
0.039910,0.053607,0.105499
0.039055,0.054233,0.105499
0.038186,0.054848,0.105499
0.037305,0.055452,0.105499
0.036411,0.056042,0.105499
0.035505,0.056621,0.105499
0.034586,0.057187,0.105499
0.033656,0.057739,0.105499
0.032714,0.058278,0.105499
0.031761,0.058802,0.105499
0.030797,0.059313,0.105499
0.029823,0.059809,0.105499
0.028838,0.060290,0.105499
0.027842,0.060756,0.105499
0.026838,0.061207,0.105499
0.025824,0.061641,0.105499
0.024801,0.062060,0.105499
0.023769,0.062462,0.105499
0.022729,0.062848,0.105499
0.021682,0.063217,0.105499
0.020627,0.063569,0.105499
0.019565,0.063904,0.105499
0.018496,0.064222,0.105499
0.017421,0.064521,0.105499
0.016341,0.064803,0.105499
0.015256,0.065068,0.105499
0.014165,0.065314,0.105499
0.013071,0.065541,0.105499
0.011972,0.065751,0.105499
0.010870,0.065942,0.105499
0.009765,0.066115,0.105499
0.008657,0.066269,0.105499
0.007548,0.066404,0.105499
0.006437,0.066521,0.105499
0.005325,0.066620,0.105499
0.004212,0.066699,0.105499
0.003099,0.066760,0.105499
0.001986,0.066802,0.105499
0.000874,0.066826,0.105499
-0.000236,0.066832,0.105499
-0.001345,0.066818,0.105499
-0.002452,0.066787,0.105499
-0.003557,0.066737,0.105499
-0.004658,0.066669,0.105499
-0.005756,0.066584,0.105499
-0.006849,0.066480,0.105499
-0.007939,0.066359,0.105499
-0.009024,0.066220,0.105499
-0.010103,0.066064,0.105499
-0.011178,0.065891,0.105499
-0.012246,0.065700,0.105499
-0.013308,0.065494,0.105499
-0.014363,0.065270,0.105499
-0.015411,0.065031,0.105499
-0.016452,0.064775,0.105499
-0.017485,0.064504,0.105499
-0.018509,0.064218,0.105499
-0.019526,0.063916,0.105499
-0.020534,0.063599,0.105499
-0.021532,0.063268,0.105499
-0.022522,0.062923,0.105499
-0.023501,0.062564,0.105499
-0.024471,0.062191,0.105499
-0.025431,0.061804,0.105499
-0.026381,0.061405,0.105499
-0.027320,0.060993,0.105499
-0.028248,0.060569,0.105499
-0.029165,0.060132,0.105499
-0.030072,0.059684,0.105499
-0.030966,0.059225,0.105499
-0.031850,0.058755,0.105499
-0.032721,0.058274,0.105499
-0.033581,0.057783,0.105499
-0.034429,0.057281,0.105499
-0.035265,0.056771,0.105499
-0.036089,0.056251,0.105499
-0.036900,0.055722,0.105499
-0.037699,0.055184,0.105499
-0.038486,0.054638,0.105499
-0.038486,0.054638,0.105499
-0.039265,0.054081,0.105499
-0.040040,0.053510,0.105499
-0.040811,0.052924,0.105499
-0.041579,0.052323,0.105499
-0.042341,0.051708,0.105499
-0.043098,0.051079,0.105499
-0.043850,0.050435,0.105499
-0.044597,0.049776,0.105499
-0.045337,0.049103,0.105499
-0.046071,0.048415,0.105499
-0.046798,0.047712,0.105499
-0.047518,0.046996,0.105499
-0.048230,0.046264,0.105499
-0.048934,0.045519,0.105499
-0.049630,0.044759,0.105499
-0.050317,0.043986,0.105499
-0.050995,0.043198,0.105499
-0.051663,0.042396,0.105499
-0.052321,0.041581,0.105499
-0.052970,0.040752,0.105499
-0.053607,0.039910,0.105499
-0.054233,0.039055,0.105499
-0.054848,0.038186,0.105499
-0.055452,0.037305,0.105499
-0.056042,0.036411,0.105499
-0.056621,0.035505,0.105499
-0.057187,0.034586,0.105499
-0.057739,0.033656,0.105499
-0.058278,0.032714,0.105499
-0.058802,0.031761,0.105499
-0.059313,0.030797,0.105499
-0.059809,0.029823,0.105499
-0.060290,0.028838,0.105499
-0.060756,0.027842,0.105499
-0.061207,0.026838,0.105499
-0.061641,0.025824,0.105499
-0.062060,0.024801,0.105499
-0.062462,0.023769,0.105499
-0.062848,0.022729,0.105499
-0.063217,0.021682,0.105499
-0.063569,0.020627,0.105499
-0.063904,0.019565,0.105499
-0.064222,0.018496,0.105499
-0.064521,0.017421,0.105499
-0.064803,0.016341,0.105499
-0.065068,0.015256,0.105499
-0.065314,0.014165,0.105499
-0.065541,0.013071,0.105499
-0.065751,0.011972,0.105499
-0.065942,0.010870,0.105499
-0.066115,0.009765,0.105499
-0.066269,0.008657,0.105499
-0.066404,0.007548,0.105499
-0.066521,0.006437,0.105499
-0.066620,0.005325,0.105499
-0.066699,0.004212,0.105499
-0.066760,0.003099,0.105499
-0.066802,0.001986,0.105499
-0.066826,0.000874,0.105499
-0.066832,-0.000236,0.105499
-0.066818,-0.001345,0.105499
-0.066787,-0.002452,0.105499
-0.066737,-0.003557,0.105499
-0.066669,-0.004658,0.105499
-0.066584,-0.005756,0.105499
-0.066480,-0.006849,0.105499
-0.066359,-0.007939,0.105499
-0.066220,-0.009024,0.105499
-0.066064,-0.010103,0.105499
-0.065891,-0.011178,0.105499
-0.065700,-0.012246,0.105499
-0.065494,-0.013308,0.105499
-0.065270,-0.014363,0.105499
-0.065031,-0.015411,0.105499
-0.064775,-0.016452,0.105499
-0.064504,-0.017485,0.105499
-0.064218,-0.018509,0.105499
-0.063916,-0.019526,0.105499
-0.063599,-0.020534,0.105499
-0.063268,-0.021532,0.105499
-0.062923,-0.022522,0.105499
-0.062564,-0.023501,0.105499
-0.062191,-0.024471,0.105499
-0.061804,-0.025431,0.105499
-0.061405,-0.026381,0.105499
-0.060993,-0.027320,0.105499
-0.060569,-0.028248,0.105499
-0.060132,-0.029165,0.105499
-0.059684,-0.030072,0.105499
-0.059225,-0.030966,0.105499
-0.058755,-0.031850,0.105499
-0.058274,-0.032721,0.105499
-0.057783,-0.033581,0.105499
-0.057281,-0.034429,0.105499
-0.056771,-0.035265,0.105499
-0.056251,-0.036089,0.105499
-0.055722,-0.036900,0.105499
-0.055184,-0.037699,0.105499
-0.054638,-0.038486,0.105499
-0.054638,-0.038486,0.105499
-0.054081,-0.039265,0.105499
-0.053510,-0.040040,0.105499
-0.052924,-0.040811,0.105499
-0.052323,-0.041579,0.105499
-0.051708,-0.042341,0.105499
-0.051079,-0.043098,0.105499
-0.050435,-0.043850,0.105499
-0.049776,-0.044597,0.105499
-0.049103,-0.045337,0.105499
-0.048415,-0.046071,0.105499
-0.047712,-0.046798,0.105499
-0.046996,-0.047518,0.105499
-0.046264,-0.048230,0.105499
-0.045519,-0.048934,0.105499
-0.044759,-0.049630,0.105499
-0.043986,-0.050317,0.105499
-0.043198,-0.050995,0.105499
-0.042396,-0.051663,0.105499
-0.041581,-0.052321,0.105499
-0.040752,-0.052970,0.105499
-0.039910,-0.053607,0.105499
-0.039055,-0.054233,0.105499
-0.038186,-0.054848,0.105499
-0.037305,-0.055452,0.105499
-0.036411,-0.056042,0.105499
-0.035505,-0.056621,0.105499
-0.034586,-0.057187,0.105499
-0.033656,-0.057739,0.105499
-0.032714,-0.058278,0.105499
-0.031761,-0.058802,0.105499
-0.030797,-0.059313,0.105499
-0.029823,-0.059809,0.105499
-0.028838,-0.060290,0.105499
-0.027842,-0.060756,0.105499
-0.026838,-0.061207,0.105499
-0.025824,-0.061641,0.105499
-0.024801,-0.062060,0.105499
-0.023769,-0.062462,0.105499
-0.022729,-0.062848,0.105499
-0.021682,-0.063217,0.105499
-0.020627,-0.063569,0.105499
-0.019565,-0.063904,0.105499
-0.018496,-0.064222,0.105499
-0.017421,-0.064521,0.105499
-0.016341,-0.064803,0.105499
-0.015256,-0.065068,0.105499
-0.014165,-0.065314,0.105499
-0.013071,-0.065541,0.105499
-0.011972,-0.065751,0.105499
-0.010870,-0.065942,0.105499
-0.009765,-0.066115,0.105499
-0.008657,-0.066269,0.105499
-0.007548,-0.066404,0.105499
-0.006437,-0.066521,0.105499
-0.005325,-0.066620,0.105499
-0.004212,-0.066699,0.105499
-0.003099,-0.066760,0.105499
-0.001986,-0.066802,0.105499
-0.000874,-0.066826,0.105499
0.000236,-0.066832,0.105499
0.001345,-0.066818,0.105499
0.002452,-0.066787,0.105499
0.003557,-0.066737,0.105499
0.004658,-0.066669,0.105499
0.005756,-0.066584,0.105499
0.006849,-0.066480,0.105499
0.007939,-0.066359,0.105499
0.009024,-0.066220,0.105499
0.010103,-0.066064,0.105499
0.011178,-0.065891,0.105499
0.012246,-0.065700,0.105499
0.013308,-0.065494,0.105499
0.014363,-0.065270,0.105499
0.015411,-0.065031,0.105499
0.016452,-0.064775,0.105499
0.017485,-0.064504,0.105499
0.018509,-0.064218,0.105499
0.019526,-0.063916,0.105499
0.020534,-0.063599,0.105499
0.021532,-0.063268,0.105499
0.022522,-0.062923,0.105499
0.023501,-0.062564,0.105499
0.024471,-0.062191,0.105499
0.025431,-0.061804,0.105499
0.026381,-0.061405,0.105499
0.027320,-0.060993,0.105499
0.028248,-0.060569,0.105499
0.029165,-0.060132,0.105499
0.030072,-0.059684,0.105499
0.030966,-0.059225,0.105499
0.031850,-0.058755,0.105499
0.032721,-0.058274,0.105499
0.033581,-0.057783,0.105499
0.034429,-0.057281,0.105499
0.035265,-0.056771,0.105499
0.036089,-0.056251,0.105499
0.036900,-0.055722,0.105499
0.037699,-0.055184,0.105499
0.038486,-0.054638,0.105499
0.038486,-0.054638,0.105499
0.039265,-0.054081,0.105499
0.040040,-0.053510,0.105499
0.040811,-0.052924,0.105499
0.041579,-0.052323,0.105499
0.042341,-0.051708,0.105499
0.043098,-0.051079,0.105499
0.043850,-0.050435,0.105499
0.044597,-0.049776,0.105499
0.045337,-0.049103,0.105499
0.046071,-0.048415,0.105499
0.046798,-0.047712,0.105499
0.047518,-0.046996,0.105499
0.048230,-0.046264,0.105499
0.048934,-0.045519,0.105499
0.049630,-0.044759,0.105499
0.050317,-0.043986,0.105499
0.050995,-0.043198,0.105499
0.051663,-0.042396,0.105499
0.052321,-0.041581,0.105499
0.052970,-0.040752,0.105499
0.053607,-0.039910,0.105499
0.054233,-0.039055,0.105499
0.054848,-0.038186,0.105499
0.055452,-0.037305,0.105499
0.056042,-0.036411,0.105499
0.056621,-0.035505,0.105499
0.057187,-0.034586,0.105499
0.057739,-0.033656,0.105499
0.058278,-0.032714,0.105499
0.058802,-0.031761,0.105499
0.059313,-0.030797,0.105499
0.059809,-0.029823,0.105499
0.060290,-0.028838,0.105499
0.060756,-0.027842,0.105499
0.061207,-0.026838,0.105499
0.061641,-0.025824,0.105499
0.062060,-0.024801,0.105499
0.062462,-0.023769,0.105499
0.062848,-0.022729,0.105499
0.063217,-0.021682,0.105499
0.063569,-0.020627,0.105499
0.063904,-0.019565,0.105499
0.064222,-0.018496,0.105499
0.064521,-0.017421,0.105499
0.064803,-0.016341,0.105499
0.065068,-0.015256,0.105499
0.065314,-0.014165,0.105499
0.065541,-0.013071,0.105499
0.065751,-0.011972,0.105499
0.065942,-0.010870,0.105499
0.066115,-0.009765,0.105499
0.066269,-0.008657,0.105499
0.066404,-0.007548,0.105499
0.066521,-0.006437,0.105499
0.066620,-0.005325,0.105499
0.066699,-0.004212,0.105499
0.066760,-0.003099,0.105499
0.066802,-0.001986,0.105499
0.066826,-0.000874,0.105499
0.066832,0.000236,0.105499
0.066818,0.001345,0.105499
0.066787,0.002452,0.105499
0.066737,0.003557,0.105499
0.066669,0.004658,0.105499
0.066584,0.005756,0.105499
0.066480,0.006849,0.105499
0.066359,0.007939,0.105499
0.066220,0.009024,0.105499
0.066064,0.010103,0.105499
0.065891,0.011178,0.105499
0.065700,0.012246,0.105499
0.065494,0.013308,0.105499
0.065270,0.014363,0.105499
0.065031,0.015411,0.105499
0.064775,0.016452,0.105499
0.064504,0.017485,0.105499
0.064218,0.018509,0.105499
0.063916,0.019526,0.105499
0.063599,0.020534,0.105499
0.063268,0.021532,0.105499
0.062923,0.022522,0.105499
0.062564,0.023501,0.105499
0.062191,0.024471,0.105499
0.061804,0.025431,0.105499
0.061405,0.026381,0.105499
0.060993,0.027320,0.105499
0.060569,0.028248,0.105499
0.060132,0.029165,0.105499
0.059684,0.030072,0.105499
0.059225,0.030966,0.105499
0.058755,0.031850,0.105499
0.058274,0.032721,0.105499
0.057783,0.033581,0.105499
0.057281,0.034429,0.105499
0.056771,0.035265,0.105499
0.056251,0.036089,0.105499
0.055722,0.036900,0.105499
0.055184,0.037699,0.105499
0.054638,0.038486,0.105499


==> annulus_e0_r3_TFT_line_D=0.800000_u=0.9_dir=1.csv <==
0.047841,0.041069,0.105306
0.047248,0.041750,0.105306
0.046641,0.042426,0.105306
0.046021,0.043098,0.105306
0.045388,0.043764,0.105306
0.044742,0.044425,0.105306
0.044082,0.045079,0.105306
0.043410,0.045727,0.105306
0.042724,0.046369,0.105306
0.042025,0.047003,0.105306
0.041313,0.047630,0.105306
0.040587,0.048250,0.105306
0.039849,0.048861,0.105306
0.039099,0.049464,0.105306
0.038335,0.050058,0.105306
0.037559,0.050643,0.105306
0.036770,0.051218,0.105306
0.035970,0.051784,0.105306
0.035157,0.052339,0.105306
0.034332,0.052884,0.105306
0.033495,0.053418,0.105306
0.032646,0.053941,0.105306
0.031786,0.054452,0.105306
0.030915,0.054951,0.105306
0.030033,0.055438,0.105306
0.029141,0.055912,0.105306
0.028238,0.056374,0.105306
0.027324,0.056822,0.105306
0.026401,0.057257,0.105306
0.025468,0.057678,0.105306
0.024525,0.058085,0.105306
0.023574,0.058478,0.105306
0.022614,0.058856,0.105306
0.021646,0.059219,0.105306
0.020669,0.059567,0.105306
0.019685,0.059899,0.105306
0.018693,0.060216,0.105306
0.017695,0.060517,0.105306
0.016690,0.060802,0.105306
0.015679,0.061070,0.105306
0.014661,0.061322,0.105306
0.013639,0.061558,0.105306
0.012612,0.061776,0.105306
0.011579,0.061978,0.105306
0.010543,0.062163,0.105306
0.009503,0.062330,0.105306
0.008460,0.062481,0.105306
0.007414,0.062613,0.105306
0.006365,0.062729,0.105306
0.005315,0.062826,0.105306
0.004263,0.062906,0.105306
0.003209,0.062969,0.105306
0.002155,0.063014,0.105306
0.001101,0.063041,0.105306
0.000047,0.063051,0.105306
-0.001006,0.063043,0.105306
-0.002058,0.063017,0.105306
-0.003109,0.062974,0.105306
-0.004158,0.062913,0.105306
-0.005204,0.062836,0.105306
-0.006248,0.062740,0.105306
-0.007288,0.062628,0.105306
-0.008324,0.062499,0.105306
-0.009357,0.062352,0.105306
-0.010385,0.062190,0.105306
-0.011408,0.062010,0.105306
-0.012426,0.061814,0.105306
-0.013438,0.061602,0.105306
-0.014445,0.061374,0.105306
-0.015445,0.061130,0.105306
-0.016438,0.060870,0.105306
-0.017424,0.060595,0.105306
-0.018402,0.060305,0.105306
-0.019373,0.060001,0.105306
-0.020336,0.059681,0.105306
-0.021290,0.059347,0.105306
-0.022236,0.059000,0.105306
-0.023172,0.058638,0.105306
-0.024099,0.058263,0.105306
-0.025017,0.057875,0.105306
-0.025925,0.057474,0.105306
-0.026823,0.057060,0.105306
-0.027711,0.056635,0.105306
-0.028588,0.056197,0.105306
-0.029455,0.055748,0.105306
-0.030311,0.055287,0.105306
-0.031155,0.054815,0.105306
-0.031989,0.054333,0.105306
-0.032811,0.053841,0.105306
-0.033621,0.053338,0.105306
-0.034420,0.052826,0.105306
-0.035207,0.052305,0.105306
-0.035983,0.051775,0.105306
-0.036746,0.051236,0.105306
-0.037497,0.050689,0.105306
-0.038236,0.050134,0.105306
-0.038963,0.049571,0.105306
-0.039677,0.049001,0.105306
-0.040379,0.048424,0.105306
-0.041069,0.047841,0.105306
-0.041069,0.047841,0.105306
-0.041750,0.047248,0.105306
-0.042426,0.046641,0.105306
-0.043098,0.046021,0.105306
-0.043764,0.045388,0.105306
-0.044425,0.044742,0.105306
-0.045079,0.044082,0.105306
-0.045727,0.043410,0.105306
-0.046369,0.042724,0.105306
-0.047003,0.042025,0.105306
-0.047630,0.041313,0.105306
-0.048250,0.040587,0.105306
-0.048861,0.039849,0.105306
-0.049464,0.039099,0.105306
-0.050058,0.038335,0.105306
-0.050643,0.037559,0.105306
-0.051218,0.036770,0.105306
-0.051784,0.035970,0.105306
-0.052339,0.035157,0.105306
-0.052884,0.034332,0.105306
-0.053418,0.033495,0.105306
-0.053941,0.032646,0.105306
-0.054452,0.031786,0.105306
-0.054951,0.030915,0.105306
-0.055438,0.030033,0.105306
-0.055912,0.029141,0.105306
-0.056374,0.028238,0.105306
-0.056822,0.027324,0.105306
-0.057257,0.026401,0.105306
-0.057678,0.025468,0.105306
-0.058085,0.024525,0.105306
-0.058478,0.023574,0.105306
-0.058856,0.022614,0.105306
-0.059219,0.021646,0.105306
-0.059567,0.020669,0.105306
-0.059899,0.019685,0.105306
-0.060216,0.018693,0.105306
-0.060517,0.017695,0.105306
-0.060802,0.016690,0.105306
-0.061070,0.015679,0.105306
-0.061322,0.014661,0.105306
-0.061558,0.013639,0.105306
-0.061776,0.012612,0.105306
-0.061978,0.011579,0.105306
-0.062163,0.010543,0.105306
-0.062330,0.009503,0.105306
-0.062481,0.008460,0.105306
-0.062613,0.007414,0.105306
-0.062729,0.006365,0.105306
-0.062826,0.005315,0.105306
-0.062906,0.004263,0.105306
-0.062969,0.003209,0.105306
-0.063014,0.002155,0.105306
-0.063041,0.001101,0.105306
-0.063051,0.000047,0.105306
-0.063043,-0.001006,0.105306
-0.063017,-0.002058,0.105306
-0.062974,-0.003109,0.105306
-0.062913,-0.004158,0.105306
-0.062836,-0.005204,0.105306
-0.062740,-0.006248,0.105306
-0.062628,-0.007288,0.105306
-0.062499,-0.008324,0.105306
-0.062352,-0.009357,0.105306
-0.062190,-0.010385,0.105306
-0.062010,-0.011408,0.105306
-0.061814,-0.012426,0.105306
-0.061602,-0.013438,0.105306
-0.061374,-0.014445,0.105306
-0.061130,-0.015445,0.105306
-0.060870,-0.016438,0.105306
-0.060595,-0.017424,0.105306
-0.060305,-0.018402,0.105306
-0.060001,-0.019373,0.105306
-0.059681,-0.020336,0.105306
-0.059347,-0.021290,0.105306
-0.059000,-0.022236,0.105306
-0.058638,-0.023172,0.105306
-0.058263,-0.024099,0.105306
-0.057875,-0.025017,0.105306
-0.057474,-0.025925,0.105306
-0.057060,-0.026823,0.105306
-0.056635,-0.027711,0.105306
-0.056197,-0.028588,0.105306
-0.055748,-0.029455,0.105306
-0.055287,-0.030311,0.105306
-0.054815,-0.031155,0.105306
-0.054333,-0.031989,0.105306
-0.053841,-0.032811,0.105306
-0.053338,-0.033621,0.105306
-0.052826,-0.034420,0.105306
-0.052305,-0.035207,0.105306
-0.051775,-0.035983,0.105306
-0.051236,-0.036746,0.105306
-0.050689,-0.037497,0.105306
-0.050134,-0.038236,0.105306
-0.049571,-0.038963,0.105306
-0.049001,-0.039677,0.105306
-0.048424,-0.040379,0.105306
-0.047841,-0.041069,0.105306
-0.047841,-0.041069,0.105306
-0.047248,-0.041750,0.105306
-0.046641,-0.042426,0.105306
-0.046021,-0.043098,0.105306
-0.045388,-0.043764,0.105306
-0.044742,-0.044425,0.105306
-0.044082,-0.045079,0.105306
-0.043410,-0.045727,0.105306
-0.042724,-0.046369,0.105306
-0.042025,-0.047003,0.105306
-0.041313,-0.047630,0.105306
-0.040587,-0.048250,0.105306
-0.039849,-0.048861,0.105306
-0.039099,-0.049464,0.105306
-0.038335,-0.050058,0.105306
-0.037559,-0.050643,0.105306
-0.036770,-0.051218,0.105306
-0.035970,-0.051784,0.105306
-0.035157,-0.052339,0.105306
-0.034332,-0.052884,0.105306
-0.033495,-0.053418,0.105306
-0.032646,-0.053941,0.105306
-0.031786,-0.054452,0.105306
-0.030915,-0.054951,0.105306
-0.030033,-0.055438,0.105306
-0.029141,-0.055912,0.105306
-0.028238,-0.056374,0.105306
-0.027324,-0.056822,0.105306
-0.026401,-0.057257,0.105306
-0.025468,-0.057678,0.105306
-0.024525,-0.058085,0.105306
-0.023574,-0.058478,0.105306
-0.022614,-0.058856,0.105306
-0.021646,-0.059219,0.105306
-0.020669,-0.059567,0.105306
-0.019685,-0.059899,0.105306
-0.018693,-0.060216,0.105306
-0.017695,-0.060517,0.105306
-0.016690,-0.060802,0.105306
-0.015679,-0.061070,0.105306
-0.014661,-0.061322,0.105306
-0.013639,-0.061558,0.105306
-0.012612,-0.061776,0.105306
-0.011579,-0.061978,0.105306
-0.010543,-0.062163,0.105306
-0.009503,-0.062330,0.105306
-0.008460,-0.062481,0.105306
-0.007414,-0.062613,0.105306
-0.006365,-0.062729,0.105306
-0.005315,-0.062826,0.105306
-0.004263,-0.062906,0.105306
-0.003209,-0.062969,0.105306
-0.002155,-0.063014,0.105306
-0.001101,-0.063041,0.105306
-0.000047,-0.063051,0.105306
0.001006,-0.063043,0.105306
0.002058,-0.063017,0.105306
0.003109,-0.062974,0.105306
0.004158,-0.062913,0.105306
0.005204,-0.062836,0.105306
0.006248,-0.062740,0.105306
0.007288,-0.062628,0.105306
0.008324,-0.062499,0.105306
0.009357,-0.062352,0.105306
0.010385,-0.062190,0.105306
0.011408,-0.062010,0.105306
0.012426,-0.061814,0.105306
0.013438,-0.061602,0.105306
0.014445,-0.061374,0.105306
0.015445,-0.061130,0.105306
0.016438,-0.060870,0.105306
0.017424,-0.060595,0.105306
0.018402,-0.060305,0.105306
0.019373,-0.060001,0.105306
0.020336,-0.059681,0.105306
0.021290,-0.059347,0.105306
0.022236,-0.059000,0.105306
0.023172,-0.058638,0.105306
0.024099,-0.058263,0.105306
0.025017,-0.057875,0.105306
0.025925,-0.057474,0.105306
0.026823,-0.057060,0.105306
0.027711,-0.056635,0.105306
0.028588,-0.056197,0.105306
0.029455,-0.055748,0.105306
0.030311,-0.055287,0.105306
0.031155,-0.054815,0.105306
0.031989,-0.054333,0.105306
0.032811,-0.053841,0.105306
0.033621,-0.053338,0.105306
0.034420,-0.052826,0.105306
0.035207,-0.052305,0.105306
0.035983,-0.051775,0.105306
0.036746,-0.051236,0.105306
0.037497,-0.050689,0.105306
0.038236,-0.050134,0.105306
0.038963,-0.049571,0.105306
0.039677,-0.049001,0.105306
0.040379,-0.048424,0.105306
0.041069,-0.047841,0.105306
0.041069,-0.047841,0.105306
0.041750,-0.047248,0.105306
0.042426,-0.046641,0.105306
0.043098,-0.046021,0.105306
0.043764,-0.045388,0.105306
0.044425,-0.044742,0.105306
0.045079,-0.044082,0.105306
0.045727,-0.043410,0.105306
0.046369,-0.042724,0.105306
0.047003,-0.042025,0.105306
0.047630,-0.041313,0.105306
0.048250,-0.040587,0.105306
0.048861,-0.039849,0.105306
0.049464,-0.039099,0.105306
0.050058,-0.038335,0.105306
0.050643,-0.037559,0.105306
0.051218,-0.036770,0.105306
0.051784,-0.035970,0.105306
0.052339,-0.035157,0.105306
0.052884,-0.034332,0.105306
0.053418,-0.033495,0.105306
0.053941,-0.032646,0.105306
0.054452,-0.031786,0.105306
0.054951,-0.030915,0.105306
0.055438,-0.030033,0.105306
0.055912,-0.029141,0.105306
0.056374,-0.028238,0.105306
0.056822,-0.027324,0.105306
0.057257,-0.026401,0.105306
0.057678,-0.025468,0.105306
0.058085,-0.024525,0.105306
0.058478,-0.023574,0.105306
0.058856,-0.022614,0.105306
0.059219,-0.021646,0.105306
0.059567,-0.020669,0.105306
0.059899,-0.019685,0.105306
0.060216,-0.018693,0.105306
0.060517,-0.017695,0.105306
0.060802,-0.016690,0.105306
0.061070,-0.015679,0.105306
0.061322,-0.014661,0.105306
0.061558,-0.013639,0.105306
0.061776,-0.012612,0.105306
0.061978,-0.011579,0.105306
0.062163,-0.010543,0.105306
0.062330,-0.009503,0.105306
0.062481,-0.008460,0.105306
0.062613,-0.007414,0.105306
0.062729,-0.006365,0.105306
0.062826,-0.005315,0.105306
0.062906,-0.004263,0.105306
0.062969,-0.003209,0.105306
0.063014,-0.002155,0.105306
0.063041,-0.001101,0.105306
0.063051,-0.000047,0.105306
0.063043,0.001006,0.105306
0.063017,0.002058,0.105306
0.062974,0.003109,0.105306
0.062913,0.004158,0.105306
0.062836,0.005204,0.105306
0.062740,0.006248,0.105306
0.062628,0.007288,0.105306
0.062499,0.008324,0.105306
0.062352,0.009357,0.105306
0.062190,0.010385,0.105306
0.062010,0.011408,0.105306
0.061814,0.012426,0.105306
0.061602,0.013438,0.105306
0.061374,0.014445,0.105306
0.061130,0.015445,0.105306
0.060870,0.016438,0.105306
0.060595,0.017424,0.105306
0.060305,0.018402,0.105306
0.060001,0.019373,0.105306
0.059681,0.020336,0.105306
0.059347,0.021290,0.105306
0.059000,0.022236,0.105306
0.058638,0.023172,0.105306
0.058263,0.024099,0.105306
0.057875,0.025017,0.105306
0.057474,0.025925,0.105306
0.057060,0.026823,0.105306
0.056635,0.027711,0.105306
0.056197,0.028588,0.105306
0.055748,0.029455,0.105306
0.055287,0.030311,0.105306
0.054815,0.031155,0.105306
0.054333,0.031989,0.105306
0.053841,0.032811,0.105306
0.053338,0.033621,0.105306
0.052826,0.034420,0.105306
0.052305,0.035207,0.105306
0.051775,0.035983,0.105306
0.051236,0.036746,0.105306
0.050689,0.037497,0.105306
0.050134,0.038236,0.105306
0.049571,0.038963,0.105306
0.049001,0.039677,0.105306
0.048424,0.040379,0.105306
0.047841,0.041069,0.105306


==> annulus_e0_r3_TFT_line_D=0.900000_u=0.9_dir=1.csv <==
0.040744,0.042697,0.105137
0.040128,0.043277,0.105137
0.039500,0.043850,0.105137
0.038860,0.044418,0.105137
0.038209,0.044980,0.105137
0.037546,0.045535,0.105137
0.036870,0.046084,0.105137
0.036184,0.046625,0.105137
0.035485,0.047159,0.105137
0.034775,0.047685,0.105137
0.034053,0.048203,0.105137
0.033320,0.048712,0.105137
0.032576,0.049213,0.105137
0.031821,0.049705,0.105137
0.031055,0.050187,0.105137
0.030277,0.050660,0.105137
0.029489,0.051122,0.105137
0.028691,0.051575,0.105137
0.027882,0.052016,0.105137
0.027063,0.052447,0.105137
0.026234,0.052867,0.105137
0.025395,0.053275,0.105137
0.024547,0.053671,0.105137
0.023689,0.054055,0.105137
0.022822,0.054427,0.105137
0.021947,0.054786,0.105137
0.021063,0.055132,0.105137
0.020170,0.055464,0.105137
0.019270,0.055783,0.105137
0.018362,0.056089,0.105137
0.017446,0.056380,0.105137
0.016524,0.056658,0.105137
0.015594,0.056920,0.105137
0.014658,0.057169,0.105137
0.013717,0.057402,0.105137
0.012769,0.057620,0.105137
0.011816,0.057823,0.105137
0.010858,0.058011,0.105137
0.009895,0.058182,0.105137
0.008929,0.058339,0.105137
0.007958,0.058479,0.105137
0.006984,0.058603,0.105137
0.006006,0.058712,0.105137
0.005026,0.058804,0.105137
0.004044,0.058879,0.105137
0.003060,0.058939,0.105137
0.002074,0.058982,0.105137
0.001087,0.059008,0.105137
0.000100,0.059018,0.105137
-0.000888,0.059011,0.105137
-0.001875,0.058988,0.105137
-0.002862,0.058949,0.105137
-0.003848,0.058892,0.105137
-0.004832,0.058820,0.105137
-0.005815,0.058731,0.105137
-0.006795,0.058626,0.105137
-0.007773,0.058504,0.105137
-0.008747,0.058366,0.105137
-0.009718,0.058212,0.105137
-0.010686,0.058043,0.105137
-0.011649,0.057857,0.105137
-0.012607,0.057656,0.105137
-0.013561,0.057439,0.105137
-0.014509,0.057207,0.105137
-0.015452,0.056959,0.105137
-0.016388,0.056697,0.105137
-0.017318,0.056420,0.105137
-0.018241,0.056128,0.105137
-0.019157,0.055822,0.105137
-0.020066,0.055502,0.105137
-0.020966,0.055168,0.105137
-0.021859,0.054821,0.105137
-0.022744,0.054460,0.105137
-0.023620,0.054085,0.105137
-0.024487,0.053699,0.105137
-0.025344,0.053299,0.105137
-0.026193,0.052887,0.105137
-0.027032,0.052463,0.105137
-0.027860,0.052028,0.105137
-0.028679,0.051581,0.105137
-0.029488,0.051123,0.105137
-0.030286,0.050655,0.105137
-0.031073,0.050176,0.105137
-0.031849,0.049686,0.105137
-0.032615,0.049187,0.105137
-0.033369,0.048679,0.105137
-0.034112,0.048161,0.105137
-0.034844,0.047635,0.105137
-0.035564,0.047099,0.105137
-0.036272,0.046556,0.105137
-0.036968,0.046005,0.105137
-0.037653,0.045446,0.105137
-0.038326,0.044880,0.105137
-0.038987,0.044308,0.105137
-0.039635,0.043728,0.105137
-0.040272,0.043143,0.105137
-0.040897,0.042551,0.105137
-0.041509,0.041954,0.105137
-0.042109,0.041351,0.105137
-0.042697,0.040744,0.105137
-0.042697,0.040744,0.105137
-0.043277,0.040128,0.105137
-0.043850,0.039500,0.105137
-0.044418,0.038860,0.105137
-0.044980,0.038209,0.105137
-0.045535,0.037546,0.105137
-0.046084,0.036870,0.105137
-0.046625,0.036184,0.105137
-0.047159,0.035485,0.105137
-0.047685,0.034775,0.105137
-0.048203,0.034053,0.105137
-0.048712,0.033320,0.105137
-0.049213,0.032576,0.105137
-0.049705,0.031821,0.105137
-0.050187,0.031055,0.105137
-0.050660,0.030277,0.105137
-0.051122,0.029489,0.105137
-0.051575,0.028691,0.105137
-0.052016,0.027882,0.105137
-0.052447,0.027063,0.105137
-0.052867,0.026234,0.105137
-0.053275,0.025395,0.105137
-0.053671,0.024547,0.105137
-0.054055,0.023689,0.105137
-0.054427,0.022822,0.105137
-0.054786,0.021947,0.105137
-0.055132,0.021063,0.105137
-0.055464,0.020170,0.105137
-0.055783,0.019270,0.105137
-0.056089,0.018362,0.105137
-0.056380,0.017446,0.105137
-0.056658,0.016524,0.105137
-0.056920,0.015594,0.105137
-0.057169,0.014658,0.105137
-0.057402,0.013717,0.105137
-0.057620,0.012769,0.105137
-0.057823,0.011816,0.105137
-0.058011,0.010858,0.105137
-0.058182,0.009895,0.105137
-0.058339,0.008929,0.105137
-0.058479,0.007958,0.105137
-0.058603,0.006984,0.105137
-0.058712,0.006006,0.105137
-0.058804,0.005026,0.105137
-0.058879,0.004044,0.105137
-0.058939,0.003060,0.105137
-0.058982,0.002074,0.105137
-0.059008,0.001087,0.105137
-0.059018,0.000100,0.105137
-0.059011,-0.000888,0.105137
-0.058988,-0.001875,0.105137
-0.058949,-0.002862,0.105137
-0.058892,-0.003848,0.105137
-0.058820,-0.004832,0.105137
-0.058731,-0.005815,0.105137
-0.058626,-0.006795,0.105137
-0.058504,-0.007773,0.105137
-0.058366,-0.008747,0.105137
-0.058212,-0.009718,0.105137
-0.058043,-0.010686,0.105137
-0.057857,-0.011649,0.105137
-0.057656,-0.012607,0.105137
-0.057439,-0.013561,0.105137
-0.057207,-0.014509,0.105137
-0.056959,-0.015452,0.105137
-0.056697,-0.016388,0.105137
-0.056420,-0.017318,0.105137
-0.056128,-0.018241,0.105137
-0.055822,-0.019157,0.105137
-0.055502,-0.020066,0.105137
-0.055168,-0.020966,0.105137
-0.054821,-0.021859,0.105137
-0.054460,-0.022744,0.105137
-0.054085,-0.023620,0.105137
-0.053699,-0.024487,0.105137
-0.053299,-0.025344,0.105137
-0.052887,-0.026193,0.105137
-0.052463,-0.027032,0.105137
-0.052028,-0.027860,0.105137
-0.051581,-0.028679,0.105137
-0.051123,-0.029488,0.105137
-0.050655,-0.030286,0.105137
-0.050176,-0.031073,0.105137
-0.049686,-0.031849,0.105137
-0.049187,-0.032615,0.105137
-0.048679,-0.033369,0.105137
-0.048161,-0.034112,0.105137
-0.047635,-0.034844,0.105137
-0.047099,-0.035564,0.105137
-0.046556,-0.036272,0.105137
-0.046005,-0.036968,0.105137
-0.045446,-0.037653,0.105137
-0.044880,-0.038326,0.105137
-0.044308,-0.038987,0.105137
-0.043728,-0.039635,0.105137
-0.043143,-0.040272,0.105137
-0.042551,-0.040897,0.105137
-0.041954,-0.041509,0.105137
-0.041351,-0.042109,0.105137
-0.040744,-0.042697,0.105137
-0.040744,-0.042697,0.105137
-0.040128,-0.043277,0.105137
-0.039500,-0.043850,0.105137
-0.038860,-0.044418,0.105137
-0.038209,-0.044980,0.105137
-0.037546,-0.045535,0.105137
-0.036870,-0.046084,0.105137
-0.036184,-0.046625,0.105137
-0.035485,-0.047159,0.105137
-0.034775,-0.047685,0.105137
-0.034053,-0.048203,0.105137
-0.033320,-0.048712,0.105137
-0.032576,-0.049213,0.105137
-0.031821,-0.049705,0.105137
-0.031055,-0.050187,0.105137
-0.030277,-0.050660,0.105137
-0.029489,-0.051122,0.105137
-0.028691,-0.051575,0.105137
-0.027882,-0.052016,0.105137
-0.027063,-0.052447,0.105137
-0.026234,-0.052867,0.105137
-0.025395,-0.053275,0.105137
-0.024547,-0.053671,0.105137
-0.023689,-0.054055,0.105137
-0.022822,-0.054427,0.105137
-0.021947,-0.054786,0.105137
-0.021063,-0.055132,0.105137
-0.020170,-0.055464,0.105137
-0.019270,-0.055783,0.105137
-0.018362,-0.056089,0.105137
-0.017446,-0.056380,0.105137
-0.016524,-0.056658,0.105137
-0.015594,-0.056920,0.105137
-0.014658,-0.057169,0.105137
-0.013717,-0.057402,0.105137
-0.012769,-0.057620,0.105137
-0.011816,-0.057823,0.105137
-0.010858,-0.058011,0.105137
-0.009895,-0.058182,0.105137
-0.008929,-0.058339,0.105137
-0.007958,-0.058479,0.105137
-0.006984,-0.058603,0.105137
-0.006006,-0.058712,0.105137
-0.005026,-0.058804,0.105137
-0.004044,-0.058879,0.105137
-0.003060,-0.058939,0.105137
-0.002074,-0.058982,0.105137
-0.001087,-0.059008,0.105137
-0.000100,-0.059018,0.105137
0.000888,-0.059011,0.105137
0.001875,-0.058988,0.105137
0.002862,-0.058949,0.105137
0.003848,-0.058892,0.105137
0.004832,-0.058820,0.105137
0.005815,-0.058731,0.105137
0.006795,-0.058626,0.105137
0.007773,-0.058504,0.105137
0.008747,-0.058366,0.105137
0.009718,-0.058212,0.105137
0.010686,-0.058043,0.105137
0.011649,-0.057857,0.105137
0.012607,-0.057656,0.105137
0.013561,-0.057439,0.105137
0.014509,-0.057207,0.105137
0.015452,-0.056959,0.105137
0.016388,-0.056697,0.105137
0.017318,-0.056420,0.105137
0.018241,-0.056128,0.105137
0.019157,-0.055822,0.105137
0.020066,-0.055502,0.105137
0.020966,-0.055168,0.105137
0.021859,-0.054821,0.105137
0.022744,-0.054460,0.105137
0.023620,-0.054085,0.105137
0.024487,-0.053699,0.105137
0.025344,-0.053299,0.105137
0.026193,-0.052887,0.105137
0.027032,-0.052463,0.105137
0.027860,-0.052028,0.105137
0.028679,-0.051581,0.105137
0.029488,-0.051123,0.105137
0.030286,-0.050655,0.105137
0.031073,-0.050176,0.105137
0.031849,-0.049686,0.105137
0.032615,-0.049187,0.105137
0.033369,-0.048679,0.105137
0.034112,-0.048161,0.105137
0.034844,-0.047635,0.105137
0.035564,-0.047099,0.105137
0.036272,-0.046556,0.105137
0.036968,-0.046005,0.105137
0.037653,-0.045446,0.105137
0.038326,-0.044880,0.105137
0.038987,-0.044308,0.105137
0.039635,-0.043728,0.105137
0.040272,-0.043143,0.105137
0.040897,-0.042551,0.105137
0.041509,-0.041954,0.105137
0.042109,-0.041351,0.105137
0.042697,-0.040744,0.105137
0.042697,-0.040744,0.105137
0.043277,-0.040128,0.105137
0.043850,-0.039500,0.105137
0.044418,-0.038860,0.105137
0.044980,-0.038209,0.105137
0.045535,-0.037546,0.105137
0.046084,-0.036870,0.105137
0.046625,-0.036184,0.105137
0.047159,-0.035485,0.105137
0.047685,-0.034775,0.105137
0.048203,-0.034053,0.105137
0.048712,-0.033320,0.105137
0.049213,-0.032576,0.105137
0.049705,-0.031821,0.105137
0.050187,-0.031055,0.105137
0.050660,-0.030277,0.105137
0.051122,-0.029489,0.105137
0.051575,-0.028691,0.105137
0.052016,-0.027882,0.105137
0.052447,-0.027063,0.105137
0.052867,-0.026234,0.105137
0.053275,-0.025395,0.105137
0.053671,-0.024547,0.105137
0.054055,-0.023689,0.105137
0.054427,-0.022822,0.105137
0.054786,-0.021947,0.105137
0.055132,-0.021063,0.105137
0.055464,-0.020170,0.105137
0.055783,-0.019270,0.105137
0.056089,-0.018362,0.105137
0.056380,-0.017446,0.105137
0.056658,-0.016524,0.105137
0.056920,-0.015594,0.105137
0.057169,-0.014658,0.105137
0.057402,-0.013717,0.105137
0.057620,-0.012769,0.105137
0.057823,-0.011816,0.105137
0.058011,-0.010858,0.105137
0.058182,-0.009895,0.105137
0.058339,-0.008929,0.105137
0.058479,-0.007958,0.105137
0.058603,-0.006984,0.105137
0.058712,-0.006006,0.105137
0.058804,-0.005026,0.105137
0.058879,-0.004044,0.105137
0.058939,-0.003060,0.105137
0.058982,-0.002074,0.105137
0.059008,-0.001087,0.105137
0.059018,-0.000100,0.105137
0.059011,0.000888,0.105137
0.058988,0.001875,0.105137
0.058949,0.002862,0.105137
0.058892,0.003848,0.105137
0.058820,0.004832,0.105137
0.058731,0.005815,0.105137
0.058626,0.006795,0.105137
0.058504,0.007773,0.105137
0.058366,0.008747,0.105137
0.058212,0.009718,0.105137
0.058043,0.010686,0.105137
0.057857,0.011649,0.105137
0.057656,0.012607,0.105137
0.057439,0.013561,0.105137
0.057207,0.014509,0.105137
0.056959,0.015452,0.105137
0.056697,0.016388,0.105137
0.056420,0.017318,0.105137
0.056128,0.018241,0.105137
0.055822,0.019157,0.105137
0.055502,0.020066,0.105137
0.055168,0.020966,0.105137
0.054821,0.021859,0.105137
0.054460,0.022744,0.105137
0.054085,0.023620,0.105137
0.053699,0.024487,0.105137
0.053299,0.025344,0.105137
0.052887,0.026193,0.105137
0.052463,0.027032,0.105137
0.052028,0.027860,0.105137
0.051581,0.028679,0.105137
0.051123,0.029488,0.105137
0.050655,0.030286,0.105137
0.050176,0.031073,0.105137
0.049686,0.031849,0.105137
0.049187,0.032615,0.105137
0.048679,0.033369,0.105137
0.048161,0.034112,0.105137
0.047635,0.034844,0.105137
0.047099,0.035564,0.105137
0.046556,0.036272,0.105137
0.046005,0.036968,0.105137
0.045446,0.037653,0.105137
0.044880,0.038326,0.105137
0.044308,0.038987,0.105137
0.043728,0.039635,0.105137
0.043143,0.040272,0.105137
0.042551,0.040897,0.105137
0.041954,0.041509,0.105137
0.041351,0.042109,0.105137
0.040744,0.042697,0.105137


==> annulus_e0_r3_TFT_line_D=1.000000_u=0.9_dir=1.csv <==
0.033475,0.043315,0.105004
0.032851,0.043790,0.105004
0.032216,0.044259,0.105004
0.031572,0.044722,0.105004
0.030916,0.045177,0.105004
0.030251,0.045625,0.105004
0.029575,0.046066,0.105004
0.028889,0.046499,0.105004
0.028194,0.046924,0.105004
0.027488,0.047341,0.105004
0.026772,0.047750,0.105004
0.026047,0.048149,0.105004
0.025312,0.048539,0.105004
0.024568,0.048920,0.105004
0.023815,0.049291,0.105004
0.023052,0.049653,0.105004
0.022280,0.050004,0.105004
0.021500,0.050344,0.105004
0.020712,0.050674,0.105004
0.019914,0.050992,0.105004
0.019109,0.051299,0.105004
0.018296,0.051595,0.105004
0.017475,0.051879,0.105004
0.016647,0.052150,0.105004
0.015812,0.052410,0.105004
0.014969,0.052656,0.105004
0.014120,0.052890,0.105004
0.013265,0.053111,0.105004
0.012403,0.053319,0.105004
0.011536,0.053513,0.105004
0.010664,0.053694,0.105004
0.009786,0.053861,0.105004
0.008903,0.054014,0.105004
0.008016,0.054153,0.105004
0.007124,0.054277,0.105004
0.006229,0.054387,0.105004
0.005331,0.054483,0.105004
0.004429,0.054563,0.105004
0.003524,0.054629,0.105004
0.002617,0.054680,0.105004
0.001708,0.054716,0.105004
0.000797,0.054737,0.105004
-0.000115,0.054743,0.105004
-0.001028,0.054733,0.105004
-0.001941,0.054708,0.105004
-0.002855,0.054668,0.105004
-0.003768,0.054613,0.105004
-0.004681,0.054542,0.105004
-0.005593,0.054456,0.105004
-0.006504,0.054355,0.105004
-0.007412,0.054239,0.105004
-0.008319,0.054107,0.105004
-0.009223,0.053960,0.105004
-0.010124,0.053798,0.105004
-0.011022,0.053622,0.105004
-0.011916,0.053430,0.105004
-0.012807,0.053224,0.105004
-0.013692,0.053003,0.105004
-0.014574,0.052767,0.105004
-0.015450,0.052517,0.105004
-0.016320,0.052253,0.105004
-0.017185,0.051975,0.105004
-0.018044,0.051684,0.105004
-0.018896,0.051378,0.105004
-0.019742,0.051059,0.105004
-0.020580,0.050727,0.105004
-0.021412,0.050382,0.105004
-0.022235,0.050024,0.105004
-0.023051,0.049653,0.105004
-0.023858,0.049270,0.105004
-0.024657,0.048875,0.105004
-0.025447,0.048469,0.105004
-0.026228,0.048050,0.105004
-0.027000,0.047621,0.105004
-0.027763,0.047180,0.105004
-0.028516,0.046729,0.105004
-0.029259,0.046268,0.105004
-0.029992,0.045796,0.105004
-0.030715,0.045314,0.105004
-0.031427,0.044823,0.105004
-0.032129,0.044323,0.105004
-0.032820,0.043814,0.105004
-0.033500,0.043296,0.105004
-0.034169,0.042770,0.105004
-0.034827,0.042236,0.105004
-0.035474,0.041694,0.105004
-0.036110,0.041145,0.105004
-0.036734,0.040588,0.105004
-0.037346,0.040025,0.105004
-0.037947,0.039456,0.105004
-0.038537,0.038880,0.105004
-0.039115,0.038299,0.105004
-0.039681,0.037712,0.105004
-0.040235,0.037120,0.105004
-0.040778,0.036523,0.105004
-0.041309,0.035922,0.105004
-0.041828,0.035316,0.105004
-0.042335,0.034706,0.105004
-0.042831,0.034092,0.105004
-0.043315,0.033475,0.105004
-0.043315,0.033475,0.105004
-0.043790,0.032851,0.105004
-0.044259,0.032216,0.105004
-0.044722,0.031572,0.105004
-0.045177,0.030916,0.105004
-0.045625,0.030251,0.105004
-0.046066,0.029575,0.105004
-0.046499,0.028889,0.105004
-0.046924,0.028194,0.105004
-0.047341,0.027488,0.105004
-0.047750,0.026772,0.105004
-0.048149,0.026047,0.105004
-0.048539,0.025312,0.105004
-0.048920,0.024568,0.105004
-0.049291,0.023815,0.105004
-0.049653,0.023052,0.105004
-0.050004,0.022280,0.105004
-0.050344,0.021500,0.105004
-0.050674,0.020712,0.105004
-0.050992,0.019914,0.105004
-0.051299,0.019109,0.105004
-0.051595,0.018296,0.105004
-0.051879,0.017475,0.105004
-0.052150,0.016647,0.105004
-0.052410,0.015812,0.105004
-0.052656,0.014969,0.105004
-0.052890,0.014120,0.105004
-0.053111,0.013265,0.105004
-0.053319,0.012403,0.105004
-0.053513,0.011536,0.105004
-0.053694,0.010664,0.105004
-0.053861,0.009786,0.105004
-0.054014,0.008903,0.105004
-0.054153,0.008016,0.105004
-0.054277,0.007124,0.105004
-0.054387,0.006229,0.105004
-0.054483,0.005331,0.105004
-0.054563,0.004429,0.105004
-0.054629,0.003524,0.105004
-0.054680,0.002617,0.105004
-0.054716,0.001708,0.105004
-0.054737,0.000797,0.105004
-0.054743,-0.000115,0.105004
-0.054733,-0.001028,0.105004
-0.054708,-0.001941,0.105004
-0.054668,-0.002855,0.105004
-0.054613,-0.003768,0.105004
-0.054542,-0.004681,0.105004
-0.054456,-0.005593,0.105004
-0.054355,-0.006504,0.105004
-0.054239,-0.007412,0.105004
-0.054107,-0.008319,0.105004
-0.053960,-0.009223,0.105004
-0.053798,-0.010124,0.105004
-0.053622,-0.011022,0.105004
-0.053430,-0.011916,0.105004
-0.053224,-0.012807,0.105004
-0.053003,-0.013692,0.105004
-0.052767,-0.014574,0.105004
-0.052517,-0.015450,0.105004
-0.052253,-0.016320,0.105004
-0.051975,-0.017185,0.105004
-0.051684,-0.018044,0.105004
-0.051378,-0.018896,0.105004
-0.051059,-0.019742,0.105004
-0.050727,-0.020580,0.105004
-0.050382,-0.021412,0.105004
-0.050024,-0.022235,0.105004
-0.049653,-0.023051,0.105004
-0.049270,-0.023858,0.105004
-0.048875,-0.024657,0.105004
-0.048469,-0.025447,0.105004
-0.048050,-0.026228,0.105004
-0.047621,-0.027000,0.105004
-0.047180,-0.027763,0.105004
-0.046729,-0.028516,0.105004
-0.046268,-0.029259,0.105004
-0.045796,-0.029992,0.105004
-0.045314,-0.030715,0.105004
-0.044823,-0.031427,0.105004
-0.044323,-0.032129,0.105004
-0.043814,-0.032820,0.105004
-0.043296,-0.033500,0.105004
-0.042770,-0.034169,0.105004
-0.042236,-0.034827,0.105004
-0.041694,-0.035474,0.105004
-0.041145,-0.036110,0.105004
-0.040588,-0.036734,0.105004
-0.040025,-0.037346,0.105004
-0.039456,-0.037947,0.105004
-0.038880,-0.038537,0.105004
-0.038299,-0.039115,0.105004
-0.037712,-0.039681,0.105004
-0.037120,-0.040235,0.105004
-0.036523,-0.040778,0.105004
-0.035922,-0.041309,0.105004
-0.035316,-0.041828,0.105004
-0.034706,-0.042335,0.105004
-0.034092,-0.042831,0.105004
-0.033475,-0.043315,0.105004
-0.033475,-0.043315,0.105004
-0.032851,-0.043790,0.105004
-0.032216,-0.044259,0.105004
-0.031572,-0.044722,0.105004
-0.030916,-0.045177,0.105004
-0.030251,-0.045625,0.105004
-0.029575,-0.046066,0.105004
-0.028889,-0.046499,0.105004
-0.028194,-0.046924,0.105004
-0.027488,-0.047341,0.105004
-0.026772,-0.047750,0.105004
-0.026047,-0.048149,0.105004
-0.025312,-0.048539,0.105004
-0.024568,-0.048920,0.105004
-0.023815,-0.049291,0.105004
-0.023052,-0.049653,0.105004
-0.022280,-0.050004,0.105004
-0.021500,-0.050344,0.105004
-0.020712,-0.050674,0.105004
-0.019914,-0.050992,0.105004
-0.019109,-0.051299,0.105004
-0.018296,-0.051595,0.105004
-0.017475,-0.051879,0.105004
-0.016647,-0.052150,0.105004
-0.015812,-0.052410,0.105004
-0.014969,-0.052656,0.105004
-0.014120,-0.052890,0.105004
-0.013265,-0.053111,0.105004
-0.012403,-0.053319,0.105004
-0.011536,-0.053513,0.105004
-0.010664,-0.053694,0.105004
-0.009786,-0.053861,0.105004
-0.008903,-0.054014,0.105004
-0.008016,-0.054153,0.105004
-0.007124,-0.054277,0.105004
-0.006229,-0.054387,0.105004
-0.005331,-0.054483,0.105004
-0.004429,-0.054563,0.105004
-0.003524,-0.054629,0.105004
-0.002617,-0.054680,0.105004
-0.001708,-0.054716,0.105004
-0.000797,-0.054737,0.105004
0.000115,-0.054743,0.105004
0.001028,-0.054733,0.105004
0.001941,-0.054708,0.105004
0.002855,-0.054668,0.105004
0.003768,-0.054613,0.105004
0.004681,-0.054542,0.105004
0.005593,-0.054456,0.105004
0.006504,-0.054355,0.105004
0.007412,-0.054239,0.105004
0.008319,-0.054107,0.105004
0.009223,-0.053960,0.105004
0.010124,-0.053798,0.105004
0.011022,-0.053622,0.105004
0.011916,-0.053430,0.105004
0.012807,-0.053224,0.105004
0.013692,-0.053003,0.105004
0.014574,-0.052767,0.105004
0.015450,-0.052517,0.105004
0.016320,-0.052253,0.105004
0.017185,-0.051975,0.105004
0.018044,-0.051684,0.105004
0.018896,-0.051378,0.105004
0.019742,-0.051059,0.105004
0.020580,-0.050727,0.105004
0.021412,-0.050382,0.105004
0.022235,-0.050024,0.105004
0.023051,-0.049653,0.105004
0.023858,-0.049270,0.105004
0.024657,-0.048875,0.105004
0.025447,-0.048469,0.105004
0.026228,-0.048050,0.105004
0.027000,-0.047621,0.105004
0.027763,-0.047180,0.105004
0.028516,-0.046729,0.105004
0.029259,-0.046268,0.105004
0.029992,-0.045796,0.105004
0.030715,-0.045314,0.105004
0.031427,-0.044823,0.105004
0.032129,-0.044323,0.105004
0.032820,-0.043814,0.105004
0.033500,-0.043296,0.105004
0.034169,-0.042770,0.105004
0.034827,-0.042236,0.105004
0.035474,-0.041694,0.105004
0.036110,-0.041145,0.105004
0.036734,-0.040588,0.105004
0.037346,-0.040025,0.105004
0.037947,-0.039456,0.105004
0.038537,-0.038880,0.105004
0.039115,-0.038299,0.105004
0.039681,-0.037712,0.105004
0.040235,-0.037120,0.105004
0.040778,-0.036523,0.105004
0.041309,-0.035922,0.105004
0.041828,-0.035316,0.105004
0.042335,-0.034706,0.105004
0.042831,-0.034092,0.105004
0.043315,-0.033475,0.105004
0.043315,-0.033475,0.105004
0.043790,-0.032851,0.105004
0.044259,-0.032216,0.105004
0.044722,-0.031572,0.105004
0.045177,-0.030916,0.105004
0.045625,-0.030251,0.105004
0.046066,-0.029575,0.105004
0.046499,-0.028889,0.105004
0.046924,-0.028194,0.105004
0.047341,-0.027488,0.105004
0.047750,-0.026772,0.105004
0.048149,-0.026047,0.105004
0.048539,-0.025312,0.105004
0.048920,-0.024568,0.105004
0.049291,-0.023815,0.105004
0.049653,-0.023052,0.105004
0.050004,-0.022280,0.105004
0.050344,-0.021500,0.105004
0.050674,-0.020712,0.105004
0.050992,-0.019914,0.105004
0.051299,-0.019109,0.105004
0.051595,-0.018296,0.105004
0.051879,-0.017475,0.105004
0.052150,-0.016647,0.105004
0.052410,-0.015812,0.105004
0.052656,-0.014969,0.105004
0.052890,-0.014120,0.105004
0.053111,-0.013265,0.105004
0.053319,-0.012403,0.105004
0.053513,-0.011536,0.105004
0.053694,-0.010664,0.105004
0.053861,-0.009786,0.105004
0.054014,-0.008903,0.105004
0.054153,-0.008016,0.105004
0.054277,-0.007124,0.105004
0.054387,-0.006229,0.105004
0.054483,-0.005331,0.105004
0.054563,-0.004429,0.105004
0.054629,-0.003524,0.105004
0.054680,-0.002617,0.105004
0.054716,-0.001708,0.105004
0.054737,-0.000797,0.105004
0.054743,0.000115,0.105004
0.054733,0.001028,0.105004
0.054708,0.001941,0.105004
0.054668,0.002855,0.105004
0.054613,0.003768,0.105004
0.054542,0.004681,0.105004
0.054456,0.005593,0.105004
0.054355,0.006504,0.105004
0.054239,0.007412,0.105004
0.054107,0.008319,0.105004
0.053960,0.009223,0.105004
0.053798,0.010124,0.105004
0.053622,0.011022,0.105004
0.053430,0.011916,0.105004
0.053224,0.012807,0.105004
0.053003,0.013692,0.105004
0.052767,0.014574,0.105004
0.052517,0.015450,0.105004
0.052253,0.016320,0.105004
0.051975,0.017185,0.105004
0.051684,0.018044,0.105004
0.051378,0.018896,0.105004
0.051059,0.019742,0.105004
0.050727,0.020580,0.105004
0.050382,0.021412,0.105004
0.050024,0.022235,0.105004
0.049653,0.023051,0.105004
0.049270,0.023858,0.105004
0.048875,0.024657,0.105004
0.048469,0.025447,0.105004
0.048050,0.026228,0.105004
0.047621,0.027000,0.105004
0.047180,0.027763,0.105004
0.046729,0.028516,0.105004
0.046268,0.029259,0.105004
0.045796,0.029992,0.105004
0.045314,0.030715,0.105004
0.044823,0.031427,0.105004
0.044323,0.032129,0.105004
0.043814,0.032820,0.105004
0.043296,0.033500,0.105004
0.042770,0.034169,0.105004
0.042236,0.034827,0.105004
0.041694,0.035474,0.105004
0.041145,0.036110,0.105004
0.040588,0.036734,0.105004
0.040025,0.037346,0.105004
0.039456,0.037947,0.105004
0.038880,0.038537,0.105004
0.038299,0.039115,0.105004
0.037712,0.039681,0.105004
0.037120,0.040235,0.105004
0.036523,0.040778,0.105004
0.035922,0.041309,0.105004
0.035316,0.041828,0.105004
0.034706,0.042335,0.105004
0.034092,0.042831,0.105004
0.033475,0.043315,0.105004


==> annulus_e0_r3_TFT_out.csv <==
Load factor, Moment
0,0
0.1,89.35128152
0.2,176.1429415
0.3,257.4516246
0.4,322.0167128
0.5,368.2735853
0.5125,373.1342392
0.525,377.7829954
0.5375,382.2900963
0.55,386.6534974
0.5625,390.7778627
0.575,394.7314204
0.5875,398.5459291
0.6,402.2217811
0.6125,405.7591934
0.6234375,408.7393651
0.6330078125,411.261023
0.6413818359,413.3070593
0.6487091064,415.0401782
0.6551204681,416.518089
0.6663403511,419.0170091
0.6747552633,420.8183718
0.6810664475,422.1279629
0.6905332237,424.026204
0.7,425.8453351
0.7125,428.1244554
0.7234375,430.0028541
0.7330078125,431.5591151
0.7413818359,432.8539356
0.7487091064,433.9347122
0.7551204681,434.8409026
0.7663403511,436.3191107
0.7747552633,437.3340508
0.7810664475,438.053591
0.7905332237,439.0658091
0.8,439.9971943
0.8125,441.1040148
0.8234375,441.9550478
0.8330078125,442.6106585
0.8413818359,443.1161376
0.8487091064,443.5062598
0.8551204681,443.8077073
0.8663403511,444.2457821
0.8747552633,444.4858559
0.8810664475,444.6153704
0.8905332237,444.7422573
0.9,444.7888776
0.9125,444.7263908
0.9234375,444.5567169
0.9330078125,444.3200222
0.9413818359,444.045638
0.9487091064,443.7541869
0.9551204681,443.4595012
0.9663403511,442.8549
0.9747552633,442.3276469
0.9810664475,441.8908991
0.9905332237,441.1684336
1,440.3659127


==> annulus_e0_r4_TFT_line_D=0.700000_u=0.9_dir=1.csv <==
0.054711,0.038516,0.105513
0.054153,0.039296,0.105513
0.053582,0.040072,0.105513
0.052995,0.040844,0.105513
0.052394,0.041612,0.105513
0.051779,0.042376,0.105513
0.051149,0.043134,0.105513
0.050504,0.043887,0.105513
0.049845,0.044635,0.105513
0.049171,0.045376,0.105513
0.048482,0.046111,0.105513
0.047779,0.046839,0.105513
0.047062,0.047560,0.105513
0.046330,0.048273,0.105513
0.045584,0.048978,0.105513
0.044824,0.049675,0.105513
0.044049,0.050363,0.105513
0.043261,0.051042,0.105513
0.042458,0.051711,0.105513
0.041642,0.052370,0.105513
0.040813,0.053019,0.105513
0.039970,0.053658,0.105513
0.039113,0.054285,0.105513
0.038244,0.054901,0.105513
0.037362,0.055505,0.105513
0.036467,0.056097,0.105513
0.035560,0.056676,0.105513
0.034641,0.057243,0.105513
0.033710,0.057796,0.105513
0.032767,0.058336,0.105513
0.031813,0.058861,0.105513
0.030848,0.059373,0.105513
0.029872,0.059870,0.105513
0.028886,0.060352,0.105513
0.027890,0.060818,0.105513
0.026884,0.061270,0.105513
0.025869,0.061705,0.105513
0.024845,0.062124,0.105513
0.023813,0.062528,0.105513
0.022772,0.062914,0.105513
0.021723,0.063284,0.105513
0.020667,0.063637,0.105513
0.019604,0.063972,0.105513
0.018534,0.064290,0.105513
0.017458,0.064591,0.105513
0.016377,0.064873,0.105513
0.015290,0.065138,0.105513
0.014199,0.065385,0.105513
0.013103,0.065613,0.105513
0.012003,0.065823,0.105513
0.010900,0.066015,0.105513
0.009794,0.066188,0.105513
0.008685,0.066342,0.105513
0.007574,0.066478,0.105513
0.006462,0.066596,0.105513
0.005348,0.066694,0.105513
0.004234,0.066774,0.105513
0.003120,0.066836,0.105513
0.002006,0.066878,0.105513
0.000893,0.066902,0.105513
-0.000219,0.066908,0.105513
-0.001329,0.066895,0.105513
-0.002437,0.066864,0.105513
-0.003543,0.066815,0.105513
-0.004646,0.066747,0.105513
-0.005745,0.066661,0.105513
-0.006840,0.066558,0.105513
-0.007931,0.066437,0.105513
-0.009017,0.066298,0.105513
-0.010098,0.066142,0.105513
-0.011173,0.065969,0.105513
-0.012242,0.065779,0.105513
-0.013306,0.065572,0.105513
-0.014362,0.065349,0.105513
-0.015411,0.065109,0.105513
-0.016453,0.064854,0.105513
-0.017488,0.064583,0.105513
-0.018514,0.064296,0.105513
-0.019531,0.063994,0.105513
-0.020540,0.063678,0.105513
-0.021540,0.063346,0.105513
-0.022531,0.063001,0.105513
-0.023512,0.062641,0.105513
-0.024483,0.062268,0.105513
-0.025444,0.061882,0.105513
-0.026395,0.061482,0.105513
-0.027335,0.061070,0.105513
-0.028265,0.060645,0.105513
-0.029183,0.060209,0.105513
-0.030090,0.059760,0.105513
-0.030986,0.059301,0.105513
-0.031871,0.058830,0.105513
-0.032743,0.058349,0.105513
-0.033604,0.057857,0.105513
-0.034453,0.057356,0.105513
-0.035290,0.056845,0.105513
-0.036115,0.056324,0.105513
-0.036928,0.055795,0.105513
-0.037728,0.055257,0.105513
-0.038516,0.054711,0.105513
-0.038516,0.054711,0.105513
-0.039296,0.054153,0.105513
-0.040072,0.053582,0.105513
-0.040844,0.052995,0.105513
-0.041612,0.052394,0.105513
-0.042376,0.051779,0.105513
-0.043134,0.051149,0.105513
-0.043887,0.050504,0.105513
-0.044635,0.049845,0.105513
-0.045376,0.049171,0.105513
-0.046111,0.048482,0.105513
-0.046839,0.047779,0.105513
-0.047560,0.047062,0.105513
-0.048273,0.046330,0.105513
-0.048978,0.045584,0.105513
-0.049675,0.044824,0.105513
-0.050363,0.044049,0.105513
-0.051042,0.043261,0.105513
-0.051711,0.042458,0.105513
-0.052370,0.041642,0.105513
-0.053019,0.040813,0.105513
-0.053658,0.039970,0.105513
-0.054285,0.039113,0.105513
-0.054901,0.038244,0.105513
-0.055505,0.037362,0.105513
-0.056097,0.036467,0.105513
-0.056676,0.035560,0.105513
-0.057243,0.034641,0.105513
-0.057796,0.033710,0.105513
-0.058336,0.032767,0.105513
-0.058861,0.031813,0.105513
-0.059373,0.030848,0.105513
-0.059870,0.029872,0.105513
-0.060352,0.028886,0.105513
-0.060818,0.027890,0.105513
-0.061270,0.026884,0.105513
-0.061705,0.025869,0.105513
-0.062124,0.024845,0.105513
-0.062528,0.023813,0.105513
-0.062914,0.022772,0.105513
-0.063284,0.021723,0.105513
-0.063637,0.020667,0.105513
-0.063972,0.019604,0.105513
-0.064290,0.018534,0.105513
-0.064591,0.017458,0.105513
-0.064873,0.016377,0.105513
-0.065138,0.015290,0.105513
-0.065385,0.014199,0.105513
-0.065613,0.013103,0.105513
-0.065823,0.012003,0.105513
-0.066015,0.010900,0.105513
-0.066188,0.009794,0.105513
-0.066342,0.008685,0.105513
-0.066478,0.007574,0.105513
-0.066596,0.006462,0.105513
-0.066694,0.005348,0.105513
-0.066774,0.004234,0.105513
-0.066836,0.003120,0.105513
-0.066878,0.002006,0.105513
-0.066902,0.000893,0.105513
-0.066908,-0.000219,0.105513
-0.066895,-0.001329,0.105513
-0.066864,-0.002437,0.105513
-0.066815,-0.003543,0.105513
-0.066747,-0.004646,0.105513
-0.066661,-0.005745,0.105513
-0.066558,-0.006840,0.105513
-0.066437,-0.007931,0.105513
-0.066298,-0.009017,0.105513
-0.066142,-0.010098,0.105513
-0.065969,-0.011173,0.105513
-0.065779,-0.012242,0.105513
-0.065572,-0.013306,0.105513
-0.065349,-0.014362,0.105513
-0.065109,-0.015411,0.105513
-0.064854,-0.016453,0.105513
-0.064583,-0.017488,0.105513
-0.064296,-0.018514,0.105513
-0.063994,-0.019531,0.105513
-0.063678,-0.020540,0.105513
-0.063346,-0.021540,0.105513
-0.063001,-0.022531,0.105513
-0.062641,-0.023512,0.105513
-0.062268,-0.024483,0.105513
-0.061882,-0.025444,0.105513
-0.061482,-0.026395,0.105513
-0.061070,-0.027335,0.105513
-0.060645,-0.028265,0.105513
-0.060209,-0.029183,0.105513
-0.059760,-0.030090,0.105513
-0.059301,-0.030986,0.105513
-0.058830,-0.031871,0.105513
-0.058349,-0.032743,0.105513
-0.057857,-0.033604,0.105513
-0.057356,-0.034453,0.105513
-0.056845,-0.035290,0.105513
-0.056324,-0.036115,0.105513
-0.055795,-0.036928,0.105513
-0.055257,-0.037728,0.105513
-0.054711,-0.038516,0.105513
-0.054711,-0.038516,0.105513
-0.054153,-0.039296,0.105513
-0.053582,-0.040072,0.105513
-0.052995,-0.040844,0.105513
-0.052394,-0.041612,0.105513
-0.051779,-0.042376,0.105513
-0.051149,-0.043134,0.105513
-0.050504,-0.043887,0.105513
-0.049845,-0.044635,0.105513
-0.049171,-0.045376,0.105513
-0.048482,-0.046111,0.105513
-0.047779,-0.046839,0.105513
-0.047062,-0.047560,0.105513
-0.046330,-0.048273,0.105513
-0.045584,-0.048978,0.105513
-0.044824,-0.049675,0.105513
-0.044049,-0.050363,0.105513
-0.043261,-0.051042,0.105513
-0.042458,-0.051711,0.105513
-0.041642,-0.052370,0.105513
-0.040813,-0.053019,0.105513
-0.039970,-0.053658,0.105513
-0.039113,-0.054285,0.105513
-0.038244,-0.054901,0.105513
-0.037362,-0.055505,0.105513
-0.036467,-0.056097,0.105513
-0.035560,-0.056676,0.105513
-0.034641,-0.057243,0.105513
-0.033710,-0.057796,0.105513
-0.032767,-0.058336,0.105513
-0.031813,-0.058861,0.105513
-0.030848,-0.059373,0.105513
-0.029872,-0.059870,0.105513
-0.028886,-0.060352,0.105513
-0.027890,-0.060818,0.105513
-0.026884,-0.061270,0.105513
-0.025869,-0.061705,0.105513
-0.024845,-0.062124,0.105513
-0.023813,-0.062528,0.105513
-0.022772,-0.062914,0.105513
-0.021723,-0.063284,0.105513
-0.020667,-0.063637,0.105513
-0.019604,-0.063972,0.105513
-0.018534,-0.064290,0.105513
-0.017458,-0.064591,0.105513
-0.016377,-0.064873,0.105513
-0.015290,-0.065138,0.105513
-0.014199,-0.065385,0.105513
-0.013103,-0.065613,0.105513
-0.012003,-0.065823,0.105513
-0.010900,-0.066015,0.105513
-0.009794,-0.066188,0.105513
-0.008685,-0.066342,0.105513
-0.007574,-0.066478,0.105513
-0.006462,-0.066596,0.105513
-0.005348,-0.066694,0.105513
-0.004234,-0.066774,0.105513
-0.003120,-0.066836,0.105513
-0.002006,-0.066878,0.105513
-0.000893,-0.066902,0.105513
0.000219,-0.066908,0.105513
0.001329,-0.066895,0.105513
0.002437,-0.066864,0.105513
0.003543,-0.066815,0.105513
0.004646,-0.066747,0.105513
0.005745,-0.066661,0.105513
0.006840,-0.066558,0.105513
0.007931,-0.066437,0.105513
0.009017,-0.066298,0.105513
0.010098,-0.066142,0.105513
0.011173,-0.065969,0.105513
0.012242,-0.065779,0.105513
0.013306,-0.065572,0.105513
0.014362,-0.065349,0.105513
0.015411,-0.065109,0.105513
0.016453,-0.064854,0.105513
0.017488,-0.064583,0.105513
0.018514,-0.064296,0.105513
0.019531,-0.063994,0.105513
0.020540,-0.063678,0.105513
0.021540,-0.063346,0.105513
0.022531,-0.063001,0.105513
0.023512,-0.062641,0.105513
0.024483,-0.062268,0.105513
0.025444,-0.061882,0.105513
0.026395,-0.061482,0.105513
0.027335,-0.061070,0.105513
0.028265,-0.060645,0.105513
0.029183,-0.060209,0.105513
0.030090,-0.059760,0.105513
0.030986,-0.059301,0.105513
0.031871,-0.058830,0.105513
0.032743,-0.058349,0.105513
0.033604,-0.057857,0.105513
0.034453,-0.057356,0.105513
0.035290,-0.056845,0.105513
0.036115,-0.056324,0.105513
0.036928,-0.055795,0.105513
0.037728,-0.055257,0.105513
0.038516,-0.054711,0.105513
0.038516,-0.054711,0.105513
0.039296,-0.054153,0.105513
0.040072,-0.053582,0.105513
0.040844,-0.052995,0.105513
0.041612,-0.052394,0.105513
0.042376,-0.051779,0.105513
0.043134,-0.051149,0.105513
0.043887,-0.050504,0.105513
0.044635,-0.049845,0.105513
0.045376,-0.049171,0.105513
0.046111,-0.048482,0.105513
0.046839,-0.047779,0.105513
0.047560,-0.047062,0.105513
0.048273,-0.046330,0.105513
0.048978,-0.045584,0.105513
0.049675,-0.044824,0.105513
0.050363,-0.044049,0.105513
0.051042,-0.043261,0.105513
0.051711,-0.042458,0.105513
0.052370,-0.041642,0.105513
0.053019,-0.040813,0.105513
0.053658,-0.039970,0.105513
0.054285,-0.039113,0.105513
0.054901,-0.038244,0.105513
0.055505,-0.037362,0.105513
0.056097,-0.036467,0.105513
0.056676,-0.035560,0.105513
0.057243,-0.034641,0.105513
0.057796,-0.033710,0.105513
0.058336,-0.032767,0.105513
0.058861,-0.031813,0.105513
0.059373,-0.030848,0.105513
0.059870,-0.029872,0.105513
0.060352,-0.028886,0.105513
0.060818,-0.027890,0.105513
0.061270,-0.026884,0.105513
0.061705,-0.025869,0.105513
0.062124,-0.024845,0.105513
0.062528,-0.023813,0.105513
0.062914,-0.022772,0.105513
0.063284,-0.021723,0.105513
0.063637,-0.020667,0.105513
0.063972,-0.019604,0.105513
0.064290,-0.018534,0.105513
0.064591,-0.017458,0.105513
0.064873,-0.016377,0.105513
0.065138,-0.015290,0.105513
0.065385,-0.014199,0.105513
0.065613,-0.013103,0.105513
0.065823,-0.012003,0.105513
0.066015,-0.010900,0.105513
0.066188,-0.009794,0.105513
0.066342,-0.008685,0.105513
0.066478,-0.007574,0.105513
0.066596,-0.006462,0.105513
0.066694,-0.005348,0.105513
0.066774,-0.004234,0.105513
0.066836,-0.003120,0.105513
0.066878,-0.002006,0.105513
0.066902,-0.000893,0.105513
0.066908,0.000219,0.105513
0.066895,0.001329,0.105513
0.066864,0.002437,0.105513
0.066815,0.003543,0.105513
0.066747,0.004646,0.105513
0.066661,0.005745,0.105513
0.066558,0.006840,0.105513
0.066437,0.007931,0.105513
0.066298,0.009017,0.105513
0.066142,0.010098,0.105513
0.065969,0.011173,0.105513
0.065779,0.012242,0.105513
0.065572,0.013306,0.105513
0.065349,0.014362,0.105513
0.065109,0.015411,0.105513
0.064854,0.016453,0.105513
0.064583,0.017488,0.105513
0.064296,0.018514,0.105513
0.063994,0.019531,0.105513
0.063678,0.020540,0.105513
0.063346,0.021540,0.105513
0.063001,0.022531,0.105513
0.062641,0.023512,0.105513
0.062268,0.024483,0.105513
0.061882,0.025444,0.105513
0.061482,0.026395,0.105513
0.061070,0.027335,0.105513
0.060645,0.028265,0.105513
0.060209,0.029183,0.105513
0.059760,0.030090,0.105513
0.059301,0.030986,0.105513
0.058830,0.031871,0.105513
0.058349,0.032743,0.105513
0.057857,0.033604,0.105513
0.057356,0.034453,0.105513
0.056845,0.035290,0.105513
0.056324,0.036115,0.105513
0.055795,0.036928,0.105513
0.055257,0.037728,0.105513
0.054711,0.038516,0.105513


==> annulus_e0_r4_TFT_line_D=0.800000_u=0.9_dir=1.csv <==
0.047933,0.041081,0.105305
0.047339,0.041764,0.105305
0.046732,0.042442,0.105305
0.046112,0.043115,0.105305
0.045479,0.043782,0.105305
0.044832,0.044444,0.105305
0.044173,0.045100,0.105305
0.043499,0.045749,0.105305
0.042813,0.046392,0.105305
0.042114,0.047028,0.105305
0.041401,0.047657,0.105305
0.040676,0.048277,0.105305
0.039937,0.048890,0.105305
0.039186,0.049494,0.105305
0.038422,0.050089,0.105305
0.037645,0.050676,0.105305
0.036856,0.051252,0.105305
0.036055,0.051819,0.105305
0.035241,0.052376,0.105305
0.034416,0.052922,0.105305
0.033578,0.053457,0.105305
0.032729,0.053981,0.105305
0.031869,0.054494,0.105305
0.030997,0.054994,0.105305
0.030114,0.055483,0.105305
0.029221,0.055958,0.105305
0.028317,0.056421,0.105305
0.027403,0.056871,0.105305
0.026479,0.057307,0.105305
0.025545,0.057729,0.105305
0.024602,0.058137,0.105305
0.023650,0.058531,0.105305
0.022689,0.058910,0.105305
0.021719,0.059275,0.105305
0.020742,0.059624,0.105305
0.019757,0.059957,0.105305
0.018764,0.060275,0.105305
0.017765,0.060577,0.105305
0.016759,0.060863,0.105305
0.015746,0.061133,0.105305
0.014728,0.061386,0.105305
0.013705,0.061623,0.105305
0.012676,0.061843,0.105305
0.011643,0.062046,0.105305
0.010606,0.062231,0.105305
0.009564,0.062400,0.105305
0.008520,0.062551,0.105305
0.007473,0.062685,0.105305
0.006423,0.062801,0.105305
0.005371,0.062900,0.105305
0.004318,0.062981,0.105305
0.003263,0.063044,0.105305
0.002208,0.063090,0.105305
0.001153,0.063118,0.105305
0.000097,0.063128,0.105305
-0.000957,0.063121,0.105305
-0.002011,0.063096,0.105305
-0.003063,0.063054,0.105305
-0.004113,0.062994,0.105305
-0.005161,0.062917,0.105305
-0.006206,0.062823,0.105305
-0.007247,0.062711,0.105305
-0.008285,0.062582,0.105305
-0.009319,0.062437,0.105305
-0.010349,0.062274,0.105305
-0.011373,0.062096,0.105305
-0.012393,0.061900,0.105305
-0.013406,0.061689,0.105305
-0.014414,0.061461,0.105305
-0.015415,0.061217,0.105305
-0.016410,0.060958,0.105305
-0.017397,0.060684,0.105305
-0.018377,0.060394,0.105305
-0.019349,0.060090,0.105305
-0.020313,0.059771,0.105305
-0.021269,0.059438,0.105305
-0.022216,0.059090,0.105305
-0.023154,0.058729,0.105305
-0.024083,0.058354,0.105305
-0.025002,0.057966,0.105305
-0.025912,0.057565,0.105305
-0.026811,0.057152,0.105305
-0.027700,0.056726,0.105305
-0.028579,0.056289,0.105305
-0.029447,0.055840,0.105305
-0.030304,0.055379,0.105305
-0.031150,0.054908,0.105305
-0.031985,0.054426,0.105305
-0.032809,0.053933,0.105305
-0.033621,0.053431,0.105305
-0.034421,0.052919,0.105305
-0.035209,0.052397,0.105305
-0.035986,0.051867,0.105305
-0.036751,0.051328,0.105305
-0.037503,0.050781,0.105305
-0.038243,0.050226,0.105305
-0.038971,0.049663,0.105305
-0.039687,0.049093,0.105305
-0.040390,0.048516,0.105305
-0.041081,0.047933,0.105305
-0.041081,0.047933,0.105305
-0.041764,0.047339,0.105305
-0.042442,0.046732,0.105305
-0.043115,0.046112,0.105305
-0.043782,0.045479,0.105305
-0.044444,0.044832,0.105305
-0.045100,0.044173,0.105305
-0.045749,0.043499,0.105305
-0.046392,0.042813,0.105305
-0.047028,0.042114,0.105305
-0.047657,0.041401,0.105305
-0.048277,0.040676,0.105305
-0.048890,0.039937,0.105305
-0.049494,0.039186,0.105305
-0.050089,0.038422,0.105305
-0.050676,0.037645,0.105305
-0.051252,0.036856,0.105305
-0.051819,0.036055,0.105305
-0.052376,0.035241,0.105305
-0.052922,0.034416,0.105305
-0.053457,0.033578,0.105305
-0.053981,0.032729,0.105305
-0.054494,0.031869,0.105305
-0.054994,0.030997,0.105305
-0.055483,0.030114,0.105305
-0.055958,0.029221,0.105305
-0.056421,0.028317,0.105305
-0.056871,0.027403,0.105305
-0.057307,0.026479,0.105305
-0.057729,0.025545,0.105305
-0.058137,0.024602,0.105305
-0.058531,0.023650,0.105305
-0.058910,0.022689,0.105305
-0.059275,0.021719,0.105305
-0.059624,0.020742,0.105305
-0.059957,0.019757,0.105305
-0.060275,0.018764,0.105305
-0.060577,0.017765,0.105305
-0.060863,0.016759,0.105305
-0.061133,0.015746,0.105305
-0.061386,0.014728,0.105305
-0.061623,0.013705,0.105305
-0.061843,0.012676,0.105305
-0.062046,0.011643,0.105305
-0.062231,0.010606,0.105305
-0.062400,0.009564,0.105305
-0.062551,0.008520,0.105305
-0.062685,0.007473,0.105305
-0.062801,0.006423,0.105305
-0.062900,0.005371,0.105305
-0.062981,0.004318,0.105305
-0.063044,0.003263,0.105305
-0.063090,0.002208,0.105305
-0.063118,0.001153,0.105305
-0.063128,0.000097,0.105305
-0.063121,-0.000957,0.105305
-0.063096,-0.002011,0.105305
-0.063054,-0.003063,0.105305
-0.062994,-0.004113,0.105305
-0.062917,-0.005161,0.105305
-0.062823,-0.006206,0.105305
-0.062711,-0.007247,0.105305
-0.062582,-0.008285,0.105305
-0.062437,-0.009319,0.105305
-0.062274,-0.010349,0.105305
-0.062096,-0.011373,0.105305
-0.061900,-0.012393,0.105305
-0.061689,-0.013406,0.105305
-0.061461,-0.014414,0.105305
-0.061217,-0.015415,0.105305
-0.060958,-0.016410,0.105305
-0.060684,-0.017397,0.105305
-0.060394,-0.018377,0.105305
-0.060090,-0.019349,0.105305
-0.059771,-0.020313,0.105305
-0.059438,-0.021269,0.105305
-0.059090,-0.022216,0.105305
-0.058729,-0.023154,0.105305
-0.058354,-0.024083,0.105305
-0.057966,-0.025002,0.105305
-0.057565,-0.025912,0.105305
-0.057152,-0.026811,0.105305
-0.056726,-0.027700,0.105305
-0.056289,-0.028579,0.105305
-0.055840,-0.029447,0.105305
-0.055379,-0.030304,0.105305
-0.054908,-0.031150,0.105305
-0.054426,-0.031985,0.105305
-0.053933,-0.032809,0.105305
-0.053431,-0.033621,0.105305
-0.052919,-0.034421,0.105305
-0.052397,-0.035209,0.105305
-0.051867,-0.035986,0.105305
-0.051328,-0.036751,0.105305
-0.050781,-0.037503,0.105305
-0.050226,-0.038243,0.105305
-0.049663,-0.038971,0.105305
-0.049093,-0.039687,0.105305
-0.048516,-0.040390,0.105305
-0.047933,-0.041081,0.105305
-0.047933,-0.041081,0.105305
-0.047339,-0.041764,0.105305
-0.046732,-0.042442,0.105305
-0.046112,-0.043115,0.105305
-0.045479,-0.043782,0.105305
-0.044832,-0.044444,0.105305
-0.044173,-0.045100,0.105305
-0.043499,-0.045749,0.105305
-0.042813,-0.046392,0.105305
-0.042114,-0.047028,0.105305
-0.041401,-0.047657,0.105305
-0.040676,-0.048277,0.105305
-0.039937,-0.048890,0.105305
-0.039186,-0.049494,0.105305
-0.038422,-0.050089,0.105305
-0.037645,-0.050676,0.105305
-0.036856,-0.051252,0.105305
-0.036055,-0.051819,0.105305
-0.035241,-0.052376,0.105305
-0.034416,-0.052922,0.105305
-0.033578,-0.053457,0.105305
-0.032729,-0.053981,0.105305
-0.031869,-0.054494,0.105305
-0.030997,-0.054994,0.105305
-0.030114,-0.055483,0.105305
-0.029221,-0.055958,0.105305
-0.028317,-0.056421,0.105305
-0.027403,-0.056871,0.105305
-0.026479,-0.057307,0.105305
-0.025545,-0.057729,0.105305
-0.024602,-0.058137,0.105305
-0.023650,-0.058531,0.105305
-0.022689,-0.058910,0.105305
-0.021719,-0.059275,0.105305
-0.020742,-0.059624,0.105305
-0.019757,-0.059957,0.105305
-0.018764,-0.060275,0.105305
-0.017765,-0.060577,0.105305
-0.016759,-0.060863,0.105305
-0.015746,-0.061133,0.105305
-0.014728,-0.061386,0.105305
-0.013705,-0.061623,0.105305
-0.012676,-0.061843,0.105305
-0.011643,-0.062046,0.105305
-0.010606,-0.062231,0.105305
-0.009564,-0.062400,0.105305
-0.008520,-0.062551,0.105305
-0.007473,-0.062685,0.105305
-0.006423,-0.062801,0.105305
-0.005371,-0.062900,0.105305
-0.004318,-0.062981,0.105305
-0.003263,-0.063044,0.105305
-0.002208,-0.063090,0.105305
-0.001153,-0.063118,0.105305
-0.000097,-0.063128,0.105305
0.000957,-0.063121,0.105305
0.002011,-0.063096,0.105305
0.003063,-0.063054,0.105305
0.004113,-0.062994,0.105305
0.005161,-0.062917,0.105305
0.006206,-0.062823,0.105305
0.007247,-0.062711,0.105305
0.008285,-0.062582,0.105305
0.009319,-0.062437,0.105305
0.010349,-0.062274,0.105305
0.011373,-0.062096,0.105305
0.012393,-0.061900,0.105305
0.013406,-0.061689,0.105305
0.014414,-0.061461,0.105305
0.015415,-0.061217,0.105305
0.016410,-0.060958,0.105305
0.017397,-0.060684,0.105305
0.018377,-0.060394,0.105305
0.019349,-0.060090,0.105305
0.020313,-0.059771,0.105305
0.021269,-0.059438,0.105305
0.022216,-0.059090,0.105305
0.023154,-0.058729,0.105305
0.024083,-0.058354,0.105305
0.025002,-0.057966,0.105305
0.025912,-0.057565,0.105305
0.026811,-0.057152,0.105305
0.027700,-0.056726,0.105305
0.028579,-0.056289,0.105305
0.029447,-0.055840,0.105305
0.030304,-0.055379,0.105305
0.031150,-0.054908,0.105305
0.031985,-0.054426,0.105305
0.032809,-0.053933,0.105305
0.033621,-0.053431,0.105305
0.034421,-0.052919,0.105305
0.035209,-0.052397,0.105305
0.035986,-0.051867,0.105305
0.036751,-0.051328,0.105305
0.037503,-0.050781,0.105305
0.038243,-0.050226,0.105305
0.038971,-0.049663,0.105305
0.039687,-0.049093,0.105305
0.040390,-0.048516,0.105305
0.041081,-0.047933,0.105305
0.041081,-0.047933,0.105305
0.041764,-0.047339,0.105305
0.042442,-0.046732,0.105305
0.043115,-0.046112,0.105305
0.043782,-0.045479,0.105305
0.044444,-0.044832,0.105305
0.045100,-0.044173,0.105305
0.045749,-0.043499,0.105305
0.046392,-0.042813,0.105305
0.047028,-0.042114,0.105305
0.047657,-0.041401,0.105305
0.048277,-0.040676,0.105305
0.048890,-0.039937,0.105305
0.049494,-0.039186,0.105305
0.050089,-0.038422,0.105305
0.050676,-0.037645,0.105305
0.051252,-0.036856,0.105305
0.051819,-0.036055,0.105305
0.052376,-0.035241,0.105305
0.052922,-0.034416,0.105305
0.053457,-0.033578,0.105305
0.053981,-0.032729,0.105305
0.054494,-0.031869,0.105305
0.054994,-0.030997,0.105305
0.055483,-0.030114,0.105305
0.055958,-0.029221,0.105305
0.056421,-0.028317,0.105305
0.056871,-0.027403,0.105305
0.057307,-0.026479,0.105305
0.057729,-0.025545,0.105305
0.058137,-0.024602,0.105305
0.058531,-0.023650,0.105305
0.058910,-0.022689,0.105305
0.059275,-0.021719,0.105305
0.059624,-0.020742,0.105305
0.059957,-0.019757,0.105305
0.060275,-0.018764,0.105305
0.060577,-0.017765,0.105305
0.060863,-0.016759,0.105305
0.061133,-0.015746,0.105305
0.061386,-0.014728,0.105305
0.061623,-0.013705,0.105305
0.061843,-0.012676,0.105305
0.062046,-0.011643,0.105305
0.062231,-0.010606,0.105305
0.062400,-0.009564,0.105305
0.062551,-0.008520,0.105305
0.062685,-0.007473,0.105305
0.062801,-0.006423,0.105305
0.062900,-0.005371,0.105305
0.062981,-0.004318,0.105305
0.063044,-0.003263,0.105305
0.063090,-0.002208,0.105305
0.063118,-0.001153,0.105305
0.063128,-0.000097,0.105305
0.063121,0.000957,0.105305
0.063096,0.002011,0.105305
0.063054,0.003063,0.105305
0.062994,0.004113,0.105305
0.062917,0.005161,0.105305
0.062823,0.006206,0.105305
0.062711,0.007247,0.105305
0.062582,0.008285,0.105305
0.062437,0.009319,0.105305
0.062274,0.010349,0.105305
0.062096,0.011373,0.105305
0.061900,0.012393,0.105305
0.061689,0.013406,0.105305
0.061461,0.014414,0.105305
0.061217,0.015415,0.105305
0.060958,0.016410,0.105305
0.060684,0.017397,0.105305
0.060394,0.018377,0.105305
0.060090,0.019349,0.105305
0.059771,0.020313,0.105305
0.059438,0.021269,0.105305
0.059090,0.022216,0.105305
0.058729,0.023154,0.105305
0.058354,0.024083,0.105305
0.057966,0.025002,0.105305
0.057565,0.025912,0.105305
0.057152,0.026811,0.105305
0.056726,0.027700,0.105305
0.056289,0.028579,0.105305
0.055840,0.029447,0.105305
0.055379,0.030304,0.105305
0.054908,0.031150,0.105305
0.054426,0.031985,0.105305
0.053933,0.032809,0.105305
0.053431,0.033621,0.105305
0.052919,0.034421,0.105305
0.052397,0.035209,0.105305
0.051867,0.035986,0.105305
0.051328,0.036751,0.105305
0.050781,0.037503,0.105305
0.050226,0.038243,0.105305
0.049663,0.038971,0.105305
0.049093,0.039687,0.105305
0.048516,0.040390,0.105305
0.047933,0.041081,0.105305


==> annulus_e0_r4_TFT_line_D=0.900000_u=0.9_dir=1.csv <==
0.040837,0.042710,0.105130
0.040221,0.043291,0.105130
0.039593,0.043866,0.105130
0.038953,0.044435,0.105130
0.038301,0.044998,0.105130
0.037637,0.045554,0.105130
0.036962,0.046104,0.105130
0.036275,0.046647,0.105130
0.035576,0.047182,0.105130
0.034865,0.047709,0.105130
0.034143,0.048229,0.105130
0.033410,0.048740,0.105130
0.032665,0.049242,0.105130
0.031910,0.049735,0.105130
0.031143,0.050218,0.105130
0.030365,0.050693,0.105130
0.029577,0.051157,0.105130
0.028778,0.051610,0.105130
0.027968,0.052053,0.105130
0.027149,0.052486,0.105130
0.026319,0.052906,0.105130
0.025480,0.053316,0.105130
0.024630,0.053713,0.105130
0.023772,0.054099,0.105130
0.022905,0.054472,0.105130
0.022028,0.054832,0.105130
0.021143,0.055179,0.105130
0.020250,0.055513,0.105130
0.019349,0.055834,0.105130
0.018440,0.056140,0.105130
0.017524,0.056433,0.105130
0.016600,0.056712,0.105130
0.015670,0.056976,0.105130
0.014733,0.057225,0.105130
0.013791,0.057460,0.105130
0.012842,0.057679,0.105130
0.011888,0.057883,0.105130
0.010929,0.058072,0.105130
0.009965,0.058245,0.105130
0.008998,0.058402,0.105130
0.008026,0.058544,0.105130
0.007050,0.058669,0.105130
0.006072,0.058778,0.105130
0.005091,0.058872,0.105130
0.004107,0.058948,0.105130
0.003122,0.059009,0.105130
0.002135,0.059053,0.105130
0.001147,0.059080,0.105130
0.000159,0.059091,0.105130
-0.000830,0.059085,0.105130
-0.001819,0.059063,0.105130
-0.002807,0.059025,0.105130
-0.003794,0.058969,0.105130
-0.004780,0.058898,0.105130
-0.005764,0.058810,0.105130
-0.006745,0.058705,0.105130
-0.007724,0.058584,0.105130
-0.008700,0.058447,0.105130
-0.009673,0.058294,0.105130
-0.010642,0.058125,0.105130
-0.011606,0.057940,0.105130
-0.012566,0.057740,0.105130
-0.013521,0.057524,0.105130
-0.014470,0.057292,0.105130
-0.015414,0.057045,0.105130
-0.016352,0.056784,0.105130
-0.017283,0.056507,0.105130
-0.018208,0.056216,0.105130
-0.019125,0.055911,0.105130
-0.020035,0.055591,0.105130
-0.020938,0.055257,0.105130
-0.021832,0.054910,0.105130
-0.022718,0.054550,0.105130
-0.023595,0.054176,0.105130
-0.024464,0.053789,0.105130
-0.025323,0.053390,0.105130
-0.026173,0.052979,0.105130
-0.027013,0.052555,0.105130
-0.027843,0.052120,0.105130
-0.028664,0.051674,0.105130
-0.029474,0.051216,0.105130
-0.030273,0.050748,0.105130
-0.031062,0.050269,0.105130
-0.031840,0.049780,0.105130
-0.032607,0.049281,0.105130
-0.033362,0.048772,0.105130
-0.034107,0.048255,0.105130
-0.034840,0.047728,0.105130
-0.035561,0.047193,0.105130
-0.036271,0.046650,0.105130
-0.036969,0.046099,0.105130
-0.037655,0.045540,0.105130
-0.038329,0.044974,0.105130
-0.038991,0.044401,0.105130
-0.039641,0.043822,0.105130
-0.040279,0.043236,0.105130
-0.040905,0.042644,0.105130
-0.041519,0.042047,0.105130
-0.042120,0.041444,0.105130
-0.042710,0.040837,0.105130
-0.042710,0.040837,0.105130
-0.043291,0.040221,0.105130
-0.043866,0.039593,0.105130
-0.044435,0.038953,0.105130
-0.044998,0.038301,0.105130
-0.045554,0.037637,0.105130
-0.046104,0.036962,0.105130
-0.046647,0.036275,0.105130
-0.047182,0.035576,0.105130
-0.047709,0.034865,0.105130
-0.048229,0.034143,0.105130
-0.048740,0.033410,0.105130
-0.049242,0.032665,0.105130
-0.049735,0.031910,0.105130
-0.050218,0.031143,0.105130
-0.050693,0.030365,0.105130
-0.051157,0.029577,0.105130
-0.051610,0.028778,0.105130
-0.052053,0.027968,0.105130
-0.052486,0.027149,0.105130
-0.052906,0.026319,0.105130
-0.053316,0.025480,0.105130
-0.053713,0.024630,0.105130
-0.054099,0.023772,0.105130
-0.054472,0.022905,0.105130
-0.054832,0.022028,0.105130
-0.055179,0.021143,0.105130
-0.055513,0.020250,0.105130
-0.055834,0.019349,0.105130
-0.056140,0.018440,0.105130
-0.056433,0.017524,0.105130
-0.056712,0.016600,0.105130
-0.056976,0.015670,0.105130
-0.057225,0.014733,0.105130
-0.057460,0.013791,0.105130
-0.057679,0.012842,0.105130
-0.057883,0.011888,0.105130
-0.058072,0.010929,0.105130
-0.058245,0.009965,0.105130
-0.058402,0.008998,0.105130
-0.058544,0.008026,0.105130
-0.058669,0.007050,0.105130
-0.058778,0.006072,0.105130
-0.058872,0.005091,0.105130
-0.058948,0.004107,0.105130
-0.059009,0.003122,0.105130
-0.059053,0.002135,0.105130
-0.059080,0.001147,0.105130
-0.059091,0.000159,0.105130
-0.059085,-0.000830,0.105130
-0.059063,-0.001819,0.105130
-0.059025,-0.002807,0.105130
-0.058969,-0.003794,0.105130
-0.058898,-0.004780,0.105130
-0.058810,-0.005764,0.105130
-0.058705,-0.006745,0.105130
-0.058584,-0.007724,0.105130
-0.058447,-0.008700,0.105130
-0.058294,-0.009673,0.105130
-0.058125,-0.010642,0.105130
-0.057940,-0.011606,0.105130
-0.057740,-0.012566,0.105130
-0.057524,-0.013521,0.105130
-0.057292,-0.014470,0.105130
-0.057045,-0.015414,0.105130
-0.056784,-0.016352,0.105130
-0.056507,-0.017283,0.105130
-0.056216,-0.018208,0.105130
-0.055911,-0.019125,0.105130
-0.055591,-0.020035,0.105130
-0.055257,-0.020938,0.105130
-0.054910,-0.021832,0.105130
-0.054550,-0.022718,0.105130
-0.054176,-0.023595,0.105130
-0.053789,-0.024464,0.105130
-0.053390,-0.025323,0.105130
-0.052979,-0.026173,0.105130
-0.052555,-0.027013,0.105130
-0.052120,-0.027843,0.105130
-0.051674,-0.028664,0.105130
-0.051216,-0.029474,0.105130
-0.050748,-0.030273,0.105130
-0.050269,-0.031062,0.105130
-0.049780,-0.031840,0.105130
-0.049281,-0.032607,0.105130
-0.048772,-0.033362,0.105130
-0.048255,-0.034107,0.105130
-0.047728,-0.034840,0.105130
-0.047193,-0.035561,0.105130
-0.046650,-0.036271,0.105130
-0.046099,-0.036969,0.105130
-0.045540,-0.037655,0.105130
-0.044974,-0.038329,0.105130
-0.044401,-0.038991,0.105130
-0.043822,-0.039641,0.105130
-0.043236,-0.040279,0.105130
-0.042644,-0.040905,0.105130
-0.042047,-0.041519,0.105130
-0.041444,-0.042120,0.105130
-0.040837,-0.042710,0.105130
-0.040837,-0.042710,0.105130
-0.040221,-0.043291,0.105130
-0.039593,-0.043866,0.105130
-0.038953,-0.044435,0.105130
-0.038301,-0.044998,0.105130
-0.037637,-0.045554,0.105130
-0.036962,-0.046104,0.105130
-0.036275,-0.046647,0.105130
-0.035576,-0.047182,0.105130
-0.034865,-0.047709,0.105130
-0.034143,-0.048229,0.105130
-0.033410,-0.048740,0.105130
-0.032665,-0.049242,0.105130
-0.031910,-0.049735,0.105130
-0.031143,-0.050218,0.105130
-0.030365,-0.050693,0.105130
-0.029577,-0.051157,0.105130
-0.028778,-0.051610,0.105130
-0.027968,-0.052053,0.105130
-0.027149,-0.052486,0.105130
-0.026319,-0.052906,0.105130
-0.025480,-0.053316,0.105130
-0.024630,-0.053713,0.105130
-0.023772,-0.054099,0.105130
-0.022905,-0.054472,0.105130
-0.022028,-0.054832,0.105130
-0.021143,-0.055179,0.105130
-0.020250,-0.055513,0.105130
-0.019349,-0.055834,0.105130
-0.018440,-0.056140,0.105130
-0.017524,-0.056433,0.105130
-0.016600,-0.056712,0.105130
-0.015670,-0.056976,0.105130
-0.014733,-0.057225,0.105130
-0.013791,-0.057460,0.105130
-0.012842,-0.057679,0.105130
-0.011888,-0.057883,0.105130
-0.010929,-0.058072,0.105130
-0.009965,-0.058245,0.105130
-0.008998,-0.058402,0.105130
-0.008026,-0.058544,0.105130
-0.007050,-0.058669,0.105130
-0.006072,-0.058778,0.105130
-0.005091,-0.058872,0.105130
-0.004107,-0.058948,0.105130
-0.003122,-0.059009,0.105130
-0.002135,-0.059053,0.105130
-0.001147,-0.059080,0.105130
-0.000159,-0.059091,0.105130
0.000830,-0.059085,0.105130
0.001819,-0.059063,0.105130
0.002807,-0.059025,0.105130
0.003794,-0.058969,0.105130
0.004780,-0.058898,0.105130
0.005764,-0.058810,0.105130
0.006745,-0.058705,0.105130
0.007724,-0.058584,0.105130
0.008700,-0.058447,0.105130
0.009673,-0.058294,0.105130
0.010642,-0.058125,0.105130
0.011606,-0.057940,0.105130
0.012566,-0.057740,0.105130
0.013521,-0.057524,0.105130
0.014470,-0.057292,0.105130
0.015414,-0.057045,0.105130
0.016352,-0.056784,0.105130
0.017283,-0.056507,0.105130
0.018208,-0.056216,0.105130
0.019125,-0.055911,0.105130
0.020035,-0.055591,0.105130
0.020938,-0.055257,0.105130
0.021832,-0.054910,0.105130
0.022718,-0.054550,0.105130
0.023595,-0.054176,0.105130
0.024464,-0.053789,0.105130
0.025323,-0.053390,0.105130
0.026173,-0.052979,0.105130
0.027013,-0.052555,0.105130
0.027843,-0.052120,0.105130
0.028664,-0.051674,0.105130
0.029474,-0.051216,0.105130
0.030273,-0.050748,0.105130
0.031062,-0.050269,0.105130
0.031840,-0.049780,0.105130
0.032607,-0.049281,0.105130
0.033362,-0.048772,0.105130
0.034107,-0.048255,0.105130
0.034840,-0.047728,0.105130
0.035561,-0.047193,0.105130
0.036271,-0.046650,0.105130
0.036969,-0.046099,0.105130
0.037655,-0.045540,0.105130
0.038329,-0.044974,0.105130
0.038991,-0.044401,0.105130
0.039641,-0.043822,0.105130
0.040279,-0.043236,0.105130
0.040905,-0.042644,0.105130
0.041519,-0.042047,0.105130
0.042120,-0.041444,0.105130
0.042710,-0.040837,0.105130
0.042710,-0.040837,0.105130
0.043291,-0.040221,0.105130
0.043866,-0.039593,0.105130
0.044435,-0.038953,0.105130
0.044998,-0.038301,0.105130
0.045554,-0.037637,0.105130
0.046104,-0.036962,0.105130
0.046647,-0.036275,0.105130
0.047182,-0.035576,0.105130
0.047709,-0.034865,0.105130
0.048229,-0.034143,0.105130
0.048740,-0.033410,0.105130
0.049242,-0.032665,0.105130
0.049735,-0.031910,0.105130
0.050218,-0.031143,0.105130
0.050693,-0.030365,0.105130
0.051157,-0.029577,0.105130
0.051610,-0.028778,0.105130
0.052053,-0.027968,0.105130
0.052486,-0.027149,0.105130
0.052906,-0.026319,0.105130
0.053316,-0.025480,0.105130
0.053713,-0.024630,0.105130
0.054099,-0.023772,0.105130
0.054472,-0.022905,0.105130
0.054832,-0.022028,0.105130
0.055179,-0.021143,0.105130
0.055513,-0.020250,0.105130
0.055834,-0.019349,0.105130
0.056140,-0.018440,0.105130
0.056433,-0.017524,0.105130
0.056712,-0.016600,0.105130
0.056976,-0.015670,0.105130
0.057225,-0.014733,0.105130
0.057460,-0.013791,0.105130
0.057679,-0.012842,0.105130
0.057883,-0.011888,0.105130
0.058072,-0.010929,0.105130
0.058245,-0.009965,0.105130
0.058402,-0.008998,0.105130
0.058544,-0.008026,0.105130
0.058669,-0.007050,0.105130
0.058778,-0.006072,0.105130
0.058872,-0.005091,0.105130
0.058948,-0.004107,0.105130
0.059009,-0.003122,0.105130
0.059053,-0.002135,0.105130
0.059080,-0.001147,0.105130
0.059091,-0.000159,0.105130
0.059085,0.000830,0.105130
0.059063,0.001819,0.105130
0.059025,0.002807,0.105130
0.058969,0.003794,0.105130
0.058898,0.004780,0.105130
0.058810,0.005764,0.105130
0.058705,0.006745,0.105130
0.058584,0.007724,0.105130
0.058447,0.008700,0.105130
0.058294,0.009673,0.105130
0.058125,0.010642,0.105130
0.057940,0.011606,0.105130
0.057740,0.012566,0.105130
0.057524,0.013521,0.105130
0.057292,0.014470,0.105130
0.057045,0.015414,0.105130
0.056784,0.016352,0.105130
0.056507,0.017283,0.105130
0.056216,0.018208,0.105130
0.055911,0.019125,0.105130
0.055591,0.020035,0.105130
0.055257,0.020938,0.105130
0.054910,0.021832,0.105130
0.054550,0.022718,0.105130
0.054176,0.023595,0.105130
0.053789,0.024464,0.105130
0.053390,0.025323,0.105130
0.052979,0.026173,0.105130
0.052555,0.027013,0.105130
0.052120,0.027843,0.105130
0.051674,0.028664,0.105130
0.051216,0.029474,0.105130
0.050748,0.030273,0.105130
0.050269,0.031062,0.105130
0.049780,0.031840,0.105130
0.049281,0.032607,0.105130
0.048772,0.033362,0.105130
0.048255,0.034107,0.105130
0.047728,0.034840,0.105130
0.047193,0.035561,0.105130
0.046650,0.036271,0.105130
0.046099,0.036969,0.105130
0.045540,0.037655,0.105130
0.044974,0.038329,0.105130
0.044401,0.038991,0.105130
0.043822,0.039641,0.105130
0.043236,0.040279,0.105130
0.042644,0.040905,0.105130
0.042047,0.041519,0.105130
0.041444,0.042120,0.105130
0.040837,0.042710,0.105130


==> annulus_e0_r4_TFT_line_D=1.000000_u=0.9_dir=1.csv <==
0.033571,0.043334,0.104994
0.032947,0.043810,0.104994
0.032312,0.044280,0.104994
0.031667,0.044744,0.104994
0.031011,0.045201,0.104994
0.030346,0.045650,0.104994
0.029669,0.046093,0.104994
0.028983,0.046527,0.104994
0.028287,0.046954,0.104994
0.027581,0.047372,0.104994
0.026865,0.047782,0.104994
0.026139,0.048183,0.104994
0.025404,0.048574,0.104994
0.024659,0.048957,0.104994
0.023905,0.049329,0.104994
0.023142,0.049692,0.104994
0.022370,0.050044,0.104994
0.021589,0.050386,0.104994
0.020799,0.050717,0.104994
0.020002,0.051037,0.104994
0.019196,0.051345,0.104994
0.018382,0.051642,0.104994
0.017560,0.051927,0.104994
0.016731,0.052200,0.104994
0.015895,0.052461,0.104994
0.015052,0.052709,0.104994
0.014202,0.052944,0.104994
0.013346,0.053167,0.104994
0.012483,0.053376,0.104994
0.011615,0.053571,0.104994
0.010742,0.053753,0.104994
0.009863,0.053922,0.104994
0.008979,0.054076,0.104994
0.008091,0.054216,0.104994
0.007198,0.054341,0.104994
0.006302,0.054453,0.104994
0.005402,0.054549,0.104994
0.004499,0.054631,0.104994
0.003594,0.054698,0.104994
0.002685,0.054750,0.104994
0.001775,0.054787,0.104994
0.000863,0.054809,0.104994
-0.000050,0.054816,0.104994
-0.000964,0.054808,0.104994
-0.001879,0.054784,0.104994
-0.002794,0.054745,0.104994
-0.003709,0.054691,0.104994
-0.004623,0.054621,0.104994
-0.005536,0.054536,0.104994
-0.006448,0.054436,0.104994
-0.007358,0.054320,0.104994
-0.008266,0.054189,0.104994
-0.009171,0.054043,0.104994
-0.010074,0.053883,0.104994
-0.010973,0.053707,0.104994
-0.011869,0.053516,0.104994
-0.012761,0.053310,0.104994
-0.013648,0.053090,0.104994
-0.014530,0.052855,0.104994
-0.015408,0.052606,0.104994
-0.016280,0.052343,0.104994
-0.017146,0.052065,0.104994
-0.018007,0.051774,0.104994
-0.018861,0.051469,0.104994
-0.019708,0.051151,0.104994
-0.020548,0.050819,0.104994
-0.021380,0.050475,0.104994
-0.022206,0.050117,0.104994
-0.023023,0.049747,0.104994
-0.023832,0.049365,0.104994
-0.024632,0.048970,0.104994
-0.025424,0.048564,0.104994
-0.026207,0.048146,0.104994
-0.026980,0.047717,0.104994
-0.027744,0.047277,0.104994
-0.028499,0.046826,0.104994
-0.029243,0.046364,0.104994
-0.029978,0.045893,0.104994
-0.030702,0.045411,0.104994
-0.031416,0.044921,0.104994
-0.032119,0.044420,0.104994
-0.032812,0.043911,0.104994
-0.033493,0.043394,0.104994
-0.034164,0.042868,0.104994
-0.034824,0.042333,0.104994
-0.035472,0.041792,0.104994
-0.036109,0.041243,0.104994
-0.036735,0.040686,0.104994
-0.037349,0.040123,0.104994
-0.037951,0.039554,0.104994
-0.038542,0.038978,0.104994
-0.039122,0.038397,0.104994
-0.039689,0.037810,0.104994
-0.040245,0.037218,0.104994
-0.040789,0.036620,0.104994
-0.041322,0.036019,0.104994
-0.041842,0.035413,0.104994
-0.042351,0.034802,0.104994
-0.042848,0.034188,0.104994
-0.043334,0.033571,0.104994
-0.043334,0.033571,0.104994
-0.043810,0.032947,0.104994
-0.044280,0.032312,0.104994
-0.044744,0.031667,0.104994
-0.045201,0.031011,0.104994
-0.045650,0.030346,0.104994
-0.046093,0.029669,0.104994
-0.046527,0.028983,0.104994
-0.046954,0.028287,0.104994
-0.047372,0.027581,0.104994
-0.047782,0.026865,0.104994
-0.048183,0.026139,0.104994
-0.048574,0.025404,0.104994
-0.048957,0.024659,0.104994
-0.049329,0.023905,0.104994
-0.049692,0.023142,0.104994
-0.050044,0.022370,0.104994
-0.050386,0.021589,0.104994
-0.050717,0.020799,0.104994
-0.051037,0.020002,0.104994
-0.051345,0.019196,0.104994
-0.051642,0.018382,0.104994
-0.051927,0.017560,0.104994
-0.052200,0.016731,0.104994
-0.052461,0.015895,0.104994
-0.052709,0.015052,0.104994
-0.052944,0.014202,0.104994
-0.053167,0.013346,0.104994
-0.053376,0.012483,0.104994
-0.053571,0.011615,0.104994
-0.053753,0.010742,0.104994
-0.053922,0.009863,0.104994
-0.054076,0.008979,0.104994
-0.054216,0.008091,0.104994
-0.054341,0.007198,0.104994
-0.054453,0.006302,0.104994
-0.054549,0.005402,0.104994
-0.054631,0.004499,0.104994
-0.054698,0.003594,0.104994
-0.054750,0.002685,0.104994
-0.054787,0.001775,0.104994
-0.054809,0.000863,0.104994
-0.054816,-0.000050,0.104994
-0.054808,-0.000964,0.104994
-0.054784,-0.001879,0.104994
-0.054745,-0.002794,0.104994
-0.054691,-0.003709,0.104994
-0.054621,-0.004623,0.104994
-0.054536,-0.005536,0.104994
-0.054436,-0.006448,0.104994
-0.054320,-0.007358,0.104994
-0.054189,-0.008266,0.104994
-0.054043,-0.009171,0.104994
-0.053883,-0.010074,0.104994
-0.053707,-0.010973,0.104994
-0.053516,-0.011869,0.104994
-0.053310,-0.012761,0.104994
-0.053090,-0.013648,0.104994
-0.052855,-0.014530,0.104994
-0.052606,-0.015408,0.104994
-0.052343,-0.016280,0.104994
-0.052065,-0.017146,0.104994
-0.051774,-0.018007,0.104994
-0.051469,-0.018861,0.104994
-0.051151,-0.019708,0.104994
-0.050819,-0.020548,0.104994
-0.050475,-0.021380,0.104994
-0.050117,-0.022206,0.104994
-0.049747,-0.023023,0.104994
-0.049365,-0.023832,0.104994
-0.048970,-0.024632,0.104994
-0.048564,-0.025424,0.104994
-0.048146,-0.026207,0.104994
-0.047717,-0.026980,0.104994
-0.047277,-0.027744,0.104994
-0.046826,-0.028499,0.104994
-0.046364,-0.029243,0.104994
-0.045893,-0.029978,0.104994
-0.045411,-0.030702,0.104994
-0.044921,-0.031416,0.104994
-0.044420,-0.032119,0.104994
-0.043911,-0.032812,0.104994
-0.043394,-0.033493,0.104994
-0.042868,-0.034164,0.104994
-0.042333,-0.034824,0.104994
-0.041792,-0.035472,0.104994
-0.041243,-0.036109,0.104994
-0.040686,-0.036735,0.104994
-0.040123,-0.037349,0.104994
-0.039554,-0.037951,0.104994
-0.038978,-0.038542,0.104994
-0.038397,-0.039122,0.104994
-0.037810,-0.039689,0.104994
-0.037218,-0.040245,0.104994
-0.036620,-0.040789,0.104994
-0.036019,-0.041322,0.104994
-0.035413,-0.041842,0.104994
-0.034802,-0.042351,0.104994
-0.034188,-0.042848,0.104994
-0.033571,-0.043334,0.104994
-0.033571,-0.043334,0.104994
-0.032947,-0.043810,0.104994
-0.032312,-0.044280,0.104994
-0.031667,-0.044744,0.104994
-0.031011,-0.045201,0.104994
-0.030346,-0.045650,0.104994
-0.029669,-0.046093,0.104994
-0.028983,-0.046527,0.104994
-0.028287,-0.046954,0.104994
-0.027581,-0.047372,0.104994
-0.026865,-0.047782,0.104994
-0.026139,-0.048183,0.104994
-0.025404,-0.048574,0.104994
-0.024659,-0.048957,0.104994
-0.023905,-0.049329,0.104994
-0.023142,-0.049692,0.104994
-0.022370,-0.050044,0.104994
-0.021589,-0.050386,0.104994
-0.020799,-0.050717,0.104994
-0.020002,-0.051037,0.104994
-0.019196,-0.051345,0.104994
-0.018382,-0.051642,0.104994
-0.017560,-0.051927,0.104994
-0.016731,-0.052200,0.104994
-0.015895,-0.052461,0.104994
-0.015052,-0.052709,0.104994
-0.014202,-0.052944,0.104994
-0.013346,-0.053167,0.104994
-0.012483,-0.053376,0.104994
-0.011615,-0.053571,0.104994
-0.010742,-0.053753,0.104994
-0.009863,-0.053922,0.104994
-0.008979,-0.054076,0.104994
-0.008091,-0.054216,0.104994
-0.007198,-0.054341,0.104994
-0.006302,-0.054453,0.104994
-0.005402,-0.054549,0.104994
-0.004499,-0.054631,0.104994
-0.003594,-0.054698,0.104994
-0.002685,-0.054750,0.104994
-0.001775,-0.054787,0.104994
-0.000863,-0.054809,0.104994
0.000050,-0.054816,0.104994
0.000964,-0.054808,0.104994
0.001879,-0.054784,0.104994
0.002794,-0.054745,0.104994
0.003709,-0.054691,0.104994
0.004623,-0.054621,0.104994
0.005536,-0.054536,0.104994
0.006448,-0.054436,0.104994
0.007358,-0.054320,0.104994
0.008266,-0.054189,0.104994
0.009171,-0.054043,0.104994
0.010074,-0.053883,0.104994
0.010973,-0.053707,0.104994
0.011869,-0.053516,0.104994
0.012761,-0.053310,0.104994
0.013648,-0.053090,0.104994
0.014530,-0.052855,0.104994
0.015408,-0.052606,0.104994
0.016280,-0.052343,0.104994
0.017146,-0.052065,0.104994
0.018007,-0.051774,0.104994
0.018861,-0.051469,0.104994
0.019708,-0.051151,0.104994
0.020548,-0.050819,0.104994
0.021380,-0.050475,0.104994
0.022206,-0.050117,0.104994
0.023023,-0.049747,0.104994
0.023832,-0.049365,0.104994
0.024632,-0.048970,0.104994
0.025424,-0.048564,0.104994
0.026207,-0.048146,0.104994
0.026980,-0.047717,0.104994
0.027744,-0.047277,0.104994
0.028499,-0.046826,0.104994
0.029243,-0.046364,0.104994
0.029978,-0.045893,0.104994
0.030702,-0.045411,0.104994
0.031416,-0.044921,0.104994
0.032119,-0.044420,0.104994
0.032812,-0.043911,0.104994
0.033493,-0.043394,0.104994
0.034164,-0.042868,0.104994
0.034824,-0.042333,0.104994
0.035472,-0.041792,0.104994
0.036109,-0.041243,0.104994
0.036735,-0.040686,0.104994
0.037349,-0.040123,0.104994
0.037951,-0.039554,0.104994
0.038542,-0.038978,0.104994
0.039122,-0.038397,0.104994
0.039689,-0.037810,0.104994
0.040245,-0.037218,0.104994
0.040789,-0.036620,0.104994
0.041322,-0.036019,0.104994
0.041842,-0.035413,0.104994
0.042351,-0.034802,0.104994
0.042848,-0.034188,0.104994
0.043334,-0.033571,0.104994
0.043334,-0.033571,0.104994
0.043810,-0.032947,0.104994
0.044280,-0.032312,0.104994
0.044744,-0.031667,0.104994
0.045201,-0.031011,0.104994
0.045650,-0.030346,0.104994
0.046093,-0.029669,0.104994
0.046527,-0.028983,0.104994
0.046954,-0.028287,0.104994
0.047372,-0.027581,0.104994
0.047782,-0.026865,0.104994
0.048183,-0.026139,0.104994
0.048574,-0.025404,0.104994
0.048957,-0.024659,0.104994
0.049329,-0.023905,0.104994
0.049692,-0.023142,0.104994
0.050044,-0.022370,0.104994
0.050386,-0.021589,0.104994
0.050717,-0.020799,0.104994
0.051037,-0.020002,0.104994
0.051345,-0.019196,0.104994
0.051642,-0.018382,0.104994
0.051927,-0.017560,0.104994
0.052200,-0.016731,0.104994
0.052461,-0.015895,0.104994
0.052709,-0.015052,0.104994
0.052944,-0.014202,0.104994
0.053167,-0.013346,0.104994
0.053376,-0.012483,0.104994
0.053571,-0.011615,0.104994
0.053753,-0.010742,0.104994
0.053922,-0.009863,0.104994
0.054076,-0.008979,0.104994
0.054216,-0.008091,0.104994
0.054341,-0.007198,0.104994
0.054453,-0.006302,0.104994
0.054549,-0.005402,0.104994
0.054631,-0.004499,0.104994
0.054698,-0.003594,0.104994
0.054750,-0.002685,0.104994
0.054787,-0.001775,0.104994
0.054809,-0.000863,0.104994
0.054816,0.000050,0.104994
0.054808,0.000964,0.104994
0.054784,0.001879,0.104994
0.054745,0.002794,0.104994
0.054691,0.003709,0.104994
0.054621,0.004623,0.104994
0.054536,0.005536,0.104994
0.054436,0.006448,0.104994
0.054320,0.007358,0.104994
0.054189,0.008266,0.104994
0.054043,0.009171,0.104994
0.053883,0.010074,0.104994
0.053707,0.010973,0.104994
0.053516,0.011869,0.104994
0.053310,0.012761,0.104994
0.053090,0.013648,0.104994
0.052855,0.014530,0.104994
0.052606,0.015408,0.104994
0.052343,0.016280,0.104994
0.052065,0.017146,0.104994
0.051774,0.018007,0.104994
0.051469,0.018861,0.104994
0.051151,0.019708,0.104994
0.050819,0.020548,0.104994
0.050475,0.021380,0.104994
0.050117,0.022206,0.104994
0.049747,0.023023,0.104994
0.049365,0.023832,0.104994
0.048970,0.024632,0.104994
0.048564,0.025424,0.104994
0.048146,0.026207,0.104994
0.047717,0.026980,0.104994
0.047277,0.027744,0.104994
0.046826,0.028499,0.104994
0.046364,0.029243,0.104994
0.045893,0.029978,0.104994
0.045411,0.030702,0.104994
0.044921,0.031416,0.104994
0.044420,0.032119,0.104994
0.043911,0.032812,0.104994
0.043394,0.033493,0.104994
0.042868,0.034164,0.104994
0.042333,0.034824,0.104994
0.041792,0.035472,0.104994
0.041243,0.036109,0.104994
0.040686,0.036735,0.104994
0.040123,0.037349,0.104994
0.039554,0.037951,0.104994
0.038978,0.038542,0.104994
0.038397,0.039122,0.104994
0.037810,0.039689,0.104994
0.037218,0.040245,0.104994
0.036620,0.040789,0.104994
0.036019,0.041322,0.104994
0.035413,0.041842,0.104994
0.034802,0.042351,0.104994
0.034188,0.042848,0.104994
0.033571,0.043334,0.104994


==> annulus_e0_r4_TFT_out.csv <==
Load factor, Moment
0,0
0.1,89.33858603
0.2,176.1167528
0.3,257.404105
0.4,321.9636153
0.425,334.8897426
0.4375,341.0044631
0.45,346.8823938
0.6413818359,413.1693617
0.6487091064,414.9427021
0.6551204681,416.4556987
0.6663403511,419.0011139
0.6747552633,420.8220269
0.6810664475,422.1463404
0.6905332237,424.0687887
0.7,425.9112657
0.7125,428.2229758
0.7234375,430.0957979
0.7330078125,431.6386373
0.7413818359,432.9238822
0.7487091064,433.9954075
0.7551204681,434.8947969
0.7663403511,436.3815352
0.7747552633,437.4215574
0.7810664475,438.1602537
0.7905332237,439.2015902
0.8,440.1473757
0.8125,441.2711441
0.8234375,442.1380229
0.8330078125,442.8076266
0.8413818359,443.3252531
0.8487091064,443.7191036
0.8551204681,444.0184368
0.8663403511,444.452271
0.8747552633,444.702574
0.8810664475,444.8490182
0.8905332237,444.9977923
0.9,445.065136
0.9125,445.0262846
0.9234375,444.8742893
0.9330078125,444.6517486
0.9413818359,444.3867791
0.9487091064,444.0947829
0.9551204681,443.7924755
0.9663403511,443.1746847
0.9747552633,442.6337071
0.9810664475,442.1856061
0.9905332237,441.4454094
1,440.6222464


==> annulus_e1_r2_TFT_line_D=0.700000_u=0.9_dir=1.csv <==
0.054650,0.038530,0.105532
0.054093,0.039309,0.105532
0.053521,0.040085,0.105532
0.052934,0.040856,0.105532
0.052333,0.041623,0.105532
0.051717,0.042386,0.105532
0.051087,0.043143,0.105532
0.050442,0.043896,0.105532
0.049783,0.044642,0.105532
0.049109,0.045382,0.105532
0.048420,0.046116,0.105532
0.047717,0.046843,0.105532
0.047000,0.047563,0.105532
0.046268,0.048275,0.105532
0.045522,0.048980,0.105532
0.044762,0.049675,0.105532
0.043987,0.050363,0.105532
0.043199,0.051040,0.105532
0.042396,0.051709,0.105532
0.041580,0.052367,0.105532
0.040751,0.053015,0.105532
0.039908,0.053653,0.105532
0.039052,0.054279,0.105532
0.038182,0.054894,0.105532
0.037300,0.055497,0.105532
0.036406,0.056088,0.105532
0.035499,0.056666,0.105532
0.034580,0.057232,0.105532
0.033649,0.057784,0.105532
0.032706,0.058323,0.105532
0.031753,0.058847,0.105532
0.030788,0.059358,0.105532
0.029812,0.059854,0.105532
0.028827,0.060335,0.105532
0.027831,0.060800,0.105532
0.026825,0.061251,0.105532
0.025810,0.061685,0.105532
0.024787,0.062104,0.105532
0.023754,0.062506,0.105532
0.022714,0.062891,0.105532
0.021666,0.063260,0.105532
0.020610,0.063612,0.105532
0.019547,0.063946,0.105532
0.018478,0.064264,0.105532
0.017403,0.064563,0.105532
0.016322,0.064845,0.105532
0.015235,0.065109,0.105532
0.014144,0.065354,0.105532
0.013049,0.065582,0.105532
0.011950,0.065791,0.105532
0.010847,0.065982,0.105532
0.009741,0.066154,0.105532
0.008633,0.066308,0.105532
0.007523,0.066443,0.105532
0.006411,0.066559,0.105532
0.005299,0.066657,0.105532
0.004185,0.066736,0.105532
0.003072,0.066797,0.105532
0.001958,0.066839,0.105532
0.000846,0.066862,0.105532
-0.000266,0.066867,0.105532
-0.001375,0.066853,0.105532
-0.002483,0.066821,0.105532
-0.003587,0.066771,0.105532
-0.004689,0.066703,0.105532
-0.005788,0.066616,0.105532
-0.006882,0.066512,0.105532
-0.007972,0.066390,0.105532
-0.009057,0.066251,0.105532
-0.010138,0.066094,0.105532
-0.011212,0.065921,0.105532
-0.012281,0.065730,0.105532
-0.013343,0.065523,0.105532
-0.014399,0.065299,0.105532
-0.015447,0.065059,0.105532
-0.016488,0.064803,0.105532
-0.017522,0.064531,0.105532
-0.018547,0.064244,0.105532
-0.019564,0.063941,0.105532
-0.020572,0.063624,0.105532
-0.021571,0.063292,0.105532
-0.022561,0.062946,0.105532
-0.023541,0.062586,0.105532
-0.024511,0.062213,0.105532
-0.025472,0.061826,0.105532
-0.026422,0.061426,0.105532
-0.027361,0.061013,0.105532
-0.028289,0.060588,0.105532
-0.029207,0.060151,0.105532
-0.030113,0.059703,0.105532
-0.031009,0.059243,0.105532
-0.031892,0.058772,0.105532
-0.032764,0.058290,0.105532
-0.033624,0.057798,0.105532
-0.034472,0.057297,0.105532
-0.035308,0.056785,0.105532
-0.036132,0.056265,0.105532
-0.036944,0.055735,0.105532
-0.037743,0.055197,0.105532
-0.038530,0.054650,0.105532
-0.038530,0.054650,0.105532
-0.039309,0.054093,0.105532
-0.040085,0.053521,0.105532
-0.040856,0.052934,0.105532
-0.041623,0.052333,0.105532
-0.042386,0.051717,0.105532
-0.043143,0.051087,0.105532
-0.043896,0.050442,0.105532
-0.044642,0.049783,0.105532
-0.045382,0.049109,0.105532
-0.046116,0.048420,0.105532
-0.046843,0.047717,0.105532
-0.047563,0.047000,0.105532
-0.048275,0.046268,0.105532
-0.048980,0.045522,0.105532
-0.049675,0.044762,0.105532
-0.050363,0.043987,0.105532
-0.051040,0.043199,0.105532
-0.051709,0.042396,0.105532
-0.052367,0.041580,0.105532
-0.053015,0.040751,0.105532
-0.053653,0.039908,0.105532
-0.054279,0.039052,0.105532
-0.054894,0.038182,0.105532
-0.055497,0.037300,0.105532
-0.056088,0.036406,0.105532
-0.056666,0.035499,0.105532
-0.057232,0.034580,0.105532
-0.057784,0.033649,0.105532
-0.058323,0.032706,0.105532
-0.058847,0.031753,0.105532
-0.059358,0.030788,0.105532
-0.059854,0.029812,0.105532
-0.060335,0.028827,0.105532
-0.060800,0.027831,0.105532
-0.061251,0.026825,0.105532
-0.061685,0.025810,0.105532
-0.062104,0.024787,0.105532
-0.062506,0.023754,0.105532
-0.062891,0.022714,0.105532
-0.063260,0.021666,0.105532
-0.063612,0.020610,0.105532
-0.063946,0.019547,0.105532
-0.064264,0.018478,0.105532
-0.064563,0.017403,0.105532
-0.064845,0.016322,0.105532
-0.065109,0.015235,0.105532
-0.065354,0.014144,0.105532
-0.065582,0.013049,0.105532
-0.065791,0.011950,0.105532
-0.065982,0.010847,0.105532
-0.066154,0.009741,0.105532
-0.066308,0.008633,0.105532
-0.066443,0.007523,0.105532
-0.066559,0.006411,0.105532
-0.066657,0.005299,0.105532
-0.066736,0.004185,0.105532
-0.066797,0.003072,0.105532
-0.066839,0.001958,0.105532
-0.066862,0.000846,0.105532
-0.066867,-0.000266,0.105532
-0.066853,-0.001375,0.105532
-0.066821,-0.002483,0.105532
-0.066771,-0.003587,0.105532
-0.066703,-0.004689,0.105532
-0.066616,-0.005788,0.105532
-0.066512,-0.006882,0.105532
-0.066390,-0.007972,0.105532
-0.066251,-0.009057,0.105532
-0.066094,-0.010138,0.105532
-0.065921,-0.011212,0.105532
-0.065730,-0.012281,0.105532
-0.065523,-0.013343,0.105532
-0.065299,-0.014399,0.105532
-0.065059,-0.015447,0.105532
-0.064803,-0.016488,0.105532
-0.064531,-0.017522,0.105532
-0.064244,-0.018547,0.105532
-0.063941,-0.019564,0.105532
-0.063624,-0.020572,0.105532
-0.063292,-0.021571,0.105532
-0.062946,-0.022561,0.105532
-0.062586,-0.023541,0.105532
-0.062213,-0.024511,0.105532
-0.061826,-0.025472,0.105532
-0.061426,-0.026422,0.105532
-0.061013,-0.027361,0.105532
-0.060588,-0.028289,0.105532
-0.060151,-0.029207,0.105532
-0.059703,-0.030113,0.105532
-0.059243,-0.031009,0.105532
-0.058772,-0.031892,0.105532
-0.058290,-0.032764,0.105532
-0.057798,-0.033624,0.105532
-0.057297,-0.034472,0.105532
-0.056785,-0.035308,0.105532
-0.056265,-0.036132,0.105532
-0.055735,-0.036944,0.105532
-0.055197,-0.037743,0.105532
-0.054650,-0.038530,0.105532
-0.054650,-0.038530,0.105532
-0.054093,-0.039309,0.105532
-0.053521,-0.040085,0.105532
-0.052934,-0.040856,0.105532
-0.052333,-0.041623,0.105532
-0.051717,-0.042386,0.105532
-0.051087,-0.043143,0.105532
-0.050442,-0.043896,0.105532
-0.049783,-0.044642,0.105532
-0.049109,-0.045382,0.105532
-0.048420,-0.046116,0.105532
-0.047717,-0.046843,0.105532
-0.047000,-0.047563,0.105532
-0.046268,-0.048275,0.105532
-0.045522,-0.048980,0.105532
-0.044762,-0.049675,0.105532
-0.043987,-0.050363,0.105532
-0.043199,-0.051040,0.105532
-0.042396,-0.051709,0.105532
-0.041580,-0.052367,0.105532
-0.040751,-0.053015,0.105532
-0.039908,-0.053653,0.105532
-0.039052,-0.054279,0.105532
-0.038182,-0.054894,0.105532
-0.037300,-0.055497,0.105532
-0.036406,-0.056088,0.105532
-0.035499,-0.056666,0.105532
-0.034580,-0.057232,0.105532
-0.033649,-0.057784,0.105532
-0.032706,-0.058323,0.105532
-0.031753,-0.058847,0.105532
-0.030788,-0.059358,0.105532
-0.029812,-0.059854,0.105532
-0.028827,-0.060335,0.105532
-0.027831,-0.060800,0.105532
-0.026825,-0.061251,0.105532
-0.025810,-0.061685,0.105532
-0.024787,-0.062104,0.105532
-0.023754,-0.062506,0.105532
-0.022714,-0.062891,0.105532
-0.021666,-0.063260,0.105532
-0.020610,-0.063612,0.105532
-0.019547,-0.063946,0.105532
-0.018478,-0.064264,0.105532
-0.017403,-0.064563,0.105532
-0.016322,-0.064845,0.105532
-0.015235,-0.065109,0.105532
-0.014144,-0.065354,0.105532
-0.013049,-0.065582,0.105532
-0.011950,-0.065791,0.105532
-0.010847,-0.065982,0.105532
-0.009741,-0.066154,0.105532
-0.008633,-0.066308,0.105532
-0.007523,-0.066443,0.105532
-0.006411,-0.066559,0.105532
-0.005299,-0.066657,0.105532
-0.004185,-0.066736,0.105532
-0.003072,-0.066797,0.105532
-0.001958,-0.066839,0.105532
-0.000846,-0.066862,0.105532
0.000266,-0.066867,0.105532
0.001375,-0.066853,0.105532
0.002483,-0.066821,0.105532
0.003587,-0.066771,0.105532
0.004689,-0.066703,0.105532
0.005788,-0.066616,0.105532
0.006882,-0.066512,0.105532
0.007972,-0.066390,0.105532
0.009057,-0.066251,0.105532
0.010138,-0.066094,0.105532
0.011212,-0.065921,0.105532
0.012281,-0.065730,0.105532
0.013343,-0.065523,0.105532
0.014399,-0.065299,0.105532
0.015447,-0.065059,0.105532
0.016488,-0.064803,0.105532
0.017522,-0.064531,0.105532
0.018547,-0.064244,0.105532
0.019564,-0.063941,0.105532
0.020572,-0.063624,0.105532
0.021571,-0.063292,0.105532
0.022561,-0.062946,0.105532
0.023541,-0.062586,0.105532
0.024511,-0.062213,0.105532
0.025472,-0.061826,0.105532
0.026422,-0.061426,0.105532
0.027361,-0.061013,0.105532
0.028289,-0.060588,0.105532
0.029207,-0.060151,0.105532
0.030113,-0.059703,0.105532
0.031009,-0.059243,0.105532
0.031892,-0.058772,0.105532
0.032764,-0.058290,0.105532
0.033624,-0.057798,0.105532
0.034472,-0.057297,0.105532
0.035308,-0.056785,0.105532
0.036132,-0.056265,0.105532
0.036944,-0.055735,0.105532
0.037743,-0.055197,0.105532
0.038530,-0.054650,0.105532
0.038530,-0.054650,0.105532
0.039309,-0.054093,0.105532
0.040085,-0.053521,0.105532
0.040856,-0.052934,0.105532
0.041623,-0.052333,0.105532
0.042386,-0.051717,0.105532
0.043143,-0.051087,0.105532
0.043896,-0.050442,0.105532
0.044642,-0.049783,0.105532
0.045382,-0.049109,0.105532
0.046116,-0.048420,0.105532
0.046843,-0.047717,0.105532
0.047563,-0.047000,0.105532
0.048275,-0.046268,0.105532
0.048980,-0.045522,0.105532
0.049675,-0.044762,0.105532
0.050363,-0.043987,0.105532
0.051040,-0.043199,0.105532
0.051709,-0.042396,0.105532
0.052367,-0.041580,0.105532
0.053015,-0.040751,0.105532
0.053653,-0.039908,0.105532
0.054279,-0.039052,0.105532
0.054894,-0.038182,0.105532
0.055497,-0.037300,0.105532
0.056088,-0.036406,0.105532
0.056666,-0.035499,0.105532
0.057232,-0.034580,0.105532
0.057784,-0.033649,0.105532
0.058323,-0.032706,0.105532
0.058847,-0.031753,0.105532
0.059358,-0.030788,0.105532
0.059854,-0.029812,0.105532
0.060335,-0.028827,0.105532
0.060800,-0.027831,0.105532
0.061251,-0.026825,0.105532
0.061685,-0.025810,0.105532
0.062104,-0.024787,0.105532
0.062506,-0.023754,0.105532
0.062891,-0.022714,0.105532
0.063260,-0.021666,0.105532
0.063612,-0.020610,0.105532
0.063946,-0.019547,0.105532
0.064264,-0.018478,0.105532
0.064563,-0.017403,0.105532
0.064845,-0.016322,0.105532
0.065109,-0.015235,0.105532
0.065354,-0.014144,0.105532
0.065582,-0.013049,0.105532
0.065791,-0.011950,0.105532
0.065982,-0.010847,0.105532
0.066154,-0.009741,0.105532
0.066308,-0.008633,0.105532
0.066443,-0.007523,0.105532
0.066559,-0.006411,0.105532
0.066657,-0.005299,0.105532
0.066736,-0.004185,0.105532
0.066797,-0.003072,0.105532
0.066839,-0.001958,0.105532
0.066862,-0.000846,0.105532
0.066867,0.000266,0.105532
0.066853,0.001375,0.105532
0.066821,0.002483,0.105532
0.066771,0.003587,0.105532
0.066703,0.004689,0.105532
0.066616,0.005788,0.105532
0.066512,0.006882,0.105532
0.066390,0.007972,0.105532
0.066251,0.009057,0.105532
0.066094,0.010138,0.105532
0.065921,0.011212,0.105532
0.065730,0.012281,0.105532
0.065523,0.013343,0.105532
0.065299,0.014399,0.105532
0.065059,0.015447,0.105532
0.064803,0.016488,0.105532
0.064531,0.017522,0.105532
0.064244,0.018547,0.105532
0.063941,0.019564,0.105532
0.063624,0.020572,0.105532
0.063292,0.021571,0.105532
0.062946,0.022561,0.105532
0.062586,0.023541,0.105532
0.062213,0.024511,0.105532
0.061826,0.025472,0.105532
0.061426,0.026422,0.105532
0.061013,0.027361,0.105532
0.060588,0.028289,0.105532
0.060151,0.029207,0.105532
0.059703,0.030113,0.105532
0.059243,0.031009,0.105532
0.058772,0.031892,0.105532
0.058290,0.032764,0.105532
0.057798,0.033624,0.105532
0.057297,0.034472,0.105532
0.056785,0.035308,0.105532
0.056265,0.036132,0.105532
0.055735,0.036944,0.105532
0.055197,0.037743,0.105532
0.054650,0.038530,0.105532


==> annulus_e1_r2_TFT_line_D=0.800000_u=0.9_dir=1.csv <==
0.047874,0.041131,0.105314
0.047280,0.041813,0.105314
0.046672,0.042490,0.105314
0.046052,0.043162,0.105314
0.045418,0.043828,0.105314
0.044770,0.044489,0.105314
0.044110,0.045144,0.105314
0.043436,0.045793,0.105314
0.042749,0.046435,0.105314
0.042049,0.047070,0.105314
0.041336,0.047697,0.105314
0.040610,0.048317,0.105314
0.039871,0.048929,0.105314
0.039119,0.049532,0.105314
0.038355,0.050126,0.105314
0.037577,0.050711,0.105314
0.036788,0.051287,0.105314
0.035986,0.051853,0.105314
0.035172,0.052408,0.105314
0.034346,0.052954,0.105314
0.033508,0.053488,0.105314
0.032658,0.054011,0.105314
0.031797,0.054522,0.105314
0.030925,0.055021,0.105314
0.030042,0.055508,0.105314
0.029148,0.055983,0.105314
0.028244,0.056445,0.105314
0.027329,0.056893,0.105314
0.026405,0.057328,0.105314
0.025471,0.057749,0.105314
0.024527,0.058156,0.105314
0.023575,0.058549,0.105314
0.022613,0.058926,0.105314
0.021644,0.059289,0.105314
0.020666,0.059637,0.105314
0.019681,0.059970,0.105314
0.018688,0.060286,0.105314
0.017688,0.060587,0.105314
0.016682,0.060872,0.105314
0.015670,0.061140,0.105314
0.014652,0.061392,0.105314
0.013628,0.061628,0.105314
0.012599,0.061846,0.105314
0.011566,0.062048,0.105314
0.010529,0.062232,0.105314
0.009488,0.062399,0.105314
0.008443,0.062549,0.105314
0.007396,0.062682,0.105314
0.006346,0.062797,0.105314
0.005295,0.062894,0.105314
0.004241,0.062974,0.105314
0.003187,0.063036,0.105314
0.002132,0.063081,0.105314
0.001076,0.063107,0.105314
0.000021,0.063117,0.105314
-0.001033,0.063108,0.105314
-0.002086,0.063082,0.105314
-0.003138,0.063038,0.105314
-0.004188,0.062977,0.105314
-0.005235,0.062899,0.105314
-0.006280,0.062803,0.105314
-0.007321,0.062691,0.105314
-0.008359,0.062561,0.105314
-0.009392,0.062414,0.105314
-0.010422,0.062250,0.105314
-0.011446,0.062070,0.105314
-0.012465,0.061874,0.105314
-0.013478,0.061661,0.105314
-0.014485,0.061432,0.105314
-0.015486,0.061187,0.105314
-0.016480,0.060927,0.105314
-0.017467,0.060652,0.105314
-0.018446,0.060361,0.105314
-0.019418,0.060055,0.105314
-0.020381,0.059735,0.105314
-0.021337,0.059401,0.105314
-0.022283,0.059052,0.105314
-0.023220,0.058690,0.105314
-0.024149,0.058314,0.105314
-0.025067,0.057925,0.105314
-0.025976,0.057523,0.105314
-0.026875,0.057109,0.105314
-0.027763,0.056682,0.105314
-0.028641,0.056244,0.105314
-0.029509,0.055794,0.105314
-0.030365,0.055332,0.105314
-0.031210,0.054860,0.105314
-0.032045,0.054377,0.105314
-0.032867,0.053884,0.105314
-0.033679,0.053380,0.105314
-0.034478,0.052867,0.105314
-0.035266,0.052345,0.105314
-0.036042,0.051814,0.105314
-0.036805,0.051274,0.105314
-0.037557,0.050726,0.105314
-0.038296,0.050170,0.105314
-0.039024,0.049607,0.105314
-0.039738,0.049036,0.105314
-0.040441,0.048458,0.105314
-0.041131,0.047874,0.105314
-0.041131,0.047874,0.105314
-0.041813,0.047280,0.105314
-0.042490,0.046672,0.105314
-0.043162,0.046052,0.105314
-0.043828,0.045418,0.105314
-0.044489,0.044770,0.105314
-0.045144,0.044110,0.105314
-0.045793,0.043436,0.105314
-0.046435,0.042749,0.105314
-0.047070,0.042049,0.105314
-0.047697,0.041336,0.105314
-0.048317,0.040610,0.105314
-0.048929,0.039871,0.105314
-0.049532,0.039119,0.105314
-0.050126,0.038355,0.105314
-0.050711,0.037577,0.105314
-0.051287,0.036788,0.105314
-0.051853,0.035986,0.105314
-0.052408,0.035172,0.105314
-0.052954,0.034346,0.105314
-0.053488,0.033508,0.105314
-0.054011,0.032658,0.105314
-0.054522,0.031797,0.105314
-0.055021,0.030925,0.105314
-0.055508,0.030042,0.105314
-0.055983,0.029148,0.105314
-0.056445,0.028244,0.105314
-0.056893,0.027329,0.105314
-0.057328,0.026405,0.105314
-0.057749,0.025471,0.105314
-0.058156,0.024527,0.105314
-0.058549,0.023575,0.105314
-0.058926,0.022613,0.105314
-0.059289,0.021644,0.105314
-0.059637,0.020666,0.105314
-0.059970,0.019681,0.105314
-0.060286,0.018688,0.105314
-0.060587,0.017688,0.105314
-0.060872,0.016682,0.105314
-0.061140,0.015670,0.105314
-0.061392,0.014652,0.105314
-0.061628,0.013628,0.105314
-0.061846,0.012599,0.105314
-0.062048,0.011566,0.105314
-0.062232,0.010529,0.105314
-0.062399,0.009488,0.105314
-0.062549,0.008443,0.105314
-0.062682,0.007396,0.105314
-0.062797,0.006346,0.105314
-0.062894,0.005295,0.105314
-0.062974,0.004241,0.105314
-0.063036,0.003187,0.105314
-0.063081,0.002132,0.105314
-0.063107,0.001076,0.105314
-0.063117,0.000021,0.105314
-0.063108,-0.001033,0.105314
-0.063082,-0.002086,0.105314
-0.063038,-0.003138,0.105314
-0.062977,-0.004188,0.105314
-0.062899,-0.005235,0.105314
-0.062803,-0.006280,0.105314
-0.062691,-0.007321,0.105314
-0.062561,-0.008359,0.105314
-0.062414,-0.009392,0.105314
-0.062250,-0.010422,0.105314
-0.062070,-0.011446,0.105314
-0.061874,-0.012465,0.105314
-0.061661,-0.013478,0.105314
-0.061432,-0.014485,0.105314
-0.061187,-0.015486,0.105314
-0.060927,-0.016480,0.105314
-0.060652,-0.017467,0.105314
-0.060361,-0.018446,0.105314
-0.060055,-0.019418,0.105314
-0.059735,-0.020381,0.105314
-0.059401,-0.021337,0.105314
-0.059052,-0.022283,0.105314
-0.058690,-0.023220,0.105314
-0.058314,-0.024149,0.105314
-0.057925,-0.025067,0.105314
-0.057523,-0.025976,0.105314
-0.057109,-0.026875,0.105314
-0.056682,-0.027763,0.105314
-0.056244,-0.028641,0.105314
-0.055794,-0.029509,0.105314
-0.055332,-0.030365,0.105314
-0.054860,-0.031210,0.105314
-0.054377,-0.032045,0.105314
-0.053884,-0.032867,0.105314
-0.053380,-0.033679,0.105314
-0.052867,-0.034478,0.105314
-0.052345,-0.035266,0.105314
-0.051814,-0.036042,0.105314
-0.051274,-0.036805,0.105314
-0.050726,-0.037557,0.105314
-0.050170,-0.038296,0.105314
-0.049607,-0.039024,0.105314
-0.049036,-0.039738,0.105314
-0.048458,-0.040441,0.105314
-0.047874,-0.041131,0.105314
-0.047874,-0.041131,0.105314
-0.047280,-0.041813,0.105314
-0.046672,-0.042490,0.105314
-0.046052,-0.043162,0.105314
-0.045418,-0.043828,0.105314
-0.044770,-0.044489,0.105314
-0.044110,-0.045144,0.105314
-0.043436,-0.045793,0.105314
-0.042749,-0.046435,0.105314
-0.042049,-0.047070,0.105314
-0.041336,-0.047697,0.105314
-0.040610,-0.048317,0.105314
-0.039871,-0.048929,0.105314
-0.039119,-0.049532,0.105314
-0.038355,-0.050126,0.105314
-0.037577,-0.050711,0.105314
-0.036788,-0.051287,0.105314
-0.035986,-0.051853,0.105314
-0.035172,-0.052408,0.105314
-0.034346,-0.052954,0.105314
-0.033508,-0.053488,0.105314
-0.032658,-0.054011,0.105314
-0.031797,-0.054522,0.105314
-0.030925,-0.055021,0.105314
-0.030042,-0.055508,0.105314
-0.029148,-0.055983,0.105314
-0.028244,-0.056445,0.105314
-0.027329,-0.056893,0.105314
-0.026405,-0.057328,0.105314
-0.025471,-0.057749,0.105314
-0.024527,-0.058156,0.105314
-0.023575,-0.058549,0.105314
-0.022613,-0.058926,0.105314
-0.021644,-0.059289,0.105314
-0.020666,-0.059637,0.105314
-0.019681,-0.059970,0.105314
-0.018688,-0.060286,0.105314
-0.017688,-0.060587,0.105314
-0.016682,-0.060872,0.105314
-0.015670,-0.061140,0.105314
-0.014652,-0.061392,0.105314
-0.013628,-0.061628,0.105314
-0.012599,-0.061846,0.105314
-0.011566,-0.062048,0.105314
-0.010529,-0.062232,0.105314
-0.009488,-0.062399,0.105314
-0.008443,-0.062549,0.105314
-0.007396,-0.062682,0.105314
-0.006346,-0.062797,0.105314
-0.005295,-0.062894,0.105314
-0.004241,-0.062974,0.105314
-0.003187,-0.063036,0.105314
-0.002132,-0.063081,0.105314
-0.001076,-0.063107,0.105314
-0.000021,-0.063117,0.105314
0.001033,-0.063108,0.105314
0.002086,-0.063082,0.105314
0.003138,-0.063038,0.105314
0.004188,-0.062977,0.105314
0.005235,-0.062899,0.105314
0.006280,-0.062803,0.105314
0.007321,-0.062691,0.105314
0.008359,-0.062561,0.105314
0.009392,-0.062414,0.105314
0.010422,-0.062250,0.105314
0.011446,-0.062070,0.105314
0.012465,-0.061874,0.105314
0.013478,-0.061661,0.105314
0.014485,-0.061432,0.105314
0.015486,-0.061187,0.105314
0.016480,-0.060927,0.105314
0.017467,-0.060652,0.105314
0.018446,-0.060361,0.105314
0.019418,-0.060055,0.105314
0.020381,-0.059735,0.105314
0.021337,-0.059401,0.105314
0.022283,-0.059052,0.105314
0.023220,-0.058690,0.105314
0.024149,-0.058314,0.105314
0.025067,-0.057925,0.105314
0.025976,-0.057523,0.105314
0.026875,-0.057109,0.105314
0.027763,-0.056682,0.105314
0.028641,-0.056244,0.105314
0.029509,-0.055794,0.105314
0.030365,-0.055332,0.105314
0.031210,-0.054860,0.105314
0.032045,-0.054377,0.105314
0.032867,-0.053884,0.105314
0.033679,-0.053380,0.105314
0.034478,-0.052867,0.105314
0.035266,-0.052345,0.105314
0.036042,-0.051814,0.105314
0.036805,-0.051274,0.105314
0.037557,-0.050726,0.105314
0.038296,-0.050170,0.105314
0.039024,-0.049607,0.105314
0.039738,-0.049036,0.105314
0.040441,-0.048458,0.105314
0.041131,-0.047874,0.105314
0.041131,-0.047874,0.105314
0.041813,-0.047280,0.105314
0.042490,-0.046672,0.105314
0.043162,-0.046052,0.105314
0.043828,-0.045418,0.105314
0.044489,-0.044770,0.105314
0.045144,-0.044110,0.105314
0.045793,-0.043436,0.105314
0.046435,-0.042749,0.105314
0.047070,-0.042049,0.105314
0.047697,-0.041336,0.105314
0.048317,-0.040610,0.105314
0.048929,-0.039871,0.105314
0.049532,-0.039119,0.105314
0.050126,-0.038355,0.105314
0.050711,-0.037577,0.105314
0.051287,-0.036788,0.105314
0.051853,-0.035986,0.105314
0.052408,-0.035172,0.105314
0.052954,-0.034346,0.105314
0.053488,-0.033508,0.105314
0.054011,-0.032658,0.105314
0.054522,-0.031797,0.105314
0.055021,-0.030925,0.105314
0.055508,-0.030042,0.105314
0.055983,-0.029148,0.105314
0.056445,-0.028244,0.105314
0.056893,-0.027329,0.105314
0.057328,-0.026405,0.105314
0.057749,-0.025471,0.105314
0.058156,-0.024527,0.105314
0.058549,-0.023575,0.105314
0.058926,-0.022613,0.105314
0.059289,-0.021644,0.105314
0.059637,-0.020666,0.105314
0.059970,-0.019681,0.105314
0.060286,-0.018688,0.105314
0.060587,-0.017688,0.105314
0.060872,-0.016682,0.105314
0.061140,-0.015670,0.105314
0.061392,-0.014652,0.105314
0.061628,-0.013628,0.105314
0.061846,-0.012599,0.105314
0.062048,-0.011566,0.105314
0.062232,-0.010529,0.105314
0.062399,-0.009488,0.105314
0.062549,-0.008443,0.105314
0.062682,-0.007396,0.105314
0.062797,-0.006346,0.105314
0.062894,-0.005295,0.105314
0.062974,-0.004241,0.105314
0.063036,-0.003187,0.105314
0.063081,-0.002132,0.105314
0.063107,-0.001076,0.105314
0.063117,-0.000021,0.105314
0.063108,0.001033,0.105314
0.063082,0.002086,0.105314
0.063038,0.003138,0.105314
0.062977,0.004188,0.105314
0.062899,0.005235,0.105314
0.062803,0.006280,0.105314
0.062691,0.007321,0.105314
0.062561,0.008359,0.105314
0.062414,0.009392,0.105314
0.062250,0.010422,0.105314
0.062070,0.011446,0.105314
0.061874,0.012465,0.105314
0.061661,0.013478,0.105314
0.061432,0.014485,0.105314
0.061187,0.015486,0.105314
0.060927,0.016480,0.105314
0.060652,0.017467,0.105314
0.060361,0.018446,0.105314
0.060055,0.019418,0.105314
0.059735,0.020381,0.105314
0.059401,0.021337,0.105314
0.059052,0.022283,0.105314
0.058690,0.023220,0.105314
0.058314,0.024149,0.105314
0.057925,0.025067,0.105314
0.057523,0.025976,0.105314
0.057109,0.026875,0.105314
0.056682,0.027763,0.105314
0.056244,0.028641,0.105314
0.055794,0.029509,0.105314
0.055332,0.030365,0.105314
0.054860,0.031210,0.105314
0.054377,0.032045,0.105314
0.053884,0.032867,0.105314
0.053380,0.033679,0.105314
0.052867,0.034478,0.105314
0.052345,0.035266,0.105314
0.051814,0.036042,0.105314
0.051274,0.036805,0.105314
0.050726,0.037557,0.105314
0.050170,0.038296,0.105314
0.049607,0.039024,0.105314
0.049036,0.039738,0.105314
0.048458,0.040441,0.105314
0.047874,0.041131,0.105314


==> annulus_e1_r2_TFT_line_D=0.900000_u=0.9_dir=1.csv <==
0.040865,0.042734,0.105107
0.040249,0.043315,0.105107
0.039621,0.043890,0.105107
0.038980,0.044460,0.105107
0.038328,0.045023,0.105107
0.037664,0.045580,0.105107
0.036988,0.046130,0.105107
0.036301,0.046673,0.105107
0.035602,0.047209,0.105107
0.034891,0.047737,0.105107
0.034168,0.048256,0.105107
0.033435,0.048768,0.105107
0.032690,0.049270,0.105107
0.031933,0.049764,0.105107
0.031166,0.050248,0.105107
0.030388,0.050722,0.105107
0.029599,0.051187,0.105107
0.028799,0.051641,0.105107
0.027990,0.052084,0.105107
0.027169,0.052517,0.105107
0.026339,0.052938,0.105107
0.025499,0.053347,0.105107
0.024650,0.053745,0.105107
0.023791,0.054131,0.105107
0.022923,0.054504,0.105107
0.022046,0.054865,0.105107
0.021161,0.055212,0.105107
0.020267,0.055546,0.105107
0.019365,0.055867,0.105107
0.018456,0.056174,0.105107
0.017539,0.056467,0.105107
0.016615,0.056746,0.105107
0.015684,0.057010,0.105107
0.014747,0.057260,0.105107
0.013803,0.057495,0.105107
0.012854,0.057714,0.105107
0.011900,0.057919,0.105107
0.010940,0.058107,0.105107
0.009976,0.058281,0.105107
0.009007,0.058438,0.105107
0.008035,0.058580,0.105107
0.007059,0.058705,0.105107
0.006080,0.058815,0.105107
0.005098,0.058908,0.105107
0.004114,0.058985,0.105107
0.003128,0.059046,0.105107
0.002141,0.059090,0.105107
0.001152,0.059117,0.105107
0.000163,0.059128,0.105107
-0.000826,0.059123,0.105107
-0.001816,0.059100,0.105107
-0.002804,0.059062,0.105107
-0.003792,0.059007,0.105107
-0.004778,0.058935,0.105107
-0.005763,0.058847,0.105107
-0.006745,0.058742,0.105107
-0.007725,0.058622,0.105107
-0.008701,0.058485,0.105107
-0.009675,0.058331,0.105107
-0.010644,0.058162,0.105107
-0.011609,0.057978,0.105107
-0.012570,0.057777,0.105107
-0.013525,0.057561,0.105107
-0.014475,0.057329,0.105107
-0.015420,0.057082,0.105107
-0.016358,0.056821,0.105107
-0.017290,0.056544,0.105107
-0.018215,0.056253,0.105107
-0.019133,0.055947,0.105107
-0.020044,0.055627,0.105107
-0.020947,0.055294,0.105107
-0.021842,0.054946,0.105107
-0.022728,0.054586,0.105107
-0.023606,0.054212,0.105107
-0.024475,0.053825,0.105107
-0.025335,0.053426,0.105107
-0.026185,0.053014,0.105107
-0.027026,0.052590,0.105107
-0.027857,0.052155,0.105107
-0.028678,0.051708,0.105107
-0.029488,0.051250,0.105107
-0.030288,0.050782,0.105107
-0.031078,0.050302,0.105107
-0.031856,0.049813,0.105107
-0.032624,0.049314,0.105107
-0.033380,0.048805,0.105107
-0.034125,0.048287,0.105107
-0.034858,0.047761,0.105107
-0.035580,0.047225,0.105107
-0.036290,0.046682,0.105107
-0.036988,0.046130,0.105107
-0.037675,0.045571,0.105107
-0.038350,0.045005,0.105107
-0.039012,0.044432,0.105107
-0.039663,0.043852,0.105107
-0.040301,0.043266,0.105107
-0.040928,0.042674,0.105107
-0.041542,0.042077,0.105107
-0.042144,0.041474,0.105107
-0.042734,0.040865,0.105107
-0.042734,0.040865,0.105107
-0.043315,0.040249,0.105107
-0.043890,0.039621,0.105107
-0.044460,0.038980,0.105107
-0.045023,0.038328,0.105107
-0.045580,0.037664,0.105107
-0.046130,0.036988,0.105107
-0.046673,0.036301,0.105107
-0.047209,0.035602,0.105107
-0.047737,0.034891,0.105107
-0.048256,0.034168,0.105107
-0.048768,0.033435,0.105107
-0.049270,0.032690,0.105107
-0.049764,0.031933,0.105107
-0.050248,0.031166,0.105107
-0.050722,0.030388,0.105107
-0.051187,0.029599,0.105107
-0.051641,0.028799,0.105107
-0.052084,0.027990,0.105107
-0.052517,0.027169,0.105107
-0.052938,0.026339,0.105107
-0.053347,0.025499,0.105107
-0.053745,0.024650,0.105107
-0.054131,0.023791,0.105107
-0.054504,0.022923,0.105107
-0.054865,0.022046,0.105107
-0.055212,0.021161,0.105107
-0.055546,0.020267,0.105107
-0.055867,0.019365,0.105107
-0.056174,0.018456,0.105107
-0.056467,0.017539,0.105107
-0.056746,0.016615,0.105107
-0.057010,0.015684,0.105107
-0.057260,0.014747,0.105107
-0.057495,0.013803,0.105107
-0.057714,0.012854,0.105107
-0.057919,0.011900,0.105107
-0.058107,0.010940,0.105107
-0.058281,0.009976,0.105107
-0.058438,0.009007,0.105107
-0.058580,0.008035,0.105107
-0.058705,0.007059,0.105107
-0.058815,0.006080,0.105107
-0.058908,0.005098,0.105107
-0.058985,0.004114,0.105107
-0.059046,0.003128,0.105107
-0.059090,0.002141,0.105107
-0.059117,0.001152,0.105107
-0.059128,0.000163,0.105107
-0.059123,-0.000826,0.105107
-0.059100,-0.001816,0.105107
-0.059062,-0.002804,0.105107
-0.059007,-0.003792,0.105107
-0.058935,-0.004778,0.105107
-0.058847,-0.005763,0.105107
-0.058742,-0.006745,0.105107
-0.058622,-0.007725,0.105107
-0.058485,-0.008701,0.105107
-0.058331,-0.009675,0.105107
-0.058162,-0.010644,0.105107
-0.057978,-0.011609,0.105107
-0.057777,-0.012570,0.105107
-0.057561,-0.013525,0.105107
-0.057329,-0.014475,0.105107
-0.057082,-0.015420,0.105107
-0.056821,-0.016358,0.105107
-0.056544,-0.017290,0.105107
-0.056253,-0.018215,0.105107
-0.055947,-0.019133,0.105107
-0.055627,-0.020044,0.105107
-0.055294,-0.020947,0.105107
-0.054946,-0.021842,0.105107
-0.054586,-0.022728,0.105107
-0.054212,-0.023606,0.105107
-0.053825,-0.024475,0.105107
-0.053426,-0.025335,0.105107
-0.053014,-0.026185,0.105107
-0.052590,-0.027026,0.105107
-0.052155,-0.027857,0.105107
-0.051708,-0.028678,0.105107
-0.051250,-0.029488,0.105107
-0.050782,-0.030288,0.105107
-0.050302,-0.031078,0.105107
-0.049813,-0.031856,0.105107
-0.049314,-0.032624,0.105107
-0.048805,-0.033380,0.105107
-0.048287,-0.034125,0.105107
-0.047761,-0.034858,0.105107
-0.047225,-0.035580,0.105107
-0.046682,-0.036290,0.105107
-0.046130,-0.036988,0.105107
-0.045571,-0.037675,0.105107
-0.045005,-0.038350,0.105107
-0.044432,-0.039012,0.105107
-0.043852,-0.039663,0.105107
-0.043266,-0.040301,0.105107
-0.042674,-0.040928,0.105107
-0.042077,-0.041542,0.105107
-0.041474,-0.042144,0.105107
-0.040865,-0.042734,0.105107
-0.040865,-0.042734,0.105107
-0.040249,-0.043315,0.105107
-0.039621,-0.043890,0.105107
-0.038980,-0.044460,0.105107
-0.038328,-0.045023,0.105107
-0.037664,-0.045580,0.105107
-0.036988,-0.046130,0.105107
-0.036301,-0.046673,0.105107
-0.035602,-0.047209,0.105107
-0.034891,-0.047737,0.105107
-0.034168,-0.048256,0.105107
-0.033435,-0.048768,0.105107
-0.032690,-0.049270,0.105107
-0.031933,-0.049764,0.105107
-0.031166,-0.050248,0.105107
-0.030388,-0.050722,0.105107
-0.029599,-0.051187,0.105107
-0.028799,-0.051641,0.105107
-0.027990,-0.052084,0.105107
-0.027169,-0.052517,0.105107
-0.026339,-0.052938,0.105107
-0.025499,-0.053347,0.105107
-0.024650,-0.053745,0.105107
-0.023791,-0.054131,0.105107
-0.022923,-0.054504,0.105107
-0.022046,-0.054865,0.105107
-0.021161,-0.055212,0.105107
-0.020267,-0.055546,0.105107
-0.019365,-0.055867,0.105107
-0.018456,-0.056174,0.105107
-0.017539,-0.056467,0.105107
-0.016615,-0.056746,0.105107
-0.015684,-0.057010,0.105107
-0.014747,-0.057260,0.105107
-0.013803,-0.057495,0.105107
-0.012854,-0.057714,0.105107
-0.011900,-0.057919,0.105107
-0.010940,-0.058107,0.105107
-0.009976,-0.058281,0.105107
-0.009007,-0.058438,0.105107
-0.008035,-0.058580,0.105107
-0.007059,-0.058705,0.105107
-0.006080,-0.058815,0.105107
-0.005098,-0.058908,0.105107
-0.004114,-0.058985,0.105107
-0.003128,-0.059046,0.105107
-0.002141,-0.059090,0.105107
-0.001152,-0.059117,0.105107
-0.000163,-0.059128,0.105107
0.000826,-0.059123,0.105107
0.001816,-0.059100,0.105107
0.002804,-0.059062,0.105107
0.003792,-0.059007,0.105107
0.004778,-0.058935,0.105107
0.005763,-0.058847,0.105107
0.006745,-0.058742,0.105107
0.007725,-0.058622,0.105107
0.008701,-0.058485,0.105107
0.009675,-0.058331,0.105107
0.010644,-0.058162,0.105107
0.011609,-0.057978,0.105107
0.012570,-0.057777,0.105107
0.013525,-0.057561,0.105107
0.014475,-0.057329,0.105107
0.015420,-0.057082,0.105107
0.016358,-0.056821,0.105107
0.017290,-0.056544,0.105107
0.018215,-0.056253,0.105107
0.019133,-0.055947,0.105107
0.020044,-0.055627,0.105107
0.020947,-0.055294,0.105107
0.021842,-0.054946,0.105107
0.022728,-0.054586,0.105107
0.023606,-0.054212,0.105107
0.024475,-0.053825,0.105107
0.025335,-0.053426,0.105107
0.026185,-0.053014,0.105107
0.027026,-0.052590,0.105107
0.027857,-0.052155,0.105107
0.028678,-0.051708,0.105107
0.029488,-0.051250,0.105107
0.030288,-0.050782,0.105107
0.031078,-0.050302,0.105107
0.031856,-0.049813,0.105107
0.032624,-0.049314,0.105107
0.033380,-0.048805,0.105107
0.034125,-0.048287,0.105107
0.034858,-0.047761,0.105107
0.035580,-0.047225,0.105107
0.036290,-0.046682,0.105107
0.036988,-0.046130,0.105107
0.037675,-0.045571,0.105107
0.038350,-0.045005,0.105107
0.039012,-0.044432,0.105107
0.039663,-0.043852,0.105107
0.040301,-0.043266,0.105107
0.040928,-0.042674,0.105107
0.041542,-0.042077,0.105107
0.042144,-0.041474,0.105107
0.042734,-0.040865,0.105107
0.042734,-0.040865,0.105107
0.043315,-0.040249,0.105107
0.043890,-0.039621,0.105107
0.044460,-0.038980,0.105107
0.045023,-0.038328,0.105107
0.045580,-0.037664,0.105107
0.046130,-0.036988,0.105107
0.046673,-0.036301,0.105107
0.047209,-0.035602,0.105107
0.047737,-0.034891,0.105107
0.048256,-0.034168,0.105107
0.048768,-0.033435,0.105107
0.049270,-0.032690,0.105107
0.049764,-0.031933,0.105107
0.050248,-0.031166,0.105107
0.050722,-0.030388,0.105107
0.051187,-0.029599,0.105107
0.051641,-0.028799,0.105107
0.052084,-0.027990,0.105107
0.052517,-0.027169,0.105107
0.052938,-0.026339,0.105107
0.053347,-0.025499,0.105107
0.053745,-0.024650,0.105107
0.054131,-0.023791,0.105107
0.054504,-0.022923,0.105107
0.054865,-0.022046,0.105107
0.055212,-0.021161,0.105107
0.055546,-0.020267,0.105107
0.055867,-0.019365,0.105107
0.056174,-0.018456,0.105107
0.056467,-0.017539,0.105107
0.056746,-0.016615,0.105107
0.057010,-0.015684,0.105107
0.057260,-0.014747,0.105107
0.057495,-0.013803,0.105107
0.057714,-0.012854,0.105107
0.057919,-0.011900,0.105107
0.058107,-0.010940,0.105107
0.058281,-0.009976,0.105107
0.058438,-0.009007,0.105107
0.058580,-0.008035,0.105107
0.058705,-0.007059,0.105107
0.058815,-0.006080,0.105107
0.058908,-0.005098,0.105107
0.058985,-0.004114,0.105107
0.059046,-0.003128,0.105107
0.059090,-0.002141,0.105107
0.059117,-0.001152,0.105107
0.059128,-0.000163,0.105107
0.059123,0.000826,0.105107
0.059100,0.001816,0.105107
0.059062,0.002804,0.105107
0.059007,0.003792,0.105107
0.058935,0.004778,0.105107
0.058847,0.005763,0.105107
0.058742,0.006745,0.105107
0.058622,0.007725,0.105107
0.058485,0.008701,0.105107
0.058331,0.009675,0.105107
0.058162,0.010644,0.105107
0.057978,0.011609,0.105107
0.057777,0.012570,0.105107
0.057561,0.013525,0.105107
0.057329,0.014475,0.105107
0.057082,0.015420,0.105107
0.056821,0.016358,0.105107
0.056544,0.017290,0.105107
0.056253,0.018215,0.105107
0.055947,0.019133,0.105107
0.055627,0.020044,0.105107
0.055294,0.020947,0.105107
0.054946,0.021842,0.105107
0.054586,0.022728,0.105107
0.054212,0.023606,0.105107
0.053825,0.024475,0.105107
0.053426,0.025335,0.105107
0.053014,0.026185,0.105107
0.052590,0.027026,0.105107
0.052155,0.027857,0.105107
0.051708,0.028678,0.105107
0.051250,0.029488,0.105107
0.050782,0.030288,0.105107
0.050302,0.031078,0.105107
0.049813,0.031856,0.105107
0.049314,0.032624,0.105107
0.048805,0.033380,0.105107
0.048287,0.034125,0.105107
0.047761,0.034858,0.105107
0.047225,0.035580,0.105107
0.046682,0.036290,0.105107
0.046130,0.036988,0.105107
0.045571,0.037675,0.105107
0.045005,0.038350,0.105107
0.044432,0.039012,0.105107
0.043852,0.039663,0.105107
0.043266,0.040301,0.105107
0.042674,0.040928,0.105107
0.042077,0.041542,0.105107
0.041474,0.042144,0.105107
0.040865,0.042734,0.105107


==> annulus_e1_r2_TFT_line_D=1.000000_u=0.9_dir=1.csv <==
0.033791,0.043277,0.104896
0.033168,0.043757,0.104896
0.032534,0.044230,0.104896
0.031889,0.044697,0.104896
0.031235,0.045157,0.104896
0.030569,0.045610,0.104896
0.029894,0.046056,0.104896
0.029208,0.046494,0.104896
0.028512,0.046924,0.104896
0.027807,0.047345,0.104896
0.027091,0.047758,0.104896
0.026366,0.048163,0.104896
0.025631,0.048558,0.104896
0.024886,0.048944,0.104896
0.024132,0.049320,0.104896
0.023369,0.049686,0.104896
0.022597,0.050042,0.104896
0.021816,0.050387,0.104896
0.021027,0.050722,0.104896
0.020229,0.051045,0.104896
0.019423,0.051357,0.104896
0.018609,0.051658,0.104896
0.017787,0.051946,0.104896
0.016957,0.052223,0.104896
0.016121,0.052487,0.104896
0.015277,0.052739,0.104896
0.014427,0.052978,0.104896
0.013570,0.053204,0.104896
0.012707,0.053417,0.104896
0.011838,0.053616,0.104896
0.010964,0.053801,0.104896
0.010084,0.053973,0.104896
0.009200,0.054131,0.104896
0.008310,0.054275,0.104896
0.007417,0.054404,0.104896
0.006520,0.054519,0.104896
0.005619,0.054619,0.104896
0.004715,0.054704,0.104896
0.003808,0.054775,0.104896
0.002898,0.054831,0.104896
0.001987,0.054871,0.104896
0.001073,0.054897,0.104896
0.000159,0.054907,0.104896
-0.000757,0.054902,0.104896
-0.001674,0.054882,0.104896
-0.002590,0.054846,0.104896
-0.003507,0.054795,0.104896
-0.004423,0.054729,0.104896
-0.005338,0.054647,0.104896
-0.006251,0.054550,0.104896
-0.007163,0.054438,0.104896
-0.008073,0.054310,0.104896
-0.008981,0.054168,0.104896
-0.009885,0.054010,0.104896
-0.010787,0.053837,0.104896
-0.011685,0.053649,0.104896
-0.012579,0.053447,0.104896
-0.013468,0.053230,0.104896
-0.014353,0.052998,0.104896
-0.015233,0.052752,0.104896
-0.016108,0.052491,0.104896
-0.016977,0.052217,0.104896
-0.017839,0.051928,0.104896
-0.018696,0.051626,0.104896
-0.019546,0.051310,0.104896
-0.020388,0.050981,0.104896
-0.021224,0.050639,0.104896
-0.022052,0.050284,0.104896
-0.022871,0.049917,0.104896
-0.023683,0.049537,0.104896
-0.024486,0.049145,0.104896
-0.025281,0.048741,0.104896
-0.026067,0.048325,0.104896
-0.026843,0.047898,0.104896
-0.027610,0.047460,0.104896
-0.028368,0.047012,0.104896
-0.029115,0.046552,0.104896
-0.029853,0.046083,0.104896
-0.030580,0.045603,0.104896
-0.031297,0.045114,0.104896
-0.032003,0.044616,0.104896
-0.032699,0.044109,0.104896
-0.033384,0.043593,0.104896
-0.034057,0.043068,0.104896
-0.034720,0.042536,0.104896
-0.035372,0.041996,0.104896
-0.036012,0.041448,0.104896
-0.036641,0.040893,0.104896
-0.037258,0.040332,0.104896
-0.037864,0.039764,0.104896
-0.038458,0.039189,0.104896
-0.039040,0.038609,0.104896
-0.039611,0.038023,0.104896
-0.040170,0.037432,0.104896
-0.040717,0.036836,0.104896
-0.041253,0.036235,0.104896
-0.041777,0.035630,0.104896
-0.042289,0.035021,0.104896
-0.042789,0.034408,0.104896
-0.043277,0.033791,0.104896
-0.043277,0.033791,0.104896
-0.043757,0.033168,0.104896
-0.044230,0.032534,0.104896
-0.044697,0.031889,0.104896
-0.045157,0.031235,0.104896
-0.045610,0.030569,0.104896
-0.046056,0.029894,0.104896
-0.046494,0.029208,0.104896
-0.046924,0.028512,0.104896
-0.047345,0.027807,0.104896
-0.047758,0.027091,0.104896
-0.048163,0.026366,0.104896
-0.048558,0.025631,0.104896
-0.048944,0.024886,0.104896
-0.049320,0.024132,0.104896
-0.049686,0.023369,0.104896
-0.050042,0.022597,0.104896
-0.050387,0.021816,0.104896
-0.050722,0.021027,0.104896
-0.051045,0.020229,0.104896
-0.051357,0.019423,0.104896
-0.051658,0.018609,0.104896
-0.051946,0.017787,0.104896
-0.052223,0.016957,0.104896
-0.052487,0.016121,0.104896
-0.052739,0.015277,0.104896
-0.052978,0.014427,0.104896
-0.053204,0.013570,0.104896
-0.053417,0.012707,0.104896
-0.053616,0.011838,0.104896
-0.053801,0.010964,0.104896
-0.053973,0.010084,0.104896
-0.054131,0.009200,0.104896
-0.054275,0.008310,0.104896
-0.054404,0.007417,0.104896
-0.054519,0.006520,0.104896
-0.054619,0.005619,0.104896
-0.054704,0.004715,0.104896
-0.054775,0.003808,0.104896
-0.054831,0.002898,0.104896
-0.054871,0.001987,0.104896
-0.054897,0.001073,0.104896
-0.054907,0.000159,0.104896
-0.054902,-0.000757,0.104896
-0.054882,-0.001674,0.104896
-0.054846,-0.002590,0.104896
-0.054795,-0.003507,0.104896
-0.054729,-0.004423,0.104896
-0.054647,-0.005338,0.104896
-0.054550,-0.006251,0.104896
-0.054438,-0.007163,0.104896
-0.054310,-0.008073,0.104896
-0.054168,-0.008981,0.104896
-0.054010,-0.009885,0.104896
-0.053837,-0.010787,0.104896
-0.053649,-0.011685,0.104896
-0.053447,-0.012579,0.104896
-0.053230,-0.013468,0.104896
-0.052998,-0.014353,0.104896
-0.052752,-0.015233,0.104896
-0.052491,-0.016108,0.104896
-0.052217,-0.016977,0.104896
-0.051928,-0.017839,0.104896
-0.051626,-0.018696,0.104896
-0.051310,-0.019546,0.104896
-0.050981,-0.020388,0.104896
-0.050639,-0.021224,0.104896
-0.050284,-0.022052,0.104896
-0.049917,-0.022871,0.104896
-0.049537,-0.023683,0.104896
-0.049145,-0.024486,0.104896
-0.048741,-0.025281,0.104896
-0.048325,-0.026067,0.104896
-0.047898,-0.026843,0.104896
-0.047460,-0.027610,0.104896
-0.047012,-0.028368,0.104896
-0.046552,-0.029115,0.104896
-0.046083,-0.029853,0.104896
-0.045603,-0.030580,0.104896
-0.045114,-0.031297,0.104896
-0.044616,-0.032003,0.104896
-0.044109,-0.032699,0.104896
-0.043593,-0.033384,0.104896
-0.043068,-0.034057,0.104896
-0.042536,-0.034720,0.104896
-0.041996,-0.035372,0.104896
-0.041448,-0.036012,0.104896
-0.040893,-0.036641,0.104896
-0.040332,-0.037258,0.104896
-0.039764,-0.037864,0.104896
-0.039189,-0.038458,0.104896
-0.038609,-0.039040,0.104896
-0.038023,-0.039611,0.104896
-0.037432,-0.040170,0.104896
-0.036836,-0.040717,0.104896
-0.036235,-0.041253,0.104896
-0.035630,-0.041777,0.104896
-0.035021,-0.042289,0.104896
-0.034408,-0.042789,0.104896
-0.033791,-0.043277,0.104896
-0.033791,-0.043277,0.104896
-0.033168,-0.043757,0.104896
-0.032534,-0.044230,0.104896
-0.031889,-0.044697,0.104896
-0.031235,-0.045157,0.104896
-0.030569,-0.045610,0.104896
-0.029894,-0.046056,0.104896
-0.029208,-0.046494,0.104896
-0.028512,-0.046924,0.104896
-0.027807,-0.047345,0.104896
-0.027091,-0.047758,0.104896
-0.026366,-0.048163,0.104896
-0.025631,-0.048558,0.104896
-0.024886,-0.048944,0.104896
-0.024132,-0.049320,0.104896
-0.023369,-0.049686,0.104896
-0.022597,-0.050042,0.104896
-0.021816,-0.050387,0.104896
-0.021027,-0.050722,0.104896
-0.020229,-0.051045,0.104896
-0.019423,-0.051357,0.104896
-0.018609,-0.051658,0.104896
-0.017787,-0.051946,0.104896
-0.016957,-0.052223,0.104896
-0.016121,-0.052487,0.104896
-0.015277,-0.052739,0.104896
-0.014427,-0.052978,0.104896
-0.013570,-0.053204,0.104896
-0.012707,-0.053417,0.104896
-0.011838,-0.053616,0.104896
-0.010964,-0.053801,0.104896
-0.010084,-0.053973,0.104896
-0.009200,-0.054131,0.104896
-0.008310,-0.054275,0.104896
-0.007417,-0.054404,0.104896
-0.006520,-0.054519,0.104896
-0.005619,-0.054619,0.104896
-0.004715,-0.054704,0.104896
-0.003808,-0.054775,0.104896
-0.002898,-0.054831,0.104896
-0.001987,-0.054871,0.104896
-0.001073,-0.054897,0.104896
-0.000159,-0.054907,0.104896
0.000757,-0.054902,0.104896
0.001674,-0.054882,0.104896
0.002590,-0.054846,0.104896
0.003507,-0.054795,0.104896
0.004423,-0.054729,0.104896
0.005338,-0.054647,0.104896
0.006251,-0.054550,0.104896
0.007163,-0.054438,0.104896
0.008073,-0.054310,0.104896
0.008981,-0.054168,0.104896
0.009885,-0.054010,0.104896
0.010787,-0.053837,0.104896
0.011685,-0.053649,0.104896
0.012579,-0.053447,0.104896
0.013468,-0.053230,0.104896
0.014353,-0.052998,0.104896
0.015233,-0.052752,0.104896
0.016108,-0.052491,0.104896
0.016977,-0.052217,0.104896
0.017839,-0.051928,0.104896
0.018696,-0.051626,0.104896
0.019546,-0.051310,0.104896
0.020388,-0.050981,0.104896
0.021224,-0.050639,0.104896
0.022052,-0.050284,0.104896
0.022871,-0.049917,0.104896
0.023683,-0.049537,0.104896
0.024486,-0.049145,0.104896
0.025281,-0.048741,0.104896
0.026067,-0.048325,0.104896
0.026843,-0.047898,0.104896
0.027610,-0.047460,0.104896
0.028368,-0.047012,0.104896
0.029115,-0.046552,0.104896
0.029853,-0.046083,0.104896
0.030580,-0.045603,0.104896
0.031297,-0.045114,0.104896
0.032003,-0.044616,0.104896
0.032699,-0.044109,0.104896
0.033384,-0.043593,0.104896
0.034057,-0.043068,0.104896
0.034720,-0.042536,0.104896
0.035372,-0.041996,0.104896
0.036012,-0.041448,0.104896
0.036641,-0.040893,0.104896
0.037258,-0.040332,0.104896
0.037864,-0.039764,0.104896
0.038458,-0.039189,0.104896
0.039040,-0.038609,0.104896
0.039611,-0.038023,0.104896
0.040170,-0.037432,0.104896
0.040717,-0.036836,0.104896
0.041253,-0.036235,0.104896
0.041777,-0.035630,0.104896
0.042289,-0.035021,0.104896
0.042789,-0.034408,0.104896
0.043277,-0.033791,0.104896
0.043277,-0.033791,0.104896
0.043757,-0.033168,0.104896
0.044230,-0.032534,0.104896
0.044697,-0.031889,0.104896
0.045157,-0.031235,0.104896
0.045610,-0.030569,0.104896
0.046056,-0.029894,0.104896
0.046494,-0.029208,0.104896
0.046924,-0.028512,0.104896
0.047345,-0.027807,0.104896
0.047758,-0.027091,0.104896
0.048163,-0.026366,0.104896
0.048558,-0.025631,0.104896
0.048944,-0.024886,0.104896
0.049320,-0.024132,0.104896
0.049686,-0.023369,0.104896
0.050042,-0.022597,0.104896
0.050387,-0.021816,0.104896
0.050722,-0.021027,0.104896
0.051045,-0.020229,0.104896
0.051357,-0.019423,0.104896
0.051658,-0.018609,0.104896
0.051946,-0.017787,0.104896
0.052223,-0.016957,0.104896
0.052487,-0.016121,0.104896
0.052739,-0.015277,0.104896
0.052978,-0.014427,0.104896
0.053204,-0.013570,0.104896
0.053417,-0.012707,0.104896
0.053616,-0.011838,0.104896
0.053801,-0.010964,0.104896
0.053973,-0.010084,0.104896
0.054131,-0.009200,0.104896
0.054275,-0.008310,0.104896
0.054404,-0.007417,0.104896
0.054519,-0.006520,0.104896
0.054619,-0.005619,0.104896
0.054704,-0.004715,0.104896
0.054775,-0.003808,0.104896
0.054831,-0.002898,0.104896
0.054871,-0.001987,0.104896
0.054897,-0.001073,0.104896
0.054907,-0.000159,0.104896
0.054902,0.000757,0.104896
0.054882,0.001674,0.104896
0.054846,0.002590,0.104896
0.054795,0.003507,0.104896
0.054729,0.004423,0.104896
0.054647,0.005338,0.104896
0.054550,0.006251,0.104896
0.054438,0.007163,0.104896
0.054310,0.008073,0.104896
0.054168,0.008981,0.104896
0.054010,0.009885,0.104896
0.053837,0.010787,0.104896
0.053649,0.011685,0.104896
0.053447,0.012579,0.104896
0.053230,0.013468,0.104896
0.052998,0.014353,0.104896
0.052752,0.015233,0.104896
0.052491,0.016108,0.104896
0.052217,0.016977,0.104896
0.051928,0.017839,0.104896
0.051626,0.018696,0.104896
0.051310,0.019546,0.104896
0.050981,0.020388,0.104896
0.050639,0.021224,0.104896
0.050284,0.022052,0.104896
0.049917,0.022871,0.104896
0.049537,0.023683,0.104896
0.049145,0.024486,0.104896
0.048741,0.025281,0.104896
0.048325,0.026067,0.104896
0.047898,0.026843,0.104896
0.047460,0.027610,0.104896
0.047012,0.028368,0.104896
0.046552,0.029115,0.104896
0.046083,0.029853,0.104896
0.045603,0.030580,0.104896
0.045114,0.031297,0.104896
0.044616,0.032003,0.104896
0.044109,0.032699,0.104896
0.043593,0.033384,0.104896
0.043068,0.034057,0.104896
0.042536,0.034720,0.104896
0.041996,0.035372,0.104896
0.041448,0.036012,0.104896
0.040893,0.036641,0.104896
0.040332,0.037258,0.104896
0.039764,0.037864,0.104896
0.039189,0.038458,0.104896
0.038609,0.039040,0.104896
0.038023,0.039611,0.104896
0.037432,0.040170,0.104896
0.036836,0.040717,0.104896
0.036235,0.041253,0.104896
0.035630,0.041777,0.104896
0.035021,0.042289,0.104896
0.034408,0.042789,0.104896
0.033791,0.043277,0.104896


==> annulus_e1_r2_TFT_out.csv <==
Load factor, Moment
0,0
0.1,89.34843439
0.2,176.1380716
0.3,257.4523973
0.4,321.8774438
0.5,368.288341
0.6,402.2079029
0.6125,405.7251951
0.6234375,408.6890032
0.6330078125,411.1949615
0.6413818359,413.3210161
0.6487091064,415.1301188
0.6551204681,416.6735812
0.6663403511,419.2869839
0.6747552633,421.1471514
0.6810664475,422.4315523
0.6905332237,424.2912784
0.7,426.0703504
0.7125,428.2956152
0.7234375,430.1261231
0.7330078125,431.6388498
0.7413818359,432.8935179
0.7487091064,433.9390434
0.7551204681,434.812495
0.7663403511,436.2505056
0.7747552633,437.2516046
0.7810664475,437.959405
0.7905332237,438.9514633
0.8,439.8595253
0.8125,440.9290887
0.8234375,441.7441891
0.8330078125,442.3647236
0.8413818359,442.8364575
0.8487091064,443.1947965
0.8551204681,443.4665677
0.8663403511,443.8479788
0.8747552633,444.0557944
0.8810664475,444.1675732
0.8905332237,444.2644288
0.9,444.2764227
0.9125,444.1625321
0.9234375,443.942043
0.9330078125,443.6569253
0.9413818359,443.3368762
0.9487091064,443.0032984
0.9551204681,442.6704291
0.9663403511,441.9961656
0.9747552633,441.4142122
0.9810664475,440.9350464
0.9905332237,440.1376378
1,439.2306512


==> annulus_e1_r2_line_D=0.700000_u=0.9_dir=1.csv <==
0.054073,0.039557,0.101654
0.054011,0.040479,0.102113
0.053891,0.041424,0.102547
0.053716,0.042389,0.102957
0.053485,0.043371,0.103341
0.053200,0.044367,0.103699
0.052863,0.045372,0.104032
0.052475,0.046384,0.104340
0.052037,0.047399,0.104621
0.051550,0.048414,0.104877
0.051017,0.049425,0.105107
0.050439,0.050428,0.105310
0.049817,0.051420,0.105488
0.049153,0.052397,0.105640
0.048449,0.053354,0.105765
0.047706,0.054288,0.105865
0.046928,0.055194,0.105938
0.046115,0.056069,0.105986
0.045271,0.056909,0.106007
0.044396,0.057710,0.106003
0.043493,0.058466,0.105973
0.042564,0.059174,0.105918
0.041613,0.059830,0.105837
0.040640,0.060430,0.105731
0.039648,0.060968,0.105601
0.038640,0.061442,0.105445
0.037618,0.061848,0.105266
0.036582,0.062191,0.105065
0.035532,0.062475,0.104845
0.034469,0.062704,0.104609
0.033394,0.062883,0.104358
0.032306,0.063015,0.104096
0.031207,0.063106,0.103824
0.030097,0.063161,0.103546
0.028976,0.063183,0.103264
0.027845,0.063178,0.102981
0.026705,0.063150,0.102699
0.025555,0.063105,0.102422
0.024397,0.063047,0.102151
0.023231,0.062982,0.101890
0.022058,0.062914,0.101642
0.020877,0.062848,0.101409
0.019691,0.062791,0.101193
0.018499,0.062746,0.100998
0.017302,0.062718,0.100827
0.016101,0.062714,0.100682
0.014896,0.062738,0.100565
0.013688,0.062796,0.100480
0.012478,0.062891,0.100430
0.011266,0.063030,0.100416
0.010052,0.063218,0.100441
0.008838,0.063453,0.100506
0.007625,0.063730,0.100605
0.006413,0.064043,0.100736
0.005203,0.064386,0.100895
0.003996,0.064754,0.101077
0.002793,0.065139,0.101280
0.001594,0.065536,0.101498
0.000401,0.065939,0.101729
-0.000785,0.066342,0.101968
-0.001964,0.066739,0.102211
-0.003135,0.067124,0.102456
-0.004298,0.067491,0.102697
-0.005450,0.067834,0.102932
-0.006593,0.068148,0.103156
-0.007724,0.068426,0.103367
-0.008843,0.068664,0.103559
-0.009950,0.068855,0.103730
-0.011043,0.068995,0.103876
-0.012122,0.069077,0.103994
-0.013186,0.069096,0.104079
-0.014235,0.069048,0.104130
-0.015268,0.068927,0.104141
-0.016285,0.068729,0.104111
-0.017284,0.068448,0.104036
-0.018265,0.068080,0.103914
-0.019230,0.067632,0.103748
-0.020179,0.067110,0.103544
-0.021113,0.066525,0.103309
-0.022034,0.065885,0.103050
-0.022944,0.065199,0.102772
-0.023843,0.064475,0.102483
-0.024732,0.063722,0.102187
-0.025613,0.062949,0.101892
-0.026488,0.062163,0.101602
-0.027357,0.061374,0.101324
-0.028221,0.060588,0.101064
-0.029082,0.059813,0.100827
-0.029941,0.059059,0.100619
-0.030799,0.058331,0.100445
-0.031657,0.057638,0.100310
-0.032517,0.056986,0.100219
-0.033378,0.056383,0.100178
-0.034243,0.055835,0.100191
-0.035112,0.055349,0.100262
-0.035987,0.054932,0.100397
-0.036867,0.054590,0.100599
-0.037755,0.054329,0.100873
-0.038651,0.054155,0.101224
-0.039557,0.054073,0.101654
-0.039557,0.054073,0.101654
-0.040479,0.054011,0.102113
-0.041424,0.053891,0.102547
-0.042389,0.053716,0.102957
-0.043371,0.053485,0.103341
-0.044367,0.053200,0.103699
-0.045372,0.052863,0.104032
-0.046384,0.052475,0.104340
-0.047399,0.052037,0.104621
-0.048414,0.051550,0.104877
-0.049425,0.051017,0.105107
-0.050428,0.050439,0.105310
-0.051420,0.049817,0.105488
-0.052397,0.049153,0.105640
-0.053354,0.048449,0.105765
-0.054288,0.047706,0.105865
-0.055194,0.046928,0.105938
-0.056069,0.046115,0.105986
-0.056909,0.045271,0.106007
-0.057710,0.044396,0.106003
-0.058466,0.043493,0.105973
-0.059174,0.042564,0.105918
-0.059830,0.041613,0.105837
-0.060430,0.040640,0.105731
-0.060968,0.039648,0.105601
-0.061442,0.038640,0.105445
-0.061848,0.037618,0.105266
-0.062191,0.036582,0.105065
-0.062475,0.035532,0.104845
-0.062704,0.034469,0.104609
-0.062883,0.033394,0.104358
-0.063015,0.032306,0.104096
-0.063106,0.031207,0.103824
-0.063161,0.030097,0.103546
-0.063183,0.028976,0.103264
-0.063178,0.027845,0.102981
-0.063150,0.026705,0.102699
-0.063105,0.025555,0.102422
-0.063047,0.024397,0.102151
-0.062982,0.023231,0.101890
-0.062914,0.022058,0.101642
-0.062848,0.020877,0.101409
-0.062791,0.019691,0.101193
-0.062746,0.018499,0.100998
-0.062718,0.017302,0.100827
-0.062714,0.016101,0.100682
-0.062738,0.014896,0.100565
-0.062796,0.013688,0.100480
-0.062891,0.012478,0.100430
-0.063030,0.011266,0.100416
-0.063218,0.010052,0.100441
-0.063453,0.008838,0.100506
-0.063730,0.007625,0.100605
-0.064043,0.006413,0.100736
-0.064386,0.005203,0.100895
-0.064754,0.003996,0.101077
-0.065139,0.002793,0.101280
-0.065536,0.001594,0.101498
-0.065939,0.000401,0.101729
-0.066342,-0.000785,0.101968
-0.066739,-0.001964,0.102211
-0.067124,-0.003135,0.102456
-0.067491,-0.004298,0.102697
-0.067834,-0.005450,0.102932
-0.068148,-0.006593,0.103156
-0.068426,-0.007724,0.103367
-0.068664,-0.008843,0.103559
-0.068855,-0.009950,0.103730
-0.068995,-0.011043,0.103876
-0.069077,-0.012122,0.103994
-0.069096,-0.013186,0.104079
-0.069048,-0.014235,0.104130
-0.068927,-0.015268,0.104141
-0.068729,-0.016285,0.104111
-0.068448,-0.017284,0.104036
-0.068080,-0.018265,0.103914
-0.067632,-0.019230,0.103748
-0.067110,-0.020179,0.103544
-0.066525,-0.021113,0.103309
-0.065885,-0.022034,0.103050
-0.065199,-0.022944,0.102772
-0.064475,-0.023843,0.102483
-0.063722,-0.024732,0.102187
-0.062949,-0.025613,0.101892
-0.062163,-0.026488,0.101602
-0.061374,-0.027357,0.101324
-0.060588,-0.028221,0.101064
-0.059813,-0.029082,0.100827
-0.059059,-0.029941,0.100619
-0.058331,-0.030799,0.100445
-0.057638,-0.031657,0.100310
-0.056986,-0.032517,0.100219
-0.056383,-0.033378,0.100178
-0.055835,-0.034243,0.100191
-0.055349,-0.035112,0.100262
-0.054932,-0.035987,0.100397
-0.054590,-0.036867,0.100599
-0.054329,-0.037755,0.100873
-0.054155,-0.038651,0.101224
-0.054073,-0.039557,0.101654
-0.054073,-0.039557,0.101654
-0.054011,-0.040479,0.102113
-0.053891,-0.041424,0.102547
-0.053716,-0.042389,0.102957
-0.053485,-0.043371,0.103341
-0.053200,-0.044367,0.103699
-0.052863,-0.045372,0.104032
-0.052475,-0.046384,0.104340
-0.052037,-0.047399,0.104621
-0.051550,-0.048414,0.104877
-0.051017,-0.049425,0.105107
-0.050439,-0.050428,0.105310
-0.049817,-0.051420,0.105488
-0.049153,-0.052397,0.105640
-0.048449,-0.053354,0.105765
-0.047706,-0.054288,0.105865
-0.046928,-0.055194,0.105938
-0.046115,-0.056069,0.105986
-0.045271,-0.056909,0.106007
-0.044396,-0.057710,0.106003
-0.043493,-0.058466,0.105973
-0.042564,-0.059174,0.105918
-0.041613,-0.059830,0.105837
-0.040640,-0.060430,0.105731
-0.039648,-0.060968,0.105601
-0.038640,-0.061442,0.105445
-0.037618,-0.061848,0.105266
-0.036582,-0.062191,0.105065
-0.035532,-0.062475,0.104845
-0.034469,-0.062704,0.104609
-0.033394,-0.062883,0.104358
-0.032306,-0.063015,0.104096
-0.031207,-0.063106,0.103824
-0.030097,-0.063161,0.103546
-0.028976,-0.063183,0.103264
-0.027845,-0.063178,0.102981
-0.026705,-0.063150,0.102699
-0.025555,-0.063105,0.102422
-0.024397,-0.063047,0.102151
-0.023231,-0.062982,0.101890
-0.022058,-0.062914,0.101642
-0.020877,-0.062848,0.101409
-0.019691,-0.062791,0.101193
-0.018499,-0.062746,0.100998
-0.017302,-0.062718,0.100827
-0.016101,-0.062714,0.100682
-0.014896,-0.062738,0.100565
-0.013688,-0.062796,0.100480
-0.012478,-0.062891,0.100430
-0.011266,-0.063030,0.100416
-0.010052,-0.063218,0.100441
-0.008838,-0.063453,0.100506
-0.007625,-0.063730,0.100605
-0.006413,-0.064043,0.100736
-0.005203,-0.064386,0.100895
-0.003996,-0.064754,0.101077
-0.002793,-0.065139,0.101280
-0.001594,-0.065536,0.101498
-0.000401,-0.065939,0.101729
0.000785,-0.066342,0.101968
0.001964,-0.066739,0.102211
0.003135,-0.067124,0.102456
0.004298,-0.067491,0.102697
0.005450,-0.067834,0.102932
0.006593,-0.068148,0.103156
0.007724,-0.068426,0.103367
0.008843,-0.068664,0.103559
0.009950,-0.068855,0.103730
0.011043,-0.068995,0.103876
0.012122,-0.069077,0.103994
0.013186,-0.069096,0.104079
0.014235,-0.069048,0.104130
0.015268,-0.068927,0.104141
0.016285,-0.068729,0.104111
0.017284,-0.068448,0.104036
0.018265,-0.068080,0.103914
0.019230,-0.067632,0.103748
0.020179,-0.067110,0.103544
0.021113,-0.066525,0.103309
0.022034,-0.065885,0.103050
0.022944,-0.065199,0.102772
0.023843,-0.064475,0.102483
0.024732,-0.063722,0.102187
0.025613,-0.062949,0.101892
0.026488,-0.062163,0.101602
0.027357,-0.061374,0.101324
0.028221,-0.060588,0.101064
0.029082,-0.059813,0.100827
0.029941,-0.059059,0.100619
0.030799,-0.058331,0.100445
0.031657,-0.057638,0.100310
0.032517,-0.056986,0.100219
0.033378,-0.056383,0.100178
0.034243,-0.055835,0.100191
0.035112,-0.055349,0.100262
0.035987,-0.054932,0.100397
0.036867,-0.054590,0.100599
0.037755,-0.054329,0.100873
0.038651,-0.054155,0.101224
0.039557,-0.054073,0.101654
0.039557,-0.054073,0.101654
0.040479,-0.054011,0.102113
0.041424,-0.053891,0.102547
0.042389,-0.053716,0.102957
0.043371,-0.053485,0.103341
0.044367,-0.053200,0.103699
0.045372,-0.052863,0.104032
0.046384,-0.052475,0.104340
0.047399,-0.052037,0.104621
0.048414,-0.051550,0.104877
0.049425,-0.051017,0.105107
0.050428,-0.050439,0.105310
0.051420,-0.049817,0.105488
0.052397,-0.049153,0.105640
0.053354,-0.048449,0.105765
0.054288,-0.047706,0.105865
0.055194,-0.046928,0.105938
0.056069,-0.046115,0.105986
0.056909,-0.045271,0.106007
0.057710,-0.044396,0.106003
0.058466,-0.043493,0.105973
0.059174,-0.042564,0.105918
0.059830,-0.041613,0.105837
0.060430,-0.040640,0.105731
0.060968,-0.039648,0.105601
0.061442,-0.038640,0.105445
0.061848,-0.037618,0.105266
0.062191,-0.036582,0.105065
0.062475,-0.035532,0.104845
0.062704,-0.034469,0.104609
0.062883,-0.033394,0.104358
0.063015,-0.032306,0.104096
0.063106,-0.031207,0.103824
0.063161,-0.030097,0.103546
0.063183,-0.028976,0.103264
0.063178,-0.027845,0.102981
0.063150,-0.026705,0.102699
0.063105,-0.025555,0.102422
0.063047,-0.024397,0.102151
0.062982,-0.023231,0.101890
0.062914,-0.022058,0.101642
0.062848,-0.020877,0.101409
0.062791,-0.019691,0.101193
0.062746,-0.018499,0.100998
0.062718,-0.017302,0.100827
0.062714,-0.016101,0.100682
0.062738,-0.014896,0.100565
0.062796,-0.013688,0.100480
0.062891,-0.012478,0.100430
0.063030,-0.011266,0.100416
0.063218,-0.010052,0.100441
0.063453,-0.008838,0.100506
0.063730,-0.007625,0.100605
0.064043,-0.006413,0.100736
0.064386,-0.005203,0.100895
0.064754,-0.003996,0.101077
0.065139,-0.002793,0.101280
0.065536,-0.001594,0.101498
0.065939,-0.000401,0.101729
0.066342,0.000785,0.101968
0.066739,0.001964,0.102211
0.067124,0.003135,0.102456
0.067491,0.004298,0.102697
0.067834,0.005450,0.102932
0.068148,0.006593,0.103156
0.068426,0.007724,0.103367
0.068664,0.008843,0.103559
0.068855,0.009950,0.103730
0.068995,0.011043,0.103876
0.069077,0.012122,0.103994
0.069096,0.013186,0.104079
0.069048,0.014235,0.104130
0.068927,0.015268,0.104141
0.068729,0.016285,0.104111
0.068448,0.017284,0.104036
0.068080,0.018265,0.103914
0.067632,0.019230,0.103748
0.067110,0.020179,0.103544
0.066525,0.021113,0.103309
0.065885,0.022034,0.103050
0.065199,0.022944,0.102772
0.064475,0.023843,0.102483
0.063722,0.024732,0.102187
0.062949,0.025613,0.101892
0.062163,0.026488,0.101602
0.061374,0.027357,0.101324
0.060588,0.028221,0.101064
0.059813,0.029082,0.100827
0.059059,0.029941,0.100619
0.058331,0.030799,0.100445
0.057638,0.031657,0.100310
0.056986,0.032517,0.100219
0.056383,0.033378,0.100178
0.055835,0.034243,0.100191
0.055349,0.035112,0.100262
0.054932,0.035987,0.100397
0.054590,0.036867,0.100599
0.054329,0.037755,0.100873
0.054155,0.038651,0.101224
0.054073,0.039557,0.101654


==> annulus_e1_r2_line_D=0.800000_u=0.9_dir=1.csv <==
0.046980,0.041837,0.101146
0.046981,0.042710,0.101683
0.046914,0.043613,0.102187
0.046780,0.044543,0.102659
0.046581,0.045495,0.103098
0.046319,0.046466,0.103505
0.045995,0.047452,0.103879
0.045612,0.048447,0.104222
0.045172,0.049448,0.104532
0.044677,0.050449,0.104810
0.044129,0.051447,0.105057
0.043531,0.052435,0.105273
0.042885,0.053410,0.105457
0.042193,0.054367,0.105611
0.041459,0.055300,0.105735
0.040684,0.056205,0.105829
0.039873,0.057075,0.105893
0.039026,0.057906,0.105928
0.038149,0.058693,0.105935
0.037242,0.059430,0.105914
0.036311,0.060112,0.105866
0.035357,0.060733,0.105790
0.034384,0.061287,0.105688
0.033395,0.061770,0.105561
0.032394,0.062176,0.105409
0.031384,0.062498,0.105232
0.030367,0.062736,0.105033
0.029344,0.062893,0.104813
0.028314,0.062976,0.104574
0.027278,0.062990,0.104320
0.026235,0.062940,0.104052
0.025186,0.062834,0.103774
0.024130,0.062677,0.103487
0.023067,0.062475,0.103195
0.021997,0.062234,0.102900
0.020921,0.061962,0.102604
0.019839,0.061664,0.102311
0.018750,0.061347,0.102024
0.017654,0.061018,0.101744
0.016551,0.060683,0.101475
0.015442,0.060349,0.101219
0.014327,0.060023,0.100979
0.013205,0.059711,0.100759
0.012076,0.059421,0.100560
0.010942,0.059159,0.100386
0.009800,0.058932,0.100238
0.008653,0.058746,0.100121
0.007499,0.058610,0.100037
0.006340,0.058529,0.099987
0.005174,0.058509,0.099976
0.004002,0.058559,0.100005
0.002825,0.058676,0.100075
0.001644,0.058855,0.100180
0.000461,0.059087,0.100317
-0.000723,0.059365,0.100482
-0.001906,0.059682,0.100671
-0.003088,0.060030,0.100881
-0.004265,0.060401,0.101106
-0.005438,0.060788,0.101343
-0.006604,0.061184,0.101588
-0.007763,0.061580,0.101837
-0.008912,0.061971,0.102085
-0.010051,0.062347,0.102330
-0.011178,0.062702,0.102567
-0.012291,0.063029,0.102792
-0.013390,0.063320,0.103001
-0.014473,0.063568,0.103190
-0.015539,0.063767,0.103356
-0.016586,0.063909,0.103495
-0.017613,0.063988,0.103603
-0.018619,0.063996,0.103676
-0.019604,0.063928,0.103712
-0.020565,0.063777,0.103706
-0.021502,0.063537,0.103656
-0.022413,0.063201,0.103557
-0.023298,0.062765,0.103408
-0.024158,0.062234,0.103212
-0.024995,0.061619,0.102977
-0.025812,0.060931,0.102709
-0.026610,0.060181,0.102416
-0.027391,0.059378,0.102104
-0.028159,0.058533,0.101782
-0.028915,0.057656,0.101454
-0.029661,0.056758,0.101129
-0.030399,0.055848,0.100812
-0.031131,0.054936,0.100510
-0.031859,0.054032,0.100230
-0.032586,0.053145,0.099977
-0.033313,0.052284,0.099758
-0.034042,0.051459,0.099578
-0.034775,0.050677,0.099443
-0.035514,0.049949,0.099360
-0.036260,0.049281,0.099332
-0.037016,0.048683,0.099367
-0.037782,0.048162,0.099468
-0.038562,0.047726,0.099641
-0.039355,0.047383,0.099891
-0.040165,0.047139,0.100222
-0.040992,0.047003,0.100639
-0.041837,0.046980,0.101146
-0.041837,0.046980,0.101146
-0.042710,0.046981,0.101683
-0.043613,0.046914,0.102187
-0.044543,0.046780,0.102659
-0.045495,0.046581,0.103098
-0.046466,0.046319,0.103505
-0.047452,0.045995,0.103879
-0.048447,0.045612,0.104222
-0.049448,0.045172,0.104532
-0.050449,0.044677,0.104810
-0.051447,0.044129,0.105057
-0.052435,0.043531,0.105273
-0.053410,0.042885,0.105457
-0.054367,0.042193,0.105611
-0.055300,0.041459,0.105735
-0.056205,0.040684,0.105829
-0.057075,0.039873,0.105893
-0.057906,0.039026,0.105928
-0.058693,0.038149,0.105935
-0.059430,0.037242,0.105914
-0.060112,0.036311,0.105866
-0.060733,0.035357,0.105790
-0.061287,0.034384,0.105688
-0.061770,0.033395,0.105561
-0.062176,0.032394,0.105409
-0.062498,0.031384,0.105232
-0.062736,0.030367,0.105033
-0.062893,0.029344,0.104813
-0.062976,0.028314,0.104574
-0.062990,0.027278,0.104320
-0.062940,0.026235,0.104052
-0.062834,0.025186,0.103774
-0.062677,0.024130,0.103487
-0.062475,0.023067,0.103195
-0.062234,0.021997,0.102900
-0.061962,0.020921,0.102604
-0.061664,0.019839,0.102311
-0.061347,0.018750,0.102024
-0.061018,0.017654,0.101744
-0.060683,0.016551,0.101475
-0.060349,0.015442,0.101219
-0.060023,0.014327,0.100979
-0.059711,0.013205,0.100759
-0.059421,0.012076,0.100560
-0.059159,0.010942,0.100386
-0.058932,0.009800,0.100238
-0.058746,0.008653,0.100121
-0.058610,0.007499,0.100037
-0.058529,0.006340,0.099987
-0.058509,0.005174,0.099976
-0.058559,0.004002,0.100005
-0.058676,0.002825,0.100075
-0.058855,0.001644,0.100180
-0.059087,0.000461,0.100317
-0.059365,-0.000723,0.100482
-0.059682,-0.001906,0.100671
-0.060030,-0.003088,0.100881
-0.060401,-0.004265,0.101106
-0.060788,-0.005438,0.101343
-0.061184,-0.006604,0.101588
-0.061580,-0.007763,0.101837
-0.061971,-0.008912,0.102085
-0.062347,-0.010051,0.102330
-0.062702,-0.011178,0.102567
-0.063029,-0.012291,0.102792
-0.063320,-0.013390,0.103001
-0.063568,-0.014473,0.103190
-0.063767,-0.015539,0.103356
-0.063909,-0.016586,0.103495
-0.063988,-0.017613,0.103603
-0.063996,-0.018619,0.103676
-0.063928,-0.019604,0.103712
-0.063777,-0.020565,0.103706
-0.063537,-0.021502,0.103656
-0.063201,-0.022413,0.103557
-0.062765,-0.023298,0.103408
-0.062234,-0.024158,0.103212
-0.061619,-0.024995,0.102977
-0.060931,-0.025812,0.102709
-0.060181,-0.026610,0.102416
-0.059378,-0.027391,0.102104
-0.058533,-0.028159,0.101782
-0.057656,-0.028915,0.101454
-0.056758,-0.029661,0.101129
-0.055848,-0.030399,0.100812
-0.054936,-0.031131,0.100510
-0.054032,-0.031859,0.100230
-0.053145,-0.032586,0.099977
-0.052284,-0.033313,0.099758
-0.051459,-0.034042,0.099578
-0.050677,-0.034775,0.099443
-0.049949,-0.035514,0.099360
-0.049281,-0.036260,0.099332
-0.048683,-0.037016,0.099367
-0.048162,-0.037782,0.099468
-0.047726,-0.038562,0.099641
-0.047383,-0.039355,0.099891
-0.047139,-0.040165,0.100222
-0.047003,-0.040992,0.100639
-0.046980,-0.041837,0.101146
-0.046980,-0.041837,0.101146
-0.046981,-0.042710,0.101683
-0.046914,-0.043613,0.102187
-0.046780,-0.044543,0.102659
-0.046581,-0.045495,0.103098
-0.046319,-0.046466,0.103505
-0.045995,-0.047452,0.103879
-0.045612,-0.048447,0.104222
-0.045172,-0.049448,0.104532
-0.044677,-0.050449,0.104810
-0.044129,-0.051447,0.105057
-0.043531,-0.052435,0.105273
-0.042885,-0.053410,0.105457
-0.042193,-0.054367,0.105611
-0.041459,-0.055300,0.105735
-0.040684,-0.056205,0.105829
-0.039873,-0.057075,0.105893
-0.039026,-0.057906,0.105928
-0.038149,-0.058693,0.105935
-0.037242,-0.059430,0.105914
-0.036311,-0.060112,0.105866
-0.035357,-0.060733,0.105790
-0.034384,-0.061287,0.105688
-0.033395,-0.061770,0.105561
-0.032394,-0.062176,0.105409
-0.031384,-0.062498,0.105232
-0.030367,-0.062736,0.105033
-0.029344,-0.062893,0.104813
-0.028314,-0.062976,0.104574
-0.027278,-0.062990,0.104320
-0.026235,-0.062940,0.104052
-0.025186,-0.062834,0.103774
-0.024130,-0.062677,0.103487
-0.023067,-0.062475,0.103195
-0.021997,-0.062234,0.102900
-0.020921,-0.061962,0.102604
-0.019839,-0.061664,0.102311
-0.018750,-0.061347,0.102024
-0.017654,-0.061018,0.101744
-0.016551,-0.060683,0.101475
-0.015442,-0.060349,0.101219
-0.014327,-0.060023,0.100979
-0.013205,-0.059711,0.100759
-0.012076,-0.059421,0.100560
-0.010942,-0.059159,0.100386
-0.009800,-0.058932,0.100238
-0.008653,-0.058746,0.100121
-0.007499,-0.058610,0.100037
-0.006340,-0.058529,0.099987
-0.005174,-0.058509,0.099976
-0.004002,-0.058559,0.100005
-0.002825,-0.058676,0.100075
-0.001644,-0.058855,0.100180
-0.000461,-0.059087,0.100317
0.000723,-0.059365,0.100482
0.001906,-0.059682,0.100671
0.003088,-0.060030,0.100881
0.004265,-0.060401,0.101106
0.005438,-0.060788,0.101343
0.006604,-0.061184,0.101588
0.007763,-0.061580,0.101837
0.008912,-0.061971,0.102085
0.010051,-0.062347,0.102330
0.011178,-0.062702,0.102567
0.012291,-0.063029,0.102792
0.013390,-0.063320,0.103001
0.014473,-0.063568,0.103190
0.015539,-0.063767,0.103356
0.016586,-0.063909,0.103495
0.017613,-0.063988,0.103603
0.018619,-0.063996,0.103676
0.019604,-0.063928,0.103712
0.020565,-0.063777,0.103706
0.021502,-0.063537,0.103656
0.022413,-0.063201,0.103557
0.023298,-0.062765,0.103408
0.024158,-0.062234,0.103212
0.024995,-0.061619,0.102977
0.025812,-0.060931,0.102709
0.026610,-0.060181,0.102416
0.027391,-0.059378,0.102104
0.028159,-0.058533,0.101782
0.028915,-0.057656,0.101454
0.029661,-0.056758,0.101129
0.030399,-0.055848,0.100812
0.031131,-0.054936,0.100510
0.031859,-0.054032,0.100230
0.032586,-0.053145,0.099977
0.033313,-0.052284,0.099758
0.034042,-0.051459,0.099578
0.034775,-0.050677,0.099443
0.035514,-0.049949,0.099360
0.036260,-0.049281,0.099332
0.037016,-0.048683,0.099367
0.037782,-0.048162,0.099468
0.038562,-0.047726,0.099641
0.039355,-0.047383,0.099891
0.040165,-0.047139,0.100222
0.040992,-0.047003,0.100639
0.041837,-0.046980,0.101146
0.041837,-0.046980,0.101146
0.042710,-0.046981,0.101683
0.043613,-0.046914,0.102187
0.044543,-0.046780,0.102659
0.045495,-0.046581,0.103098
0.046466,-0.046319,0.103505
0.047452,-0.045995,0.103879
0.048447,-0.045612,0.104222
0.049448,-0.045172,0.104532
0.050449,-0.044677,0.104810
0.051447,-0.044129,0.105057
0.052435,-0.043531,0.105273
0.053410,-0.042885,0.105457
0.054367,-0.042193,0.105611
0.055300,-0.041459,0.105735
0.056205,-0.040684,0.105829
0.057075,-0.039873,0.105893
0.057906,-0.039026,0.105928
0.058693,-0.038149,0.105935
0.059430,-0.037242,0.105914
0.060112,-0.036311,0.105866
0.060733,-0.035357,0.105790
0.061287,-0.034384,0.105688
0.061770,-0.033395,0.105561
0.062176,-0.032394,0.105409
0.062498,-0.031384,0.105232
0.062736,-0.030367,0.105033
0.062893,-0.029344,0.104813
0.062976,-0.028314,0.104574
0.062990,-0.027278,0.104320
0.062940,-0.026235,0.104052
0.062834,-0.025186,0.103774
0.062677,-0.024130,0.103487
0.062475,-0.023067,0.103195
0.062234,-0.021997,0.102900
0.061962,-0.020921,0.102604
0.061664,-0.019839,0.102311
0.061347,-0.018750,0.102024
0.061018,-0.017654,0.101744
0.060683,-0.016551,0.101475
0.060349,-0.015442,0.101219
0.060023,-0.014327,0.100979
0.059711,-0.013205,0.100759
0.059421,-0.012076,0.100560
0.059159,-0.010942,0.100386
0.058932,-0.009800,0.100238
0.058746,-0.008653,0.100121
0.058610,-0.007499,0.100037
0.058529,-0.006340,0.099987
0.058509,-0.005174,0.099976
0.058559,-0.004002,0.100005
0.058676,-0.002825,0.100075
0.058855,-0.001644,0.100180
0.059087,-0.000461,0.100317
0.059365,0.000723,0.100482
0.059682,0.001906,0.100671
0.060030,0.003088,0.100881
0.060401,0.004265,0.101106
0.060788,0.005438,0.101343
0.061184,0.006604,0.101588
0.061580,0.007763,0.101837
0.061971,0.008912,0.102085
0.062347,0.010051,0.102330
0.062702,0.011178,0.102567
0.063029,0.012291,0.102792
0.063320,0.013390,0.103001
0.063568,0.014473,0.103190
0.063767,0.015539,0.103356
0.063909,0.016586,0.103495
0.063988,0.017613,0.103603
0.063996,0.018619,0.103676
0.063928,0.019604,0.103712
0.063777,0.020565,0.103706
0.063537,0.021502,0.103656
0.063201,0.022413,0.103557
0.062765,0.023298,0.103408
0.062234,0.024158,0.103212
0.061619,0.024995,0.102977
0.060931,0.025812,0.102709
0.060181,0.026610,0.102416
0.059378,0.027391,0.102104
0.058533,0.028159,0.101782
0.057656,0.028915,0.101454
0.056758,0.029661,0.101129
0.055848,0.030399,0.100812
0.054936,0.031131,0.100510
0.054032,0.031859,0.100230
0.053145,0.032586,0.099977
0.052284,0.033313,0.099758
0.051459,0.034042,0.099578
0.050677,0.034775,0.099443
0.049949,0.035514,0.099360
0.049281,0.036260,0.099332
0.048683,0.037016,0.099367
0.048162,0.037782,0.099468
0.047726,0.038562,0.099641
0.047383,0.039355,0.099891
0.047139,0.040165,0.100222
0.047003,0.040992,0.100639
0.046980,0.041837,0.101146


==> annulus_e1_r2_line_D=0.900000_u=0.9_dir=1.csv <==
0.039598,0.042681,0.100922
0.039664,0.043491,0.101541
0.039650,0.044337,0.102117
0.039559,0.045213,0.102649
0.039392,0.046116,0.103138
0.039154,0.047041,0.103585
0.038845,0.047983,0.103990
0.038470,0.048936,0.104354
0.038031,0.049896,0.104678
0.037530,0.050858,0.104963
0.036972,0.051815,0.105210
0.036359,0.052763,0.105419
0.035694,0.053697,0.105591
0.034981,0.054610,0.105728
0.034224,0.055496,0.105831
0.033426,0.056350,0.105900
0.032590,0.057167,0.105937
0.031722,0.057939,0.105943
0.030824,0.058661,0.105919
0.029900,0.059328,0.105867
0.028955,0.059931,0.105788
0.027993,0.060466,0.105683
0.027018,0.060927,0.105554
0.026034,0.061306,0.105401
0.025046,0.061597,0.105228
0.024059,0.061795,0.105035
0.023074,0.061896,0.104824
0.022092,0.061907,0.104597
0.021113,0.061834,0.104356
0.020134,0.061683,0.104103
0.019157,0.061461,0.103841
0.018179,0.061177,0.103571
0.017201,0.060835,0.103297
0.016221,0.060444,0.103020
0.015239,0.060012,0.102743
0.014255,0.059545,0.102468
0.013267,0.059050,0.102197
0.012274,0.058537,0.101933
0.011277,0.058012,0.101678
0.010273,0.057483,0.101434
0.009263,0.056958,0.101205
0.008246,0.056444,0.100992
0.007221,0.055950,0.100797
0.006187,0.055484,0.100624
0.005144,0.055053,0.100475
0.004090,0.054665,0.100351
0.003026,0.054329,0.100256
0.001950,0.054051,0.100191
0.000862,0.053841,0.100160
-0.000240,0.053705,0.100164
-0.001355,0.053651,0.100205
-0.002482,0.053679,0.100283
-0.003621,0.053781,0.100393
-0.004767,0.053948,0.100533
-0.005920,0.054171,0.100698
-0.007076,0.054442,0.100884
-0.008233,0.054753,0.101088
-0.009390,0.055095,0.101304
-0.010543,0.055458,0.101530
-0.011691,0.055836,0.101761
-0.012830,0.056218,0.101994
-0.013960,0.056597,0.102225
-0.015078,0.056964,0.102449
-0.016181,0.057311,0.102663
-0.017267,0.057629,0.102863
-0.018335,0.057911,0.103046
-0.019382,0.058147,0.103207
-0.020405,0.058331,0.103342
-0.021404,0.058453,0.103450
-0.022376,0.058507,0.103525
-0.023318,0.058485,0.103564
-0.024230,0.058378,0.103564
-0.025109,0.058181,0.103521
-0.025954,0.057885,0.103432
-0.026762,0.057483,0.103295
-0.027533,0.056971,0.103106
-0.028267,0.056353,0.102870
-0.028970,0.055644,0.102594
-0.029643,0.054854,0.102287
-0.030290,0.053996,0.101956
-0.030916,0.053081,0.101608
-0.031522,0.052122,0.101251
-0.032112,0.051131,0.100892
-0.032690,0.050118,0.100539
-0.033259,0.049095,0.100198
-0.033822,0.048073,0.099876
-0.034382,0.047064,0.099580
-0.034941,0.046077,0.099318
-0.035504,0.045123,0.099094
-0.036072,0.044213,0.098916
-0.036650,0.043357,0.098790
-0.037238,0.042564,0.098721
-0.037842,0.041844,0.098716
-0.038462,0.041206,0.098781
-0.039102,0.040660,0.098920
-0.039764,0.040214,0.099140
-0.040450,0.039877,0.099445
-0.041164,0.039656,0.099841
-0.041906,0.039561,0.100331
-0.042681,0.039598,0.100922
-0.042681,0.039598,0.100922
-0.043491,0.039664,0.101541
-0.044337,0.039650,0.102117
-0.045213,0.039559,0.102649
-0.046116,0.039392,0.103138
-0.047041,0.039154,0.103585
-0.047983,0.038845,0.103990
-0.048936,0.038470,0.104354
-0.049896,0.038031,0.104678
-0.050858,0.037530,0.104963
-0.051815,0.036972,0.105210
-0.052763,0.036359,0.105419
-0.053697,0.035694,0.105591
-0.054610,0.034981,0.105728
-0.055496,0.034224,0.105831
-0.056350,0.033426,0.105900
-0.057167,0.032590,0.105937
-0.057939,0.031722,0.105943
-0.058661,0.030824,0.105919
-0.059328,0.029900,0.105867
-0.059931,0.028955,0.105788
-0.060466,0.027993,0.105683
-0.060927,0.027018,0.105554
-0.061306,0.026034,0.105401
-0.061597,0.025046,0.105228
-0.061795,0.024059,0.105035
-0.061896,0.023074,0.104824
-0.061907,0.022092,0.104597
-0.061834,0.021113,0.104356
-0.061683,0.020134,0.104103
-0.061461,0.019157,0.103841
-0.061177,0.018179,0.103571
-0.060835,0.017201,0.103297
-0.060444,0.016221,0.103020
-0.060012,0.015239,0.102743
-0.059545,0.014255,0.102468
-0.059050,0.013267,0.102197
-0.058537,0.012274,0.101933
-0.058012,0.011277,0.101678
-0.057483,0.010273,0.101434
-0.056958,0.009263,0.101205
-0.056444,0.008246,0.100992
-0.055950,0.007221,0.100797
-0.055484,0.006187,0.100624
-0.055053,0.005144,0.100475
-0.054665,0.004090,0.100351
-0.054329,0.003026,0.100256
-0.054051,0.001950,0.100191
-0.053841,0.000862,0.100160
-0.053705,-0.000240,0.100164
-0.053651,-0.001355,0.100205
-0.053679,-0.002482,0.100283
-0.053781,-0.003621,0.100393
-0.053948,-0.004767,0.100533
-0.054171,-0.005920,0.100698
-0.054442,-0.007076,0.100884
-0.054753,-0.008233,0.101088
-0.055095,-0.009390,0.101304
-0.055458,-0.010543,0.101530
-0.055836,-0.011691,0.101761
-0.056218,-0.012830,0.101994
-0.056597,-0.013960,0.102225
-0.056964,-0.015078,0.102449
-0.057311,-0.016181,0.102663
-0.057629,-0.017267,0.102863
-0.057911,-0.018335,0.103046
-0.058147,-0.019382,0.103207
-0.058331,-0.020405,0.103342
-0.058453,-0.021404,0.103450
-0.058507,-0.022376,0.103525
-0.058485,-0.023318,0.103564
-0.058378,-0.024230,0.103564
-0.058181,-0.025109,0.103521
-0.057885,-0.025954,0.103432
-0.057483,-0.026762,0.103295
-0.056971,-0.027533,0.103106
-0.056353,-0.028267,0.102870
-0.055644,-0.028970,0.102594
-0.054854,-0.029643,0.102287
-0.053996,-0.030290,0.101956
-0.053081,-0.030916,0.101608
-0.052122,-0.031522,0.101251
-0.051131,-0.032112,0.100892
-0.050118,-0.032690,0.100539
-0.049095,-0.033259,0.100198
-0.048073,-0.033822,0.099876
-0.047064,-0.034382,0.099580
-0.046077,-0.034941,0.099318
-0.045123,-0.035504,0.099094
-0.044213,-0.036072,0.098916
-0.043357,-0.036650,0.098790
-0.042564,-0.037238,0.098721
-0.041844,-0.037842,0.098716
-0.041206,-0.038462,0.098781
-0.040660,-0.039102,0.098920
-0.040214,-0.039764,0.099140
-0.039877,-0.040450,0.099445
-0.039656,-0.041164,0.099841
-0.039561,-0.041906,0.100331
-0.039598,-0.042681,0.100922
-0.039598,-0.042681,0.100922
-0.039664,-0.043491,0.101541
-0.039650,-0.044337,0.102117
-0.039559,-0.045213,0.102649
-0.039392,-0.046116,0.103138
-0.039154,-0.047041,0.103585
-0.038845,-0.047983,0.103990
-0.038470,-0.048936,0.104354
-0.038031,-0.049896,0.104678
-0.037530,-0.050858,0.104963
-0.036972,-0.051815,0.105210
-0.036359,-0.052763,0.105419
-0.035694,-0.053697,0.105591
-0.034981,-0.054610,0.105728
-0.034224,-0.055496,0.105831
-0.033426,-0.056350,0.105900
-0.032590,-0.057167,0.105937
-0.031722,-0.057939,0.105943
-0.030824,-0.058661,0.105919
-0.029900,-0.059328,0.105867
-0.028955,-0.059931,0.105788
-0.027993,-0.060466,0.105683
-0.027018,-0.060927,0.105554
-0.026034,-0.061306,0.105401
-0.025046,-0.061597,0.105228
-0.024059,-0.061795,0.105035
-0.023074,-0.061896,0.104824
-0.022092,-0.061907,0.104597
-0.021113,-0.061834,0.104356
-0.020134,-0.061683,0.104103
-0.019157,-0.061461,0.103841
-0.018179,-0.061177,0.103571
-0.017201,-0.060835,0.103297
-0.016221,-0.060444,0.103020
-0.015239,-0.060012,0.102743
-0.014255,-0.059545,0.102468
-0.013267,-0.059050,0.102197
-0.012274,-0.058537,0.101933
-0.011277,-0.058012,0.101678
-0.010273,-0.057483,0.101434
-0.009263,-0.056958,0.101205
-0.008246,-0.056444,0.100992
-0.007221,-0.055950,0.100797
-0.006187,-0.055484,0.100624
-0.005144,-0.055053,0.100475
-0.004090,-0.054665,0.100351
-0.003026,-0.054329,0.100256
-0.001950,-0.054051,0.100191
-0.000862,-0.053841,0.100160
0.000240,-0.053705,0.100164
0.001355,-0.053651,0.100205
0.002482,-0.053679,0.100283
0.003621,-0.053781,0.100393
0.004767,-0.053948,0.100533
0.005920,-0.054171,0.100698
0.007076,-0.054442,0.100884
0.008233,-0.054753,0.101088
0.009390,-0.055095,0.101304
0.010543,-0.055458,0.101530
0.011691,-0.055836,0.101761
0.012830,-0.056218,0.101994
0.013960,-0.056597,0.102225
0.015078,-0.056964,0.102449
0.016181,-0.057311,0.102663
0.017267,-0.057629,0.102863
0.018335,-0.057911,0.103046
0.019382,-0.058147,0.103207
0.020405,-0.058331,0.103342
0.021404,-0.058453,0.103450
0.022376,-0.058507,0.103525
0.023318,-0.058485,0.103564
0.024230,-0.058378,0.103564
0.025109,-0.058181,0.103521
0.025954,-0.057885,0.103432
0.026762,-0.057483,0.103295
0.027533,-0.056971,0.103106
0.028267,-0.056353,0.102870
0.028970,-0.055644,0.102594
0.029643,-0.054854,0.102287
0.030290,-0.053996,0.101956
0.030916,-0.053081,0.101608
0.031522,-0.052122,0.101251
0.032112,-0.051131,0.100892
0.032690,-0.050118,0.100539
0.033259,-0.049095,0.100198
0.033822,-0.048073,0.099876
0.034382,-0.047064,0.099580
0.034941,-0.046077,0.099318
0.035504,-0.045123,0.099094
0.036072,-0.044213,0.098916
0.036650,-0.043357,0.098790
0.037238,-0.042564,0.098721
0.037842,-0.041844,0.098716
0.038462,-0.041206,0.098781
0.039102,-0.040660,0.098920
0.039764,-0.040214,0.099140
0.040450,-0.039877,0.099445
0.041164,-0.039656,0.099841
0.041906,-0.039561,0.100331
0.042681,-0.039598,0.100922
0.042681,-0.039598,0.100922
0.043491,-0.039664,0.101541
0.044337,-0.039650,0.102117
0.045213,-0.039559,0.102649
0.046116,-0.039392,0.103138
0.047041,-0.039154,0.103585
0.047983,-0.038845,0.103990
0.048936,-0.038470,0.104354
0.049896,-0.038031,0.104678
0.050858,-0.037530,0.104963
0.051815,-0.036972,0.105210
0.052763,-0.036359,0.105419
0.053697,-0.035694,0.105591
0.054610,-0.034981,0.105728
0.055496,-0.034224,0.105831
0.056350,-0.033426,0.105900
0.057167,-0.032590,0.105937
0.057939,-0.031722,0.105943
0.058661,-0.030824,0.105919
0.059328,-0.029900,0.105867
0.059931,-0.028955,0.105788
0.060466,-0.027993,0.105683
0.060927,-0.027018,0.105554
0.061306,-0.026034,0.105401
0.061597,-0.025046,0.105228
0.061795,-0.024059,0.105035
0.061896,-0.023074,0.104824
0.061907,-0.022092,0.104597
0.061834,-0.021113,0.104356
0.061683,-0.020134,0.104103
0.061461,-0.019157,0.103841
0.061177,-0.018179,0.103571
0.060835,-0.017201,0.103297
0.060444,-0.016221,0.103020
0.060012,-0.015239,0.102743
0.059545,-0.014255,0.102468
0.059050,-0.013267,0.102197
0.058537,-0.012274,0.101933
0.058012,-0.011277,0.101678
0.057483,-0.010273,0.101434
0.056958,-0.009263,0.101205
0.056444,-0.008246,0.100992
0.055950,-0.007221,0.100797
0.055484,-0.006187,0.100624
0.055053,-0.005144,0.100475
0.054665,-0.004090,0.100351
0.054329,-0.003026,0.100256
0.054051,-0.001950,0.100191
0.053841,-0.000862,0.100160
0.053705,0.000240,0.100164
0.053651,0.001355,0.100205
0.053679,0.002482,0.100283
0.053781,0.003621,0.100393
0.053948,0.004767,0.100533
0.054171,0.005920,0.100698
0.054442,0.007076,0.100884
0.054753,0.008233,0.101088
0.055095,0.009390,0.101304
0.055458,0.010543,0.101530
0.055836,0.011691,0.101761
0.056218,0.012830,0.101994
0.056597,0.013960,0.102225
0.056964,0.015078,0.102449
0.057311,0.016181,0.102663
0.057629,0.017267,0.102863
0.057911,0.018335,0.103046
0.058147,0.019382,0.103207
0.058331,0.020405,0.103342
0.058453,0.021404,0.103450
0.058507,0.022376,0.103525
0.058485,0.023318,0.103564
0.058378,0.024230,0.103564
0.058181,0.025109,0.103521
0.057885,0.025954,0.103432
0.057483,0.026762,0.103295
0.056971,0.027533,0.103106
0.056353,0.028267,0.102870
0.055644,0.028970,0.102594
0.054854,0.029643,0.102287
0.053996,0.030290,0.101956
0.053081,0.030916,0.101608
0.052122,0.031522,0.101251
0.051131,0.032112,0.100892
0.050118,0.032690,0.100539
0.049095,0.033259,0.100198
0.048073,0.033822,0.099876
0.047064,0.034382,0.099580
0.046077,0.034941,0.099318
0.045123,0.035504,0.099094
0.044213,0.036072,0.098916
0.043357,0.036650,0.098790
0.042564,0.037238,0.098721
0.041844,0.037842,0.098716
0.041206,0.038462,0.098781
0.040660,0.039102,0.098920
0.040214,0.039764,0.099140
0.039877,0.040450,0.099445
0.039656,0.041164,0.099841
0.039561,0.041906,0.100331
0.039598,0.042681,0.100922


==> annulus_e1_r2_line_D=1.000000_u=0.9_dir=1.csv <==
0.031333,0.040363,0.101316
0.031357,0.040346,0.102312
0.031324,0.040462,0.103231
0.031233,0.040703,0.104076
0.031086,0.041060,0.104848
0.030884,0.041525,0.105547
0.030630,0.042089,0.106177
0.030324,0.042741,0.106739
0.029968,0.043473,0.107234
0.029565,0.044275,0.107664
0.029115,0.045136,0.108032
0.028622,0.046046,0.108339
0.028086,0.046994,0.108587
0.027510,0.047969,0.108780
0.026895,0.048960,0.108919
0.026245,0.049956,0.109006
0.025561,0.050946,0.109045
0.024846,0.051916,0.109037
0.024101,0.052856,0.108986
0.023330,0.053753,0.108894
0.022535,0.054594,0.108763
0.021719,0.055368,0.108598
0.020883,0.056062,0.108401
0.020032,0.056662,0.108175
0.019166,0.057156,0.107923
0.018290,0.057532,0.107648
0.017406,0.057782,0.107353
0.016512,0.057913,0.107041
0.015610,0.057933,0.106714
0.014699,0.057850,0.106376
0.013779,0.057672,0.106027
0.012851,0.057409,0.105671
0.011914,0.057069,0.105311
0.010968,0.056660,0.104949
0.010013,0.056193,0.104588
0.009050,0.055675,0.104231
0.008078,0.055116,0.103880
0.007097,0.054526,0.103538
0.006108,0.053914,0.103208
0.005110,0.053290,0.102893
0.004103,0.052663,0.102595
0.003089,0.052042,0.102317
0.002066,0.051439,0.102062
0.001034,0.050862,0.101833
-0.000006,0.050321,0.101633
-0.001053,0.049826,0.101464
-0.002109,0.049387,0.101328
-0.003173,0.049014,0.101230
-0.004244,0.048715,0.101171
-0.005323,0.048502,0.101154
-0.006409,0.048383,0.101181
-0.007503,0.048358,0.101252
-0.008601,0.048419,0.101362
-0.009702,0.048555,0.101505
-0.010806,0.048757,0.101677
-0.011909,0.049015,0.101874
-0.013011,0.049319,0.102089
-0.014111,0.049661,0.102319
-0.015205,0.050030,0.102558
-0.016294,0.050416,0.102801
-0.017374,0.050811,0.103044
-0.018445,0.051204,0.103282
-0.019506,0.051585,0.103509
-0.020554,0.051946,0.103722
-0.021588,0.052277,0.103914
-0.022606,0.052568,0.104083
-0.023608,0.052811,0.104222
-0.024592,0.052997,0.104328
-0.025556,0.053115,0.104396
-0.026499,0.053159,0.104421
-0.027420,0.053119,0.104400
-0.028317,0.052986,0.104327
-0.029189,0.052752,0.104199
-0.030034,0.052410,0.104012
-0.030853,0.051951,0.103761
-0.031643,0.051368,0.103445
-0.032403,0.050669,0.103068
-0.033134,0.049868,0.102643
-0.033833,0.048977,0.102180
-0.034500,0.048009,0.101690
-0.035135,0.046978,0.101184
-0.035737,0.045897,0.100672
-0.036305,0.044778,0.100165
-0.036838,0.043634,0.099672
-0.037337,0.042478,0.099204
-0.037801,0.041321,0.098771
-0.038228,0.040175,0.098382
-0.038619,0.039053,0.098047
-0.038973,0.037966,0.097774
-0.039291,0.036924,0.097573
-0.039570,0.035940,0.097453
-0.039812,0.035024,0.097421
-0.040016,0.034185,0.097487
-0.040182,0.033436,0.097659
-0.040309,0.032784,0.097943
-0.040398,0.032241,0.098348
-0.040447,0.031816,0.098881
-0.040458,0.031516,0.099549
-0.040430,0.031353,0.100358
-0.040363,0.031333,0.101316
-0.040363,0.031333,0.101316
-0.040346,0.031357,0.102312
-0.040462,0.031324,0.103231
-0.040703,0.031233,0.104076
-0.041060,0.031086,0.104848
-0.041525,0.030884,0.105547
-0.042089,0.030630,0.106177
-0.042741,0.030324,0.106739
-0.043473,0.029968,0.107234
-0.044275,0.029565,0.107664
-0.045136,0.029115,0.108032
-0.046046,0.028622,0.108339
-0.046994,0.028086,0.108587
-0.047969,0.027510,0.108780
-0.048960,0.026895,0.108919
-0.049956,0.026245,0.109006
-0.050946,0.025561,0.109045
-0.051916,0.024846,0.109037
-0.052856,0.024101,0.108986
-0.053753,0.023330,0.108894
-0.054594,0.022535,0.108763
-0.055368,0.021719,0.108598
-0.056062,0.020883,0.108401
-0.056662,0.020032,0.108175
-0.057156,0.019166,0.107923
-0.057532,0.018290,0.107648
-0.057782,0.017406,0.107353
-0.057913,0.016512,0.107041
-0.057933,0.015610,0.106714
-0.057850,0.014699,0.106376
-0.057672,0.013779,0.106027
-0.057409,0.012851,0.105671
-0.057069,0.011914,0.105311
-0.056660,0.010968,0.104949
-0.056193,0.010013,0.104588
-0.055675,0.009050,0.104231
-0.055116,0.008078,0.103880
-0.054526,0.007097,0.103538
-0.053914,0.006108,0.103208
-0.053290,0.005110,0.102893
-0.052663,0.004103,0.102595
-0.052042,0.003089,0.102317
-0.051439,0.002066,0.102062
-0.050862,0.001034,0.101833
-0.050321,-0.000006,0.101633
-0.049826,-0.001053,0.101464
-0.049387,-0.002109,0.101328
-0.049014,-0.003173,0.101230
-0.048715,-0.004244,0.101171
-0.048502,-0.005323,0.101154
-0.048383,-0.006409,0.101181
-0.048358,-0.007503,0.101252
-0.048419,-0.008601,0.101362
-0.048555,-0.009702,0.101505
-0.048757,-0.010806,0.101677
-0.049015,-0.011909,0.101874
-0.049319,-0.013011,0.102089
-0.049661,-0.014111,0.102319
-0.050030,-0.015205,0.102558
-0.050416,-0.016294,0.102801
-0.050811,-0.017374,0.103044
-0.051204,-0.018445,0.103282
-0.051585,-0.019506,0.103509
-0.051946,-0.020554,0.103722
-0.052277,-0.021588,0.103914
-0.052568,-0.022606,0.104083
-0.052811,-0.023608,0.104222
-0.052997,-0.024592,0.104328
-0.053115,-0.025556,0.104396
-0.053159,-0.026499,0.104421
-0.053119,-0.027420,0.104400
-0.052986,-0.028317,0.104327
-0.052752,-0.029189,0.104199
-0.052410,-0.030034,0.104012
-0.051951,-0.030853,0.103761
-0.051368,-0.031643,0.103445
-0.050669,-0.032403,0.103068
-0.049868,-0.033134,0.102643
-0.048977,-0.033833,0.102180
-0.048009,-0.034500,0.101690
-0.046978,-0.035135,0.101184
-0.045897,-0.035737,0.100672
-0.044778,-0.036305,0.100165
-0.043634,-0.036838,0.099672
-0.042478,-0.037337,0.099204
-0.041321,-0.037801,0.098771
-0.040175,-0.038228,0.098382
-0.039053,-0.038619,0.098047
-0.037966,-0.038973,0.097774
-0.036924,-0.039291,0.097573
-0.035940,-0.039570,0.097453
-0.035024,-0.039812,0.097421
-0.034185,-0.040016,0.097487
-0.033436,-0.040182,0.097659
-0.032784,-0.040309,0.097943
-0.032241,-0.040398,0.098348
-0.031816,-0.040447,0.098881
-0.031516,-0.040458,0.099549
-0.031353,-0.040430,0.100358
-0.031333,-0.040363,0.101316
-0.031333,-0.040363,0.101316
-0.031357,-0.040346,0.102312
-0.031324,-0.040462,0.103231
-0.031233,-0.040703,0.104076
-0.031086,-0.041060,0.104848
-0.030884,-0.041525,0.105547
-0.030630,-0.042089,0.106177
-0.030324,-0.042741,0.106739
-0.029968,-0.043473,0.107234
-0.029565,-0.044275,0.107664
-0.029115,-0.045136,0.108032
-0.028622,-0.046046,0.108339
-0.028086,-0.046994,0.108587
-0.027510,-0.047969,0.108780
-0.026895,-0.048960,0.108919
-0.026245,-0.049956,0.109006
-0.025561,-0.050946,0.109045
-0.024846,-0.051916,0.109037
-0.024101,-0.052856,0.108986
-0.023330,-0.053753,0.108894
-0.022535,-0.054594,0.108763
-0.021719,-0.055368,0.108598
-0.020883,-0.056062,0.108401
-0.020032,-0.056662,0.108175
-0.019166,-0.057156,0.107923
-0.018290,-0.057532,0.107648
-0.017406,-0.057782,0.107353
-0.016512,-0.057913,0.107041
-0.015610,-0.057933,0.106714
-0.014699,-0.057850,0.106376
-0.013779,-0.057672,0.106027
-0.012851,-0.057409,0.105671
-0.011914,-0.057069,0.105311
-0.010968,-0.056660,0.104949
-0.010013,-0.056193,0.104588
-0.009050,-0.055675,0.104231
-0.008078,-0.055116,0.103880
-0.007097,-0.054526,0.103538
-0.006108,-0.053914,0.103208
-0.005110,-0.053290,0.102893
-0.004103,-0.052663,0.102595
-0.003089,-0.052042,0.102317
-0.002066,-0.051439,0.102062
-0.001034,-0.050862,0.101833
0.000006,-0.050321,0.101633
0.001053,-0.049826,0.101464
0.002109,-0.049387,0.101328
0.003173,-0.049014,0.101230
0.004244,-0.048715,0.101171
0.005323,-0.048502,0.101154
0.006409,-0.048383,0.101181
0.007503,-0.048358,0.101252
0.008601,-0.048419,0.101362
0.009702,-0.048555,0.101505
0.010806,-0.048757,0.101677
0.011909,-0.049015,0.101874
0.013011,-0.049319,0.102089
0.014111,-0.049661,0.102319
0.015205,-0.050030,0.102558
0.016294,-0.050416,0.102801
0.017374,-0.050811,0.103044
0.018445,-0.051204,0.103282
0.019506,-0.051585,0.103509
0.020554,-0.051946,0.103722
0.021588,-0.052277,0.103914
0.022606,-0.052568,0.104083
0.023608,-0.052811,0.104222
0.024592,-0.052997,0.104328
0.025556,-0.053115,0.104396
0.026499,-0.053159,0.104421
0.027420,-0.053119,0.104400
0.028317,-0.052986,0.104327
0.029189,-0.052752,0.104199
0.030034,-0.052410,0.104012
0.030853,-0.051951,0.103761
0.031643,-0.051368,0.103445
0.032403,-0.050669,0.103068
0.033134,-0.049868,0.102643
0.033833,-0.048977,0.102180
0.034500,-0.048009,0.101690
0.035135,-0.046978,0.101184
0.035737,-0.045897,0.100672
0.036305,-0.044778,0.100165
0.036838,-0.043634,0.099672
0.037337,-0.042478,0.099204
0.037801,-0.041321,0.098771
0.038228,-0.040175,0.098382
0.038619,-0.039053,0.098047
0.038973,-0.037966,0.097774
0.039291,-0.036924,0.097573
0.039570,-0.035940,0.097453
0.039812,-0.035024,0.097421
0.040016,-0.034185,0.097487
0.040182,-0.033436,0.097659
0.040309,-0.032784,0.097943
0.040398,-0.032241,0.098348
0.040447,-0.031816,0.098881
0.040458,-0.031516,0.099549
0.040430,-0.031353,0.100358
0.040363,-0.031333,0.101316
0.040363,-0.031333,0.101316
0.040346,-0.031357,0.102312
0.040462,-0.031324,0.103231
0.040703,-0.031233,0.104076
0.041060,-0.031086,0.104848
0.041525,-0.030884,0.105547
0.042089,-0.030630,0.106177
0.042741,-0.030324,0.106739
0.043473,-0.029968,0.107234
0.044275,-0.029565,0.107664
0.045136,-0.029115,0.108032
0.046046,-0.028622,0.108339
0.046994,-0.028086,0.108587
0.047969,-0.027510,0.108780
0.048960,-0.026895,0.108919
0.049956,-0.026245,0.109006
0.050946,-0.025561,0.109045
0.051916,-0.024846,0.109037
0.052856,-0.024101,0.108986
0.053753,-0.023330,0.108894
0.054594,-0.022535,0.108763
0.055368,-0.021719,0.108598
0.056062,-0.020883,0.108401
0.056662,-0.020032,0.108175
0.057156,-0.019166,0.107923
0.057532,-0.018290,0.107648
0.057782,-0.017406,0.107353
0.057913,-0.016512,0.107041
0.057933,-0.015610,0.106714
0.057850,-0.014699,0.106376
0.057672,-0.013779,0.106027
0.057409,-0.012851,0.105671
0.057069,-0.011914,0.105311
0.056660,-0.010968,0.104949
0.056193,-0.010013,0.104588
0.055675,-0.009050,0.104231
0.055116,-0.008078,0.103880
0.054526,-0.007097,0.103538
0.053914,-0.006108,0.103208
0.053290,-0.005110,0.102893
0.052663,-0.004103,0.102595
0.052042,-0.003089,0.102317
0.051439,-0.002066,0.102062
0.050862,-0.001034,0.101833
0.050321,0.000006,0.101633
0.049826,0.001053,0.101464
0.049387,0.002109,0.101328
0.049014,0.003173,0.101230
0.048715,0.004244,0.101171
0.048502,0.005323,0.101154
0.048383,0.006409,0.101181
0.048358,0.007503,0.101252
0.048419,0.008601,0.101362
0.048555,0.009702,0.101505
0.048757,0.010806,0.101677
0.049015,0.011909,0.101874
0.049319,0.013011,0.102089
0.049661,0.014111,0.102319
0.050030,0.015205,0.102558
0.050416,0.016294,0.102801
0.050811,0.017374,0.103044
0.051204,0.018445,0.103282
0.051585,0.019506,0.103509
0.051946,0.020554,0.103722
0.052277,0.021588,0.103914
0.052568,0.022606,0.104083
0.052811,0.023608,0.104222
0.052997,0.024592,0.104328
0.053115,0.025556,0.104396
0.053159,0.026499,0.104421
0.053119,0.027420,0.104400
0.052986,0.028317,0.104327
0.052752,0.029189,0.104199
0.052410,0.030034,0.104012
0.051951,0.030853,0.103761
0.051368,0.031643,0.103445
0.050669,0.032403,0.103068
0.049868,0.033134,0.102643
0.048977,0.033833,0.102180
0.048009,0.034500,0.101690
0.046978,0.035135,0.101184
0.045897,0.035737,0.100672
0.044778,0.036305,0.100165
0.043634,0.036838,0.099672
0.042478,0.037337,0.099204
0.041321,0.037801,0.098771
0.040175,0.038228,0.098382
0.039053,0.038619,0.098047
0.037966,0.038973,0.097774
0.036924,0.039291,0.097573
0.035940,0.039570,0.097453
0.035024,0.039812,0.097421
0.034185,0.040016,0.097487
0.033436,0.040182,0.097659
0.032784,0.040309,0.097943
0.032241,0.040398,0.098348
0.031816,0.040447,0.098881
0.031516,0.040458,0.099549
0.031353,0.040430,0.100358
0.031333,0.040363,0.101316


==> annulus_e1_r2_out.csv <==
Load factor, Moment
0,0
0.1,89.34843719
0.2,176.1380752
0.3,257.4523952
0.4,329.7074024
0.5,388.8191986
0.6,427.1385966
0.7,446.9352173
0.8,453.5323558
0.9,449.8179607
1,449.4501497


==> annulus_e1_r3_TFT_line_D=0.700000_u=0.9_dir=1.csv <==
0.054678,0.038540,0.105527
0.054121,0.039320,0.105527
0.053548,0.040095,0.105527
0.052962,0.040867,0.105527
0.052360,0.041635,0.105527
0.051745,0.042398,0.105527
0.051114,0.043156,0.105527
0.050469,0.043908,0.105527
0.049809,0.044655,0.105527
0.049135,0.045396,0.105527
0.048446,0.046130,0.105527
0.047743,0.046858,0.105527
0.047026,0.047578,0.105527
0.046293,0.048291,0.105527
0.045547,0.048995,0.105527
0.044787,0.049691,0.105527
0.044012,0.050379,0.105527
0.043223,0.051057,0.105527
0.042421,0.051726,0.105527
0.041604,0.052385,0.105527
0.040774,0.053033,0.105527
0.039931,0.053671,0.105527
0.039075,0.054298,0.105527
0.038205,0.054913,0.105527
0.037323,0.055516,0.105527
0.036428,0.056108,0.105527
0.035521,0.056686,0.105527
0.034601,0.057252,0.105527
0.033670,0.057805,0.105527
0.032727,0.058344,0.105527
0.031773,0.058869,0.105527
0.030808,0.059380,0.105527
0.029832,0.059876,0.105527
0.028846,0.060357,0.105527
0.027850,0.060823,0.105527
0.026844,0.061274,0.105527
0.025829,0.061709,0.105527
0.024805,0.062127,0.105527
0.023772,0.062530,0.105527
0.022731,0.062916,0.105527
0.021682,0.063285,0.105527
0.020626,0.063637,0.105527
0.019563,0.063972,0.105527
0.018493,0.064289,0.105527
0.017418,0.064589,0.105527
0.016336,0.064871,0.105527
0.015250,0.065135,0.105527
0.014158,0.065381,0.105527
0.013062,0.065608,0.105527
0.011963,0.065818,0.105527
0.010859,0.066009,0.105527
0.009753,0.066181,0.105527
0.008645,0.066335,0.105527
0.007534,0.066470,0.105527
0.006422,0.066587,0.105527
0.005309,0.066685,0.105527
0.004195,0.066764,0.105527
0.003081,0.066825,0.105527
0.001967,0.066867,0.105527
0.000854,0.066891,0.105527
-0.000258,0.066896,0.105527
-0.001368,0.066882,0.105527
-0.002476,0.066850,0.105527
-0.003581,0.066800,0.105527
-0.004683,0.066732,0.105527
-0.005782,0.066646,0.105527
-0.006877,0.066542,0.105527
-0.007968,0.066420,0.105527
-0.009053,0.066281,0.105527
-0.010134,0.066124,0.105527
-0.011209,0.065950,0.105527
-0.012278,0.065760,0.105527
-0.013341,0.065552,0.105527
-0.014397,0.065328,0.105527
-0.015446,0.065088,0.105527
-0.016488,0.064832,0.105527
-0.017522,0.064561,0.105527
-0.018547,0.064273,0.105527
-0.019565,0.063971,0.105527
-0.020573,0.063654,0.105527
-0.021573,0.063322,0.105527
-0.022563,0.062976,0.105527
-0.023544,0.062616,0.105527
-0.024515,0.062242,0.105527
-0.025475,0.061855,0.105527
-0.026426,0.061455,0.105527
-0.027365,0.061043,0.105527
-0.028294,0.060618,0.105527
-0.029212,0.060181,0.105527
-0.030119,0.059732,0.105527
-0.031015,0.059272,0.105527
-0.031899,0.058801,0.105527
-0.032771,0.058319,0.105527
-0.033632,0.057827,0.105527
-0.034480,0.057325,0.105527
-0.035317,0.056814,0.105527
-0.036141,0.056293,0.105527
-0.036953,0.055763,0.105527
-0.037753,0.055225,0.105527
-0.038540,0.054678,0.105527
-0.038540,0.054678,0.105527
-0.039320,0.054121,0.105527
-0.040095,0.053548,0.105527
-0.040867,0.052962,0.105527
-0.041635,0.052360,0.105527
-0.042398,0.051745,0.105527
-0.043156,0.051114,0.105527
-0.043908,0.050469,0.105527
-0.044655,0.049809,0.105527
-0.045396,0.049135,0.105527
-0.046130,0.048446,0.105527
-0.046858,0.047743,0.105527
-0.047578,0.047026,0.105527
-0.048291,0.046293,0.105527
-0.048995,0.045547,0.105527
-0.049691,0.044787,0.105527
-0.050379,0.044012,0.105527
-0.051057,0.043223,0.105527
-0.051726,0.042421,0.105527
-0.052385,0.041604,0.105527
-0.053033,0.040774,0.105527
-0.053671,0.039931,0.105527
-0.054298,0.039075,0.105527
-0.054913,0.038205,0.105527
-0.055516,0.037323,0.105527
-0.056108,0.036428,0.105527
-0.056686,0.035521,0.105527
-0.057252,0.034601,0.105527
-0.057805,0.033670,0.105527
-0.058344,0.032727,0.105527
-0.058869,0.031773,0.105527
-0.059380,0.030808,0.105527
-0.059876,0.029832,0.105527
-0.060357,0.028846,0.105527
-0.060823,0.027850,0.105527
-0.061274,0.026844,0.105527
-0.061709,0.025829,0.105527
-0.062127,0.024805,0.105527
-0.062530,0.023772,0.105527
-0.062916,0.022731,0.105527
-0.063285,0.021682,0.105527
-0.063637,0.020626,0.105527
-0.063972,0.019563,0.105527
-0.064289,0.018493,0.105527
-0.064589,0.017418,0.105527
-0.064871,0.016336,0.105527
-0.065135,0.015250,0.105527
-0.065381,0.014158,0.105527
-0.065608,0.013062,0.105527
-0.065818,0.011963,0.105527
-0.066009,0.010859,0.105527
-0.066181,0.009753,0.105527
-0.066335,0.008645,0.105527
-0.066470,0.007534,0.105527
-0.066587,0.006422,0.105527
-0.066685,0.005309,0.105527
-0.066764,0.004195,0.105527
-0.066825,0.003081,0.105527
-0.066867,0.001967,0.105527
-0.066891,0.000854,0.105527
-0.066896,-0.000258,0.105527
-0.066882,-0.001368,0.105527
-0.066850,-0.002476,0.105527
-0.066800,-0.003581,0.105527
-0.066732,-0.004683,0.105527
-0.066646,-0.005782,0.105527
-0.066542,-0.006877,0.105527
-0.066420,-0.007968,0.105527
-0.066281,-0.009053,0.105527
-0.066124,-0.010134,0.105527
-0.065950,-0.011209,0.105527
-0.065760,-0.012278,0.105527
-0.065552,-0.013341,0.105527
-0.065328,-0.014397,0.105527
-0.065088,-0.015446,0.105527
-0.064832,-0.016488,0.105527
-0.064561,-0.017522,0.105527
-0.064273,-0.018547,0.105527
-0.063971,-0.019565,0.105527
-0.063654,-0.020573,0.105527
-0.063322,-0.021573,0.105527
-0.062976,-0.022563,0.105527
-0.062616,-0.023544,0.105527
-0.062242,-0.024515,0.105527
-0.061855,-0.025475,0.105527
-0.061455,-0.026426,0.105527
-0.061043,-0.027365,0.105527
-0.060618,-0.028294,0.105527
-0.060181,-0.029212,0.105527
-0.059732,-0.030119,0.105527
-0.059272,-0.031015,0.105527
-0.058801,-0.031899,0.105527
-0.058319,-0.032771,0.105527
-0.057827,-0.033632,0.105527
-0.057325,-0.034480,0.105527
-0.056814,-0.035317,0.105527
-0.056293,-0.036141,0.105527
-0.055763,-0.036953,0.105527
-0.055225,-0.037753,0.105527
-0.054678,-0.038540,0.105527
-0.054678,-0.038540,0.105527
-0.054121,-0.039320,0.105527
-0.053548,-0.040095,0.105527
-0.052962,-0.040867,0.105527
-0.052360,-0.041635,0.105527
-0.051745,-0.042398,0.105527
-0.051114,-0.043156,0.105527
-0.050469,-0.043908,0.105527
-0.049809,-0.044655,0.105527
-0.049135,-0.045396,0.105527
-0.048446,-0.046130,0.105527
-0.047743,-0.046858,0.105527
-0.047026,-0.047578,0.105527
-0.046293,-0.048291,0.105527
-0.045547,-0.048995,0.105527
-0.044787,-0.049691,0.105527
-0.044012,-0.050379,0.105527
-0.043223,-0.051057,0.105527
-0.042421,-0.051726,0.105527
-0.041604,-0.052385,0.105527
-0.040774,-0.053033,0.105527
-0.039931,-0.053671,0.105527
-0.039075,-0.054298,0.105527
-0.038205,-0.054913,0.105527
-0.037323,-0.055516,0.105527
-0.036428,-0.056108,0.105527
-0.035521,-0.056686,0.105527
-0.034601,-0.057252,0.105527
-0.033670,-0.057805,0.105527
-0.032727,-0.058344,0.105527
-0.031773,-0.058869,0.105527
-0.030808,-0.059380,0.105527
-0.029832,-0.059876,0.105527
-0.028846,-0.060357,0.105527
-0.027850,-0.060823,0.105527
-0.026844,-0.061274,0.105527
-0.025829,-0.061709,0.105527
-0.024805,-0.062127,0.105527
-0.023772,-0.062530,0.105527
-0.022731,-0.062916,0.105527
-0.021682,-0.063285,0.105527
-0.020626,-0.063637,0.105527
-0.019563,-0.063972,0.105527
-0.018493,-0.064289,0.105527
-0.017418,-0.064589,0.105527
-0.016336,-0.064871,0.105527
-0.015250,-0.065135,0.105527
-0.014158,-0.065381,0.105527
-0.013062,-0.065608,0.105527
-0.011963,-0.065818,0.105527
-0.010859,-0.066009,0.105527
-0.009753,-0.066181,0.105527
-0.008645,-0.066335,0.105527
-0.007534,-0.066470,0.105527
-0.006422,-0.066587,0.105527
-0.005309,-0.066685,0.105527
-0.004195,-0.066764,0.105527
-0.003081,-0.066825,0.105527
-0.001967,-0.066867,0.105527
-0.000854,-0.066891,0.105527
0.000258,-0.066896,0.105527
0.001368,-0.066882,0.105527
0.002476,-0.066850,0.105527
0.003581,-0.066800,0.105527
0.004683,-0.066732,0.105527
0.005782,-0.066646,0.105527
0.006877,-0.066542,0.105527
0.007968,-0.066420,0.105527
0.009053,-0.066281,0.105527
0.010134,-0.066124,0.105527
0.011209,-0.065950,0.105527
0.012278,-0.065760,0.105527
0.013341,-0.065552,0.105527
0.014397,-0.065328,0.105527
0.015446,-0.065088,0.105527
0.016488,-0.064832,0.105527
0.017522,-0.064561,0.105527
0.018547,-0.064273,0.105527
0.019565,-0.063971,0.105527
0.020573,-0.063654,0.105527
0.021573,-0.063322,0.105527
0.022563,-0.062976,0.105527
0.023544,-0.062616,0.105527
0.024515,-0.062242,0.105527
0.025475,-0.061855,0.105527
0.026426,-0.061455,0.105527
0.027365,-0.061043,0.105527
0.028294,-0.060618,0.105527
0.029212,-0.060181,0.105527
0.030119,-0.059732,0.105527
0.031015,-0.059272,0.105527
0.031899,-0.058801,0.105527
0.032771,-0.058319,0.105527
0.033632,-0.057827,0.105527
0.034480,-0.057325,0.105527
0.035317,-0.056814,0.105527
0.036141,-0.056293,0.105527
0.036953,-0.055763,0.105527
0.037753,-0.055225,0.105527
0.038540,-0.054678,0.105527
0.038540,-0.054678,0.105527
0.039320,-0.054121,0.105527
0.040095,-0.053548,0.105527
0.040867,-0.052962,0.105527
0.041635,-0.052360,0.105527
0.042398,-0.051745,0.105527
0.043156,-0.051114,0.105527
0.043908,-0.050469,0.105527
0.044655,-0.049809,0.105527
0.045396,-0.049135,0.105527
0.046130,-0.048446,0.105527
0.046858,-0.047743,0.105527
0.047578,-0.047026,0.105527
0.048291,-0.046293,0.105527
0.048995,-0.045547,0.105527
0.049691,-0.044787,0.105527
0.050379,-0.044012,0.105527
0.051057,-0.043223,0.105527
0.051726,-0.042421,0.105527
0.052385,-0.041604,0.105527
0.053033,-0.040774,0.105527
0.053671,-0.039931,0.105527
0.054298,-0.039075,0.105527
0.054913,-0.038205,0.105527
0.055516,-0.037323,0.105527
0.056108,-0.036428,0.105527
0.056686,-0.035521,0.105527
0.057252,-0.034601,0.105527
0.057805,-0.033670,0.105527
0.058344,-0.032727,0.105527
0.058869,-0.031773,0.105527
0.059380,-0.030808,0.105527
0.059876,-0.029832,0.105527
0.060357,-0.028846,0.105527
0.060823,-0.027850,0.105527
0.061274,-0.026844,0.105527
0.061709,-0.025829,0.105527
0.062127,-0.024805,0.105527
0.062530,-0.023772,0.105527
0.062916,-0.022731,0.105527
0.063285,-0.021682,0.105527
0.063637,-0.020626,0.105527
0.063972,-0.019563,0.105527
0.064289,-0.018493,0.105527
0.064589,-0.017418,0.105527
0.064871,-0.016336,0.105527
0.065135,-0.015250,0.105527
0.065381,-0.014158,0.105527
0.065608,-0.013062,0.105527
0.065818,-0.011963,0.105527
0.066009,-0.010859,0.105527
0.066181,-0.009753,0.105527
0.066335,-0.008645,0.105527
0.066470,-0.007534,0.105527
0.066587,-0.006422,0.105527
0.066685,-0.005309,0.105527
0.066764,-0.004195,0.105527
0.066825,-0.003081,0.105527
0.066867,-0.001967,0.105527
0.066891,-0.000854,0.105527
0.066896,0.000258,0.105527
0.066882,0.001368,0.105527
0.066850,0.002476,0.105527
0.066800,0.003581,0.105527
0.066732,0.004683,0.105527
0.066646,0.005782,0.105527
0.066542,0.006877,0.105527
0.066420,0.007968,0.105527
0.066281,0.009053,0.105527
0.066124,0.010134,0.105527
0.065950,0.011209,0.105527
0.065760,0.012278,0.105527
0.065552,0.013341,0.105527
0.065328,0.014397,0.105527
0.065088,0.015446,0.105527
0.064832,0.016488,0.105527
0.064561,0.017522,0.105527
0.064273,0.018547,0.105527
0.063971,0.019565,0.105527
0.063654,0.020573,0.105527
0.063322,0.021573,0.105527
0.062976,0.022563,0.105527
0.062616,0.023544,0.105527
0.062242,0.024515,0.105527
0.061855,0.025475,0.105527
0.061455,0.026426,0.105527
0.061043,0.027365,0.105527
0.060618,0.028294,0.105527
0.060181,0.029212,0.105527
0.059732,0.030119,0.105527
0.059272,0.031015,0.105527
0.058801,0.031899,0.105527
0.058319,0.032771,0.105527
0.057827,0.033632,0.105527
0.057325,0.034480,0.105527
0.056814,0.035317,0.105527
0.056293,0.036141,0.105527
0.055763,0.036953,0.105527
0.055225,0.037753,0.105527
0.054678,0.038540,0.105527


==> annulus_e1_r3_TFT_line_D=0.800000_u=0.9_dir=1.csv <==
0.047891,0.041111,0.105323
0.047297,0.041793,0.105323
0.046690,0.042470,0.105323
0.046069,0.043142,0.105323
0.045436,0.043809,0.105323
0.044789,0.044470,0.105323
0.044128,0.045125,0.105323
0.043455,0.045774,0.105323
0.042768,0.046416,0.105323
0.042069,0.047052,0.105323
0.041356,0.047679,0.105323
0.040630,0.048299,0.105323
0.039891,0.048911,0.105323
0.039139,0.049515,0.105323
0.038375,0.050110,0.105323
0.037598,0.050695,0.105323
0.036809,0.051271,0.105323
0.036007,0.051837,0.105323
0.035193,0.052393,0.105323
0.034367,0.052939,0.105323
0.033530,0.053473,0.105323
0.032681,0.053996,0.105323
0.031820,0.054508,0.105323
0.030948,0.055008,0.105323
0.030065,0.055495,0.105323
0.029171,0.055970,0.105323
0.028267,0.056432,0.105323
0.027353,0.056881,0.105323
0.026429,0.057316,0.105323
0.025495,0.057738,0.105323
0.024551,0.058145,0.105323
0.023599,0.058538,0.105323
0.022638,0.058916,0.105323
0.021668,0.059280,0.105323
0.020691,0.059628,0.105323
0.019706,0.059961,0.105323
0.018713,0.060278,0.105323
0.017714,0.060579,0.105323
0.016708,0.060864,0.105323
0.015695,0.061133,0.105323
0.014677,0.061386,0.105323
0.013654,0.061621,0.105323
0.012625,0.061840,0.105323
0.011592,0.062042,0.105323
0.010555,0.062227,0.105323
0.009514,0.062395,0.105323
0.008469,0.062545,0.105323
0.007422,0.062678,0.105323
0.006372,0.062793,0.105323
0.005321,0.062891,0.105323
0.004268,0.062971,0.105323
0.003213,0.063034,0.105323
0.002158,0.063079,0.105323
0.001103,0.063106,0.105323
0.000048,0.063116,0.105323
-0.001007,0.063108,0.105323
-0.002060,0.063082,0.105323
-0.003112,0.063039,0.105323
-0.004161,0.062979,0.105323
-0.005209,0.062901,0.105323
-0.006254,0.062805,0.105323
-0.007295,0.062693,0.105323
-0.008333,0.062563,0.105323
-0.009366,0.062417,0.105323
-0.010395,0.062254,0.105323
-0.011420,0.062074,0.105323
-0.012439,0.061878,0.105323
-0.013452,0.061666,0.105323
-0.014459,0.061437,0.105323
-0.015460,0.061193,0.105323
-0.016454,0.060933,0.105323
-0.017441,0.060658,0.105323
-0.018421,0.060368,0.105323
-0.019393,0.060063,0.105323
-0.020356,0.059743,0.105323
-0.021311,0.059409,0.105323
-0.022258,0.059061,0.105323
-0.023196,0.058699,0.105323
-0.024124,0.058324,0.105323
-0.025043,0.057935,0.105323
-0.025952,0.057534,0.105323
-0.026851,0.057120,0.105323
-0.027739,0.056693,0.105323
-0.028617,0.056255,0.105323
-0.029485,0.055805,0.105323
-0.030342,0.055344,0.105323
-0.031187,0.054872,0.105323
-0.032021,0.054390,0.105323
-0.032844,0.053897,0.105323
-0.033656,0.053394,0.105323
-0.034456,0.052881,0.105323
-0.035243,0.052359,0.105323
-0.036019,0.051829,0.105323
-0.036783,0.051289,0.105323
-0.037535,0.050742,0.105323
-0.038275,0.050186,0.105323
-0.039002,0.049623,0.105323
-0.039718,0.049052,0.105323
-0.040420,0.048475,0.105323
-0.041111,0.047891,0.105323
-0.041111,0.047891,0.105323
-0.041793,0.047297,0.105323
-0.042470,0.046690,0.105323
-0.043142,0.046069,0.105323
-0.043809,0.045436,0.105323
-0.044470,0.044789,0.105323
-0.045125,0.044128,0.105323
-0.045774,0.043455,0.105323
-0.046416,0.042768,0.105323
-0.047052,0.042069,0.105323
-0.047679,0.041356,0.105323
-0.048299,0.040630,0.105323
-0.048911,0.039891,0.105323
-0.049515,0.039139,0.105323
-0.050110,0.038375,0.105323
-0.050695,0.037598,0.105323
-0.051271,0.036809,0.105323
-0.051837,0.036007,0.105323
-0.052393,0.035193,0.105323
-0.052939,0.034367,0.105323
-0.053473,0.033530,0.105323
-0.053996,0.032681,0.105323
-0.054508,0.031820,0.105323
-0.055008,0.030948,0.105323
-0.055495,0.030065,0.105323
-0.055970,0.029171,0.105323
-0.056432,0.028267,0.105323
-0.056881,0.027353,0.105323
-0.057316,0.026429,0.105323
-0.057738,0.025495,0.105323
-0.058145,0.024551,0.105323
-0.058538,0.023599,0.105323
-0.058916,0.022638,0.105323
-0.059280,0.021668,0.105323
-0.059628,0.020691,0.105323
-0.059961,0.019706,0.105323
-0.060278,0.018713,0.105323
-0.060579,0.017714,0.105323
-0.060864,0.016708,0.105323
-0.061133,0.015695,0.105323
-0.061386,0.014677,0.105323
-0.061621,0.013654,0.105323
-0.061840,0.012625,0.105323
-0.062042,0.011592,0.105323
-0.062227,0.010555,0.105323
-0.062395,0.009514,0.105323
-0.062545,0.008469,0.105323
-0.062678,0.007422,0.105323
-0.062793,0.006372,0.105323
-0.062891,0.005321,0.105323
-0.062971,0.004268,0.105323
-0.063034,0.003213,0.105323
-0.063079,0.002158,0.105323
-0.063106,0.001103,0.105323
-0.063116,0.000048,0.105323
-0.063108,-0.001007,0.105323
-0.063082,-0.002060,0.105323
-0.063039,-0.003112,0.105323
-0.062979,-0.004161,0.105323
-0.062901,-0.005209,0.105323
-0.062805,-0.006254,0.105323
-0.062693,-0.007295,0.105323
-0.062563,-0.008333,0.105323
-0.062417,-0.009366,0.105323
-0.062254,-0.010395,0.105323
-0.062074,-0.011420,0.105323
-0.061878,-0.012439,0.105323
-0.061666,-0.013452,0.105323
-0.061437,-0.014459,0.105323
-0.061193,-0.015460,0.105323
-0.060933,-0.016454,0.105323
-0.060658,-0.017441,0.105323
-0.060368,-0.018421,0.105323
-0.060063,-0.019393,0.105323
-0.059743,-0.020356,0.105323
-0.059409,-0.021311,0.105323
-0.059061,-0.022258,0.105323
-0.058699,-0.023196,0.105323
-0.058324,-0.024124,0.105323
-0.057935,-0.025043,0.105323
-0.057534,-0.025952,0.105323
-0.057120,-0.026851,0.105323
-0.056693,-0.027739,0.105323
-0.056255,-0.028617,0.105323
-0.055805,-0.029485,0.105323
-0.055344,-0.030342,0.105323
-0.054872,-0.031187,0.105323
-0.054390,-0.032021,0.105323
-0.053897,-0.032844,0.105323
-0.053394,-0.033656,0.105323
-0.052881,-0.034456,0.105323
-0.052359,-0.035243,0.105323
-0.051829,-0.036019,0.105323
-0.051289,-0.036783,0.105323
-0.050742,-0.037535,0.105323
-0.050186,-0.038275,0.105323
-0.049623,-0.039002,0.105323
-0.049052,-0.039718,0.105323
-0.048475,-0.040420,0.105323
-0.047891,-0.041111,0.105323
-0.047891,-0.041111,0.105323
-0.047297,-0.041793,0.105323
-0.046690,-0.042470,0.105323
-0.046069,-0.043142,0.105323
-0.045436,-0.043809,0.105323
-0.044789,-0.044470,0.105323
-0.044128,-0.045125,0.105323
-0.043455,-0.045774,0.105323
-0.042768,-0.046416,0.105323
-0.042069,-0.047052,0.105323
-0.041356,-0.047679,0.105323
-0.040630,-0.048299,0.105323
-0.039891,-0.048911,0.105323
-0.039139,-0.049515,0.105323
-0.038375,-0.050110,0.105323
-0.037598,-0.050695,0.105323
-0.036809,-0.051271,0.105323
-0.036007,-0.051837,0.105323
-0.035193,-0.052393,0.105323
-0.034367,-0.052939,0.105323
-0.033530,-0.053473,0.105323
-0.032681,-0.053996,0.105323
-0.031820,-0.054508,0.105323
-0.030948,-0.055008,0.105323
-0.030065,-0.055495,0.105323
-0.029171,-0.055970,0.105323
-0.028267,-0.056432,0.105323
-0.027353,-0.056881,0.105323
-0.026429,-0.057316,0.105323
-0.025495,-0.057738,0.105323
-0.024551,-0.058145,0.105323
-0.023599,-0.058538,0.105323
-0.022638,-0.058916,0.105323
-0.021668,-0.059280,0.105323
-0.020691,-0.059628,0.105323
-0.019706,-0.059961,0.105323
-0.018713,-0.060278,0.105323
-0.017714,-0.060579,0.105323
-0.016708,-0.060864,0.105323
-0.015695,-0.061133,0.105323
-0.014677,-0.061386,0.105323
-0.013654,-0.061621,0.105323
-0.012625,-0.061840,0.105323
-0.011592,-0.062042,0.105323
-0.010555,-0.062227,0.105323
-0.009514,-0.062395,0.105323
-0.008469,-0.062545,0.105323
-0.007422,-0.062678,0.105323
-0.006372,-0.062793,0.105323
-0.005321,-0.062891,0.105323
-0.004268,-0.062971,0.105323
-0.003213,-0.063034,0.105323
-0.002158,-0.063079,0.105323
-0.001103,-0.063106,0.105323
-0.000048,-0.063116,0.105323
0.001007,-0.063108,0.105323
0.002060,-0.063082,0.105323
0.003112,-0.063039,0.105323
0.004161,-0.062979,0.105323
0.005209,-0.062901,0.105323
0.006254,-0.062805,0.105323
0.007295,-0.062693,0.105323
0.008333,-0.062563,0.105323
0.009366,-0.062417,0.105323
0.010395,-0.062254,0.105323
0.011420,-0.062074,0.105323
0.012439,-0.061878,0.105323
0.013452,-0.061666,0.105323
0.014459,-0.061437,0.105323
0.015460,-0.061193,0.105323
0.016454,-0.060933,0.105323
0.017441,-0.060658,0.105323
0.018421,-0.060368,0.105323
0.019393,-0.060063,0.105323
0.020356,-0.059743,0.105323
0.021311,-0.059409,0.105323
0.022258,-0.059061,0.105323
0.023196,-0.058699,0.105323
0.024124,-0.058324,0.105323
0.025043,-0.057935,0.105323
0.025952,-0.057534,0.105323
0.026851,-0.057120,0.105323
0.027739,-0.056693,0.105323
0.028617,-0.056255,0.105323
0.029485,-0.055805,0.105323
0.030342,-0.055344,0.105323
0.031187,-0.054872,0.105323
0.032021,-0.054390,0.105323
0.032844,-0.053897,0.105323
0.033656,-0.053394,0.105323
0.034456,-0.052881,0.105323
0.035243,-0.052359,0.105323
0.036019,-0.051829,0.105323
0.036783,-0.051289,0.105323
0.037535,-0.050742,0.105323
0.038275,-0.050186,0.105323
0.039002,-0.049623,0.105323
0.039718,-0.049052,0.105323
0.040420,-0.048475,0.105323
0.041111,-0.047891,0.105323
0.041111,-0.047891,0.105323
0.041793,-0.047297,0.105323
0.042470,-0.046690,0.105323
0.043142,-0.046069,0.105323
0.043809,-0.045436,0.105323
0.044470,-0.044789,0.105323
0.045125,-0.044128,0.105323
0.045774,-0.043455,0.105323
0.046416,-0.042768,0.105323
0.047052,-0.042069,0.105323
0.047679,-0.041356,0.105323
0.048299,-0.040630,0.105323
0.048911,-0.039891,0.105323
0.049515,-0.039139,0.105323
0.050110,-0.038375,0.105323
0.050695,-0.037598,0.105323
0.051271,-0.036809,0.105323
0.051837,-0.036007,0.105323
0.052393,-0.035193,0.105323
0.052939,-0.034367,0.105323
0.053473,-0.033530,0.105323
0.053996,-0.032681,0.105323
0.054508,-0.031820,0.105323
0.055008,-0.030948,0.105323
0.055495,-0.030065,0.105323
0.055970,-0.029171,0.105323
0.056432,-0.028267,0.105323
0.056881,-0.027353,0.105323
0.057316,-0.026429,0.105323
0.057738,-0.025495,0.105323
0.058145,-0.024551,0.105323
0.058538,-0.023599,0.105323
0.058916,-0.022638,0.105323
0.059280,-0.021668,0.105323
0.059628,-0.020691,0.105323
0.059961,-0.019706,0.105323
0.060278,-0.018713,0.105323
0.060579,-0.017714,0.105323
0.060864,-0.016708,0.105323
0.061133,-0.015695,0.105323
0.061386,-0.014677,0.105323
0.061621,-0.013654,0.105323
0.061840,-0.012625,0.105323
0.062042,-0.011592,0.105323
0.062227,-0.010555,0.105323
0.062395,-0.009514,0.105323
0.062545,-0.008469,0.105323
0.062678,-0.007422,0.105323
0.062793,-0.006372,0.105323
0.062891,-0.005321,0.105323
0.062971,-0.004268,0.105323
0.063034,-0.003213,0.105323
0.063079,-0.002158,0.105323
0.063106,-0.001103,0.105323
0.063116,-0.000048,0.105323
0.063108,0.001007,0.105323
0.063082,0.002060,0.105323
0.063039,0.003112,0.105323
0.062979,0.004161,0.105323
0.062901,0.005209,0.105323
0.062805,0.006254,0.105323
0.062693,0.007295,0.105323
0.062563,0.008333,0.105323
0.062417,0.009366,0.105323
0.062254,0.010395,0.105323
0.062074,0.011420,0.105323
0.061878,0.012439,0.105323
0.061666,0.013452,0.105323
0.061437,0.014459,0.105323
0.061193,0.015460,0.105323
0.060933,0.016454,0.105323
0.060658,0.017441,0.105323
0.060368,0.018421,0.105323
0.060063,0.019393,0.105323
0.059743,0.020356,0.105323
0.059409,0.021311,0.105323
0.059061,0.022258,0.105323
0.058699,0.023196,0.105323
0.058324,0.024124,0.105323
0.057935,0.025043,0.105323
0.057534,0.025952,0.105323
0.057120,0.026851,0.105323
0.056693,0.027739,0.105323
0.056255,0.028617,0.105323
0.055805,0.029485,0.105323
0.055344,0.030342,0.105323
0.054872,0.031187,0.105323
0.054390,0.032021,0.105323
0.053897,0.032844,0.105323
0.053394,0.033656,0.105323
0.052881,0.034456,0.105323
0.052359,0.035243,0.105323
0.051829,0.036019,0.105323
0.051289,0.036783,0.105323
0.050742,0.037535,0.105323
0.050186,0.038275,0.105323
0.049623,0.039002,0.105323
0.049052,0.039718,0.105323
0.048475,0.040420,0.105323
0.047891,0.041111,0.105323


==> annulus_e1_r3_TFT_line_D=0.900000_u=0.9_dir=1.csv <==
0.040795,0.042732,0.105146
0.040179,0.043312,0.105146
0.039551,0.043886,0.105146
0.038910,0.044455,0.105146
0.038258,0.045017,0.105146
0.037594,0.045573,0.105146
0.036919,0.046123,0.105146
0.036231,0.046664,0.105146
0.035532,0.047199,0.105146
0.034821,0.047726,0.105146
0.034099,0.048244,0.105146
0.033366,0.048755,0.105146
0.032621,0.049256,0.105146
0.031865,0.049748,0.105146
0.031098,0.050231,0.105146
0.030320,0.050705,0.105146
0.029531,0.051168,0.105146
0.028732,0.051621,0.105146
0.027922,0.052064,0.105146
0.027103,0.052495,0.105146
0.026273,0.052915,0.105146
0.025433,0.053324,0.105146
0.024584,0.053720,0.105146
0.023726,0.054105,0.105146
0.022858,0.054477,0.105146
0.021982,0.054837,0.105146
0.021097,0.055183,0.105146
0.020203,0.055517,0.105146
0.019302,0.055836,0.105146
0.018393,0.056142,0.105146
0.017477,0.056434,0.105146
0.016553,0.056712,0.105146
0.015623,0.056975,0.105146
0.014686,0.057224,0.105146
0.013744,0.057458,0.105146
0.012795,0.057676,0.105146
0.011841,0.057880,0.105146
0.010882,0.058068,0.105146
0.009919,0.058240,0.105146
0.008951,0.058397,0.105146
0.007979,0.058537,0.105146
0.007004,0.058662,0.105146
0.006026,0.058770,0.105146
0.005045,0.058863,0.105146
0.004061,0.058939,0.105146
0.003076,0.058998,0.105146
0.002090,0.059041,0.105146
0.001102,0.059068,0.105146
0.000113,0.059078,0.105146
-0.000875,0.059072,0.105146
-0.001864,0.059049,0.105146
-0.002851,0.059010,0.105146
-0.003838,0.058954,0.105146
-0.004824,0.058881,0.105146
-0.005807,0.058792,0.105146
-0.006789,0.058687,0.105146
-0.007767,0.058566,0.105146
-0.008743,0.058428,0.105146
-0.009715,0.058274,0.105146
-0.010684,0.058104,0.105146
-0.011648,0.057919,0.105146
-0.012607,0.057718,0.105146
-0.013562,0.057501,0.105146
-0.014511,0.057269,0.105146
-0.015455,0.057021,0.105146
-0.016392,0.056759,0.105146
-0.017323,0.056482,0.105146
-0.018247,0.056190,0.105146
-0.019164,0.055884,0.105146
-0.020074,0.055564,0.105146
-0.020975,0.055229,0.105146
-0.021869,0.054882,0.105146
-0.022755,0.054521,0.105146
-0.023632,0.054146,0.105146
-0.024500,0.053759,0.105146
-0.025358,0.053359,0.105146
-0.026208,0.052947,0.105146
-0.027047,0.052523,0.105146
-0.027877,0.052088,0.105146
-0.028697,0.051641,0.105146
-0.029506,0.051182,0.105146
-0.030305,0.050713,0.105146
-0.031094,0.050234,0.105146
-0.031871,0.049744,0.105146
-0.032637,0.049245,0.105146
-0.033392,0.048736,0.105146
-0.034136,0.048218,0.105146
-0.034869,0.047691,0.105146
-0.035589,0.047156,0.105146
-0.036299,0.046612,0.105146
-0.036996,0.046061,0.105146
-0.037681,0.045501,0.105146
-0.038355,0.044935,0.105146
-0.039017,0.044362,0.105146
-0.039666,0.043782,0.105146
-0.040304,0.043196,0.105146
-0.040929,0.042604,0.105146
-0.041542,0.042006,0.105146
-0.042143,0.041403,0.105146
-0.042732,0.040795,0.105146
-0.042732,0.040795,0.105146
-0.043312,0.040179,0.105146
-0.043886,0.039551,0.105146
-0.044455,0.038910,0.105146
-0.045017,0.038258,0.105146
-0.045573,0.037594,0.105146
-0.046123,0.036919,0.105146
-0.046664,0.036231,0.105146
-0.047199,0.035532,0.105146
-0.047726,0.034821,0.105146
-0.048244,0.034099,0.105146
-0.048755,0.033366,0.105146
-0.049256,0.032621,0.105146
-0.049748,0.031865,0.105146
-0.050231,0.031098,0.105146
-0.050705,0.030320,0.105146
-0.051168,0.029531,0.105146
-0.051621,0.028732,0.105146
-0.052064,0.027922,0.105146
-0.052495,0.027103,0.105146
-0.052915,0.026273,0.105146
-0.053324,0.025433,0.105146
-0.053720,0.024584,0.105146
-0.054105,0.023726,0.105146
-0.054477,0.022858,0.105146
-0.054837,0.021982,0.105146
-0.055183,0.021097,0.105146
-0.055517,0.020203,0.105146
-0.055836,0.019302,0.105146
-0.056142,0.018393,0.105146
-0.056434,0.017477,0.105146
-0.056712,0.016553,0.105146
-0.056975,0.015623,0.105146
-0.057224,0.014686,0.105146
-0.057458,0.013744,0.105146
-0.057676,0.012795,0.105146
-0.057880,0.011841,0.105146
-0.058068,0.010882,0.105146
-0.058240,0.009919,0.105146
-0.058397,0.008951,0.105146
-0.058537,0.007979,0.105146
-0.058662,0.007004,0.105146
-0.058770,0.006026,0.105146
-0.058863,0.005045,0.105146
-0.058939,0.004061,0.105146
-0.058998,0.003076,0.105146
-0.059041,0.002090,0.105146
-0.059068,0.001102,0.105146
-0.059078,0.000113,0.105146
-0.059072,-0.000875,0.105146
-0.059049,-0.001864,0.105146
-0.059010,-0.002851,0.105146
-0.058954,-0.003838,0.105146
-0.058881,-0.004824,0.105146
-0.058792,-0.005807,0.105146
-0.058687,-0.006789,0.105146
-0.058566,-0.007767,0.105146
-0.058428,-0.008743,0.105146
-0.058274,-0.009715,0.105146
-0.058104,-0.010684,0.105146
-0.057919,-0.011648,0.105146
-0.057718,-0.012607,0.105146
-0.057501,-0.013562,0.105146
-0.057269,-0.014511,0.105146
-0.057021,-0.015455,0.105146
-0.056759,-0.016392,0.105146
-0.056482,-0.017323,0.105146
-0.056190,-0.018247,0.105146
-0.055884,-0.019164,0.105146
-0.055564,-0.020074,0.105146
-0.055229,-0.020975,0.105146
-0.054882,-0.021869,0.105146
-0.054521,-0.022755,0.105146
-0.054146,-0.023632,0.105146
-0.053759,-0.024500,0.105146
-0.053359,-0.025358,0.105146
-0.052947,-0.026208,0.105146
-0.052523,-0.027047,0.105146
-0.052088,-0.027877,0.105146
-0.051641,-0.028697,0.105146
-0.051182,-0.029506,0.105146
-0.050713,-0.030305,0.105146
-0.050234,-0.031094,0.105146
-0.049744,-0.031871,0.105146
-0.049245,-0.032637,0.105146
-0.048736,-0.033392,0.105146
-0.048218,-0.034136,0.105146
-0.047691,-0.034869,0.105146
-0.047156,-0.035589,0.105146
-0.046612,-0.036299,0.105146
-0.046061,-0.036996,0.105146
-0.045501,-0.037681,0.105146
-0.044935,-0.038355,0.105146
-0.044362,-0.039017,0.105146
-0.043782,-0.039666,0.105146
-0.043196,-0.040304,0.105146
-0.042604,-0.040929,0.105146
-0.042006,-0.041542,0.105146
-0.041403,-0.042143,0.105146
-0.040795,-0.042732,0.105146
-0.040795,-0.042732,0.105146
-0.040179,-0.043312,0.105146
-0.039551,-0.043886,0.105146
-0.038910,-0.044455,0.105146
-0.038258,-0.045017,0.105146
-0.037594,-0.045573,0.105146
-0.036919,-0.046123,0.105146
-0.036231,-0.046664,0.105146
-0.035532,-0.047199,0.105146
-0.034821,-0.047726,0.105146
-0.034099,-0.048244,0.105146
-0.033366,-0.048755,0.105146
-0.032621,-0.049256,0.105146
-0.031865,-0.049748,0.105146
-0.031098,-0.050231,0.105146
-0.030320,-0.050705,0.105146
-0.029531,-0.051168,0.105146
-0.028732,-0.051621,0.105146
-0.027922,-0.052064,0.105146
-0.027103,-0.052495,0.105146
-0.026273,-0.052915,0.105146
-0.025433,-0.053324,0.105146
-0.024584,-0.053720,0.105146
-0.023726,-0.054105,0.105146
-0.022858,-0.054477,0.105146
-0.021982,-0.054837,0.105146
-0.021097,-0.055183,0.105146
-0.020203,-0.055517,0.105146
-0.019302,-0.055836,0.105146
-0.018393,-0.056142,0.105146
-0.017477,-0.056434,0.105146
-0.016553,-0.056712,0.105146
-0.015623,-0.056975,0.105146
-0.014686,-0.057224,0.105146
-0.013744,-0.057458,0.105146
-0.012795,-0.057676,0.105146
-0.011841,-0.057880,0.105146
-0.010882,-0.058068,0.105146
-0.009919,-0.058240,0.105146
-0.008951,-0.058397,0.105146
-0.007979,-0.058537,0.105146
-0.007004,-0.058662,0.105146
-0.006026,-0.058770,0.105146
-0.005045,-0.058863,0.105146
-0.004061,-0.058939,0.105146
-0.003076,-0.058998,0.105146
-0.002090,-0.059041,0.105146
-0.001102,-0.059068,0.105146
-0.000113,-0.059078,0.105146
0.000875,-0.059072,0.105146
0.001864,-0.059049,0.105146
0.002851,-0.059010,0.105146
0.003838,-0.058954,0.105146
0.004824,-0.058881,0.105146
0.005807,-0.058792,0.105146
0.006789,-0.058687,0.105146
0.007767,-0.058566,0.105146
0.008743,-0.058428,0.105146
0.009715,-0.058274,0.105146
0.010684,-0.058104,0.105146
0.011648,-0.057919,0.105146
0.012607,-0.057718,0.105146
0.013562,-0.057501,0.105146
0.014511,-0.057269,0.105146
0.015455,-0.057021,0.105146
0.016392,-0.056759,0.105146
0.017323,-0.056482,0.105146
0.018247,-0.056190,0.105146
0.019164,-0.055884,0.105146
0.020074,-0.055564,0.105146
0.020975,-0.055229,0.105146
0.021869,-0.054882,0.105146
0.022755,-0.054521,0.105146
0.023632,-0.054146,0.105146
0.024500,-0.053759,0.105146
0.025358,-0.053359,0.105146
0.026208,-0.052947,0.105146
0.027047,-0.052523,0.105146
0.027877,-0.052088,0.105146
0.028697,-0.051641,0.105146
0.029506,-0.051182,0.105146
0.030305,-0.050713,0.105146
0.031094,-0.050234,0.105146
0.031871,-0.049744,0.105146
0.032637,-0.049245,0.105146
0.033392,-0.048736,0.105146
0.034136,-0.048218,0.105146
0.034869,-0.047691,0.105146
0.035589,-0.047156,0.105146
0.036299,-0.046612,0.105146
0.036996,-0.046061,0.105146
0.037681,-0.045501,0.105146
0.038355,-0.044935,0.105146
0.039017,-0.044362,0.105146
0.039666,-0.043782,0.105146
0.040304,-0.043196,0.105146
0.040929,-0.042604,0.105146
0.041542,-0.042006,0.105146
0.042143,-0.041403,0.105146
0.042732,-0.040795,0.105146
0.042732,-0.040795,0.105146
0.043312,-0.040179,0.105146
0.043886,-0.039551,0.105146
0.044455,-0.038910,0.105146
0.045017,-0.038258,0.105146
0.045573,-0.037594,0.105146
0.046123,-0.036919,0.105146
0.046664,-0.036231,0.105146
0.047199,-0.035532,0.105146
0.047726,-0.034821,0.105146
0.048244,-0.034099,0.105146
0.048755,-0.033366,0.105146
0.049256,-0.032621,0.105146
0.049748,-0.031865,0.105146
0.050231,-0.031098,0.105146
0.050705,-0.030320,0.105146
0.051168,-0.029531,0.105146
0.051621,-0.028732,0.105146
0.052064,-0.027922,0.105146
0.052495,-0.027103,0.105146
0.052915,-0.026273,0.105146
0.053324,-0.025433,0.105146
0.053720,-0.024584,0.105146
0.054105,-0.023726,0.105146
0.054477,-0.022858,0.105146
0.054837,-0.021982,0.105146
0.055183,-0.021097,0.105146
0.055517,-0.020203,0.105146
0.055836,-0.019302,0.105146
0.056142,-0.018393,0.105146
0.056434,-0.017477,0.105146
0.056712,-0.016553,0.105146
0.056975,-0.015623,0.105146
0.057224,-0.014686,0.105146
0.057458,-0.013744,0.105146
0.057676,-0.012795,0.105146
0.057880,-0.011841,0.105146
0.058068,-0.010882,0.105146
0.058240,-0.009919,0.105146
0.058397,-0.008951,0.105146
0.058537,-0.007979,0.105146
0.058662,-0.007004,0.105146
0.058770,-0.006026,0.105146
0.058863,-0.005045,0.105146
0.058939,-0.004061,0.105146
0.058998,-0.003076,0.105146
0.059041,-0.002090,0.105146
0.059068,-0.001102,0.105146
0.059078,-0.000113,0.105146
0.059072,0.000875,0.105146
0.059049,0.001864,0.105146
0.059010,0.002851,0.105146
0.058954,0.003838,0.105146
0.058881,0.004824,0.105146
0.058792,0.005807,0.105146
0.058687,0.006789,0.105146
0.058566,0.007767,0.105146
0.058428,0.008743,0.105146
0.058274,0.009715,0.105146
0.058104,0.010684,0.105146
0.057919,0.011648,0.105146
0.057718,0.012607,0.105146
0.057501,0.013562,0.105146
0.057269,0.014511,0.105146
0.057021,0.015455,0.105146
0.056759,0.016392,0.105146
0.056482,0.017323,0.105146
0.056190,0.018247,0.105146
0.055884,0.019164,0.105146
0.055564,0.020074,0.105146
0.055229,0.020975,0.105146
0.054882,0.021869,0.105146
0.054521,0.022755,0.105146
0.054146,0.023632,0.105146
0.053759,0.024500,0.105146
0.053359,0.025358,0.105146
0.052947,0.026208,0.105146
0.052523,0.027047,0.105146
0.052088,0.027877,0.105146
0.051641,0.028697,0.105146
0.051182,0.029506,0.105146
0.050713,0.030305,0.105146
0.050234,0.031094,0.105146
0.049744,0.031871,0.105146
0.049245,0.032637,0.105146
0.048736,0.033392,0.105146
0.048218,0.034136,0.105146
0.047691,0.034869,0.105146
0.047156,0.035589,0.105146
0.046612,0.036299,0.105146
0.046061,0.036996,0.105146
0.045501,0.037681,0.105146
0.044935,0.038355,0.105146
0.044362,0.039017,0.105146
0.043782,0.039666,0.105146
0.043196,0.040304,0.105146
0.042604,0.040929,0.105146
0.042006,0.041542,0.105146
0.041403,0.042143,0.105146
0.040795,0.042732,0.105146


==> annulus_e1_r3_TFT_line_D=1.000000_u=0.9_dir=1.csv <==
0.033565,0.043327,0.104996
0.032941,0.043804,0.104996
0.032306,0.044274,0.104996
0.031661,0.044737,0.104996
0.031006,0.045194,0.104996
0.030340,0.045644,0.104996
0.029664,0.046086,0.104996
0.028978,0.046520,0.104996
0.028282,0.046947,0.104996
0.027576,0.047365,0.104996
0.026860,0.047775,0.104996
0.026134,0.048175,0.104996
0.025399,0.048567,0.104996
0.024654,0.048949,0.104996
0.023900,0.049322,0.104996
0.023137,0.049684,0.104996
0.022365,0.050037,0.104996
0.021584,0.050378,0.104996
0.020795,0.050709,0.104996
0.019997,0.051029,0.104996
0.019192,0.051338,0.104996
0.018378,0.051634,0.104996
0.017556,0.051919,0.104996
0.016728,0.052192,0.104996
0.015891,0.052453,0.104996
0.015048,0.052701,0.104996
0.014199,0.052936,0.104996
0.013343,0.053159,0.104996
0.012480,0.053368,0.104996
0.011612,0.053563,0.104996
0.010739,0.053745,0.104996
0.009860,0.053913,0.104996
0.008977,0.054067,0.104996
0.008089,0.054207,0.104996
0.007196,0.054333,0.104996
0.006300,0.054444,0.104996
0.005400,0.054541,0.104996
0.004498,0.054623,0.104996
0.003592,0.054690,0.104996
0.002684,0.054742,0.104996
0.001774,0.054779,0.104996
0.000862,0.054801,0.104996
-0.000051,0.054807,0.104996
-0.000965,0.054799,0.104996
-0.001880,0.054775,0.104996
-0.002794,0.054736,0.104996
-0.003709,0.054682,0.104996
-0.004623,0.054612,0.104996
-0.005536,0.054527,0.104996
-0.006448,0.054427,0.104996
-0.007358,0.054311,0.104996
-0.008266,0.054181,0.104996
-0.009171,0.054035,0.104996
-0.010073,0.053874,0.104996
-0.010972,0.053698,0.104996
-0.011868,0.053507,0.104996
-0.012759,0.053302,0.104996
-0.013647,0.053081,0.104996
-0.014529,0.052847,0.104996
-0.015407,0.052598,0.104996
-0.016278,0.052334,0.104996
-0.017145,0.052057,0.104996
-0.018005,0.051766,0.104996
-0.018859,0.051461,0.104996
-0.019706,0.051143,0.104996
-0.020545,0.050811,0.104996
-0.021378,0.050466,0.104996
-0.022203,0.050109,0.104996
-0.023020,0.049739,0.104996
-0.023829,0.049356,0.104996
-0.024629,0.048962,0.104996
-0.025421,0.048556,0.104996
-0.026203,0.048138,0.104996
-0.026977,0.047709,0.104996
-0.027741,0.047269,0.104996
-0.028495,0.046818,0.104996
-0.029239,0.046356,0.104996
-0.029974,0.045885,0.104996
-0.030698,0.045404,0.104996
-0.031412,0.044913,0.104996
-0.032115,0.044413,0.104996
-0.032807,0.043904,0.104996
-0.033489,0.043386,0.104996
-0.034159,0.042860,0.104996
-0.034819,0.042326,0.104996
-0.035467,0.041784,0.104996
-0.036104,0.041235,0.104996
-0.036730,0.040679,0.104996
-0.037344,0.040116,0.104996
-0.037946,0.039547,0.104996
-0.038537,0.038971,0.104996
-0.039116,0.038390,0.104996
-0.039684,0.037803,0.104996
-0.040239,0.037211,0.104996
-0.040783,0.036614,0.104996
-0.041316,0.036012,0.104996
-0.041836,0.035406,0.104996
-0.042345,0.034796,0.104996
-0.042842,0.034182,0.104996
-0.043327,0.033565,0.104996
-0.043327,0.033565,0.104996
-0.043804,0.032941,0.104996
-0.044274,0.032306,0.104996
-0.044737,0.031661,0.104996
-0.045194,0.031006,0.104996
-0.045644,0.030340,0.104996
-0.046086,0.029664,0.104996
-0.046520,0.028978,0.104996
-0.046947,0.028282,0.104996
-0.047365,0.027576,0.104996
-0.047775,0.026860,0.104996
-0.048175,0.026134,0.104996
-0.048567,0.025399,0.104996
-0.048949,0.024654,0.104996
-0.049322,0.023900,0.104996
-0.049684,0.023137,0.104996
-0.050037,0.022365,0.104996
-0.050378,0.021584,0.104996
-0.050709,0.020795,0.104996
-0.051029,0.019997,0.104996
-0.051338,0.019192,0.104996
-0.051634,0.018378,0.104996
-0.051919,0.017556,0.104996
-0.052192,0.016728,0.104996
-0.052453,0.015891,0.104996
-0.052701,0.015048,0.104996
-0.052936,0.014199,0.104996
-0.053159,0.013343,0.104996
-0.053368,0.012480,0.104996
-0.053563,0.011612,0.104996
-0.053745,0.010739,0.104996
-0.053913,0.009860,0.104996
-0.054067,0.008977,0.104996
-0.054207,0.008089,0.104996
-0.054333,0.007196,0.104996
-0.054444,0.006300,0.104996
-0.054541,0.005400,0.104996
-0.054623,0.004498,0.104996
-0.054690,0.003592,0.104996
-0.054742,0.002684,0.104996
-0.054779,0.001774,0.104996
-0.054801,0.000862,0.104996
-0.054807,-0.000051,0.104996
-0.054799,-0.000965,0.104996
-0.054775,-0.001880,0.104996
-0.054736,-0.002794,0.104996
-0.054682,-0.003709,0.104996
-0.054612,-0.004623,0.104996
-0.054527,-0.005536,0.104996
-0.054427,-0.006448,0.104996
-0.054311,-0.007358,0.104996
-0.054181,-0.008266,0.104996
-0.054035,-0.009171,0.104996
-0.053874,-0.010073,0.104996
-0.053698,-0.010972,0.104996
-0.053507,-0.011868,0.104996
-0.053302,-0.012759,0.104996
-0.053081,-0.013647,0.104996
-0.052847,-0.014529,0.104996
-0.052598,-0.015407,0.104996
-0.052334,-0.016278,0.104996
-0.052057,-0.017145,0.104996
-0.051766,-0.018005,0.104996
-0.051461,-0.018859,0.104996
-0.051143,-0.019706,0.104996
-0.050811,-0.020545,0.104996
-0.050466,-0.021378,0.104996
-0.050109,-0.022203,0.104996
-0.049739,-0.023020,0.104996
-0.049356,-0.023829,0.104996
-0.048962,-0.024629,0.104996
-0.048556,-0.025421,0.104996
-0.048138,-0.026203,0.104996
-0.047709,-0.026977,0.104996
-0.047269,-0.027741,0.104996
-0.046818,-0.028495,0.104996
-0.046356,-0.029239,0.104996
-0.045885,-0.029974,0.104996
-0.045404,-0.030698,0.104996
-0.044913,-0.031412,0.104996
-0.044413,-0.032115,0.104996
-0.043904,-0.032807,0.104996
-0.043386,-0.033489,0.104996
-0.042860,-0.034159,0.104996
-0.042326,-0.034819,0.104996
-0.041784,-0.035467,0.104996
-0.041235,-0.036104,0.104996
-0.040679,-0.036730,0.104996
-0.040116,-0.037344,0.104996
-0.039547,-0.037946,0.104996
-0.038971,-0.038537,0.104996
-0.038390,-0.039116,0.104996
-0.037803,-0.039684,0.104996
-0.037211,-0.040239,0.104996
-0.036614,-0.040783,0.104996
-0.036012,-0.041316,0.104996
-0.035406,-0.041836,0.104996
-0.034796,-0.042345,0.104996
-0.034182,-0.042842,0.104996
-0.033565,-0.043327,0.104996
-0.033565,-0.043327,0.104996
-0.032941,-0.043804,0.104996
-0.032306,-0.044274,0.104996
-0.031661,-0.044737,0.104996
-0.031006,-0.045194,0.104996
-0.030340,-0.045644,0.104996
-0.029664,-0.046086,0.104996
-0.028978,-0.046520,0.104996
-0.028282,-0.046947,0.104996
-0.027576,-0.047365,0.104996
-0.026860,-0.047775,0.104996
-0.026134,-0.048175,0.104996
-0.025399,-0.048567,0.104996
-0.024654,-0.048949,0.104996
-0.023900,-0.049322,0.104996
-0.023137,-0.049684,0.104996
-0.022365,-0.050037,0.104996
-0.021584,-0.050378,0.104996
-0.020795,-0.050709,0.104996
-0.019997,-0.051029,0.104996
-0.019192,-0.051338,0.104996
-0.018378,-0.051634,0.104996
-0.017556,-0.051919,0.104996
-0.016728,-0.052192,0.104996
-0.015891,-0.052453,0.104996
-0.015048,-0.052701,0.104996
-0.014199,-0.052936,0.104996
-0.013343,-0.053159,0.104996
-0.012480,-0.053368,0.104996
-0.011612,-0.053563,0.104996
-0.010739,-0.053745,0.104996
-0.009860,-0.053913,0.104996
-0.008977,-0.054067,0.104996
-0.008089,-0.054207,0.104996
-0.007196,-0.054333,0.104996
-0.006300,-0.054444,0.104996
-0.005400,-0.054541,0.104996
-0.004498,-0.054623,0.104996
-0.003592,-0.054690,0.104996
-0.002684,-0.054742,0.104996
-0.001774,-0.054779,0.104996
-0.000862,-0.054801,0.104996
0.000051,-0.054807,0.104996
0.000965,-0.054799,0.104996
0.001880,-0.054775,0.104996
0.002794,-0.054736,0.104996
0.003709,-0.054682,0.104996
0.004623,-0.054612,0.104996
0.005536,-0.054527,0.104996
0.006448,-0.054427,0.104996
0.007358,-0.054311,0.104996
0.008266,-0.054181,0.104996
0.009171,-0.054035,0.104996
0.010073,-0.053874,0.104996
0.010972,-0.053698,0.104996
0.011868,-0.053507,0.104996
0.012759,-0.053302,0.104996
0.013647,-0.053081,0.104996
0.014529,-0.052847,0.104996
0.015407,-0.052598,0.104996
0.016278,-0.052334,0.104996
0.017145,-0.052057,0.104996
0.018005,-0.051766,0.104996
0.018859,-0.051461,0.104996
0.019706,-0.051143,0.104996
0.020545,-0.050811,0.104996
0.021378,-0.050466,0.104996
0.022203,-0.050109,0.104996
0.023020,-0.049739,0.104996
0.023829,-0.049356,0.104996
0.024629,-0.048962,0.104996
0.025421,-0.048556,0.104996
0.026203,-0.048138,0.104996
0.026977,-0.047709,0.104996
0.027741,-0.047269,0.104996
0.028495,-0.046818,0.104996
0.029239,-0.046356,0.104996
0.029974,-0.045885,0.104996
0.030698,-0.045404,0.104996
0.031412,-0.044913,0.104996
0.032115,-0.044413,0.104996
0.032807,-0.043904,0.104996
0.033489,-0.043386,0.104996
0.034159,-0.042860,0.104996
0.034819,-0.042326,0.104996
0.035467,-0.041784,0.104996
0.036104,-0.041235,0.104996
0.036730,-0.040679,0.104996
0.037344,-0.040116,0.104996
0.037946,-0.039547,0.104996
0.038537,-0.038971,0.104996
0.039116,-0.038390,0.104996
0.039684,-0.037803,0.104996
0.040239,-0.037211,0.104996
0.040783,-0.036614,0.104996
0.041316,-0.036012,0.104996
0.041836,-0.035406,0.104996
0.042345,-0.034796,0.104996
0.042842,-0.034182,0.104996
0.043327,-0.033565,0.104996
0.043327,-0.033565,0.104996
0.043804,-0.032941,0.104996
0.044274,-0.032306,0.104996
0.044737,-0.031661,0.104996
0.045194,-0.031006,0.104996
0.045644,-0.030340,0.104996
0.046086,-0.029664,0.104996
0.046520,-0.028978,0.104996
0.046947,-0.028282,0.104996
0.047365,-0.027576,0.104996
0.047775,-0.026860,0.104996
0.048175,-0.026134,0.104996
0.048567,-0.025399,0.104996
0.048949,-0.024654,0.104996
0.049322,-0.023900,0.104996
0.049684,-0.023137,0.104996
0.050037,-0.022365,0.104996
0.050378,-0.021584,0.104996
0.050709,-0.020795,0.104996
0.051029,-0.019997,0.104996
0.051338,-0.019192,0.104996
0.051634,-0.018378,0.104996
0.051919,-0.017556,0.104996
0.052192,-0.016728,0.104996
0.052453,-0.015891,0.104996
0.052701,-0.015048,0.104996
0.052936,-0.014199,0.104996
0.053159,-0.013343,0.104996
0.053368,-0.012480,0.104996
0.053563,-0.011612,0.104996
0.053745,-0.010739,0.104996
0.053913,-0.009860,0.104996
0.054067,-0.008977,0.104996
0.054207,-0.008089,0.104996
0.054333,-0.007196,0.104996
0.054444,-0.006300,0.104996
0.054541,-0.005400,0.104996
0.054623,-0.004498,0.104996
0.054690,-0.003592,0.104996
0.054742,-0.002684,0.104996
0.054779,-0.001774,0.104996
0.054801,-0.000862,0.104996
0.054807,0.000051,0.104996
0.054799,0.000965,0.104996
0.054775,0.001880,0.104996
0.054736,0.002794,0.104996
0.054682,0.003709,0.104996
0.054612,0.004623,0.104996
0.054527,0.005536,0.104996
0.054427,0.006448,0.104996
0.054311,0.007358,0.104996
0.054181,0.008266,0.104996
0.054035,0.009171,0.104996
0.053874,0.010073,0.104996
0.053698,0.010972,0.104996
0.053507,0.011868,0.104996
0.053302,0.012759,0.104996
0.053081,0.013647,0.104996
0.052847,0.014529,0.104996
0.052598,0.015407,0.104996
0.052334,0.016278,0.104996
0.052057,0.017145,0.104996
0.051766,0.018005,0.104996
0.051461,0.018859,0.104996
0.051143,0.019706,0.104996
0.050811,0.020545,0.104996
0.050466,0.021378,0.104996
0.050109,0.022203,0.104996
0.049739,0.023020,0.104996
0.049356,0.023829,0.104996
0.048962,0.024629,0.104996
0.048556,0.025421,0.104996
0.048138,0.026203,0.104996
0.047709,0.026977,0.104996
0.047269,0.027741,0.104996
0.046818,0.028495,0.104996
0.046356,0.029239,0.104996
0.045885,0.029974,0.104996
0.045404,0.030698,0.104996
0.044913,0.031412,0.104996
0.044413,0.032115,0.104996
0.043904,0.032807,0.104996
0.043386,0.033489,0.104996
0.042860,0.034159,0.104996
0.042326,0.034819,0.104996
0.041784,0.035467,0.104996
0.041235,0.036104,0.104996
0.040679,0.036730,0.104996
0.040116,0.037344,0.104996
0.039547,0.037946,0.104996
0.038971,0.038537,0.104996
0.038390,0.039116,0.104996
0.037803,0.039684,0.104996
0.037211,0.040239,0.104996
0.036614,0.040783,0.104996
0.036012,0.041316,0.104996
0.035406,0.041836,0.104996
0.034796,0.042345,0.104996
0.034182,0.042842,0.104996
0.033565,0.043327,0.104996


==> annulus_e1_r3_TFT_out.csv <==
Load factor, Moment
0,0
0.1,89.33797657
0.2,176.1156357
0.3,257.4037622
0.4,321.958518
0.45,346.8184485
0.475,358.0371946
0.4875,363.2223806
0.5,368.2608099
0.5125,373.1513602
0.525,377.8077529
0.5375,382.308146
0.55,386.5783419
0.5625,390.7061688
0.575,394.6946822
0.5875,398.5432523
0.6,402.1954264
0.6125,405.6497979
0.6234375,408.5572935
0.6330078125,411.0163272
0.6413818359,413.1019775
0.6487091064,414.8749226
0.6551204681,416.3883554
0.6663403511,418.9500716
0.6747552633,420.7986239
0.6810664475,422.1439844
0.6905332237,424.0960556
0.7,425.9121364
0.7125,428.1816045
0.7234375,430.0551488
0.7330078125,431.607909
0.7413818359,432.90056
0.7487091064,433.9802918
0.7551204681,434.8861114
0.7663403511,436.3828034
0.7747552633,437.4322033
0.7810664475,438.1713979
0.7905332237,439.1975092
0.8,440.1447124
0.8125,441.2708192
0.8234375,442.1418372
0.8330078125,442.8151808
0.8413818359,443.3230654
0.8487091064,443.7111648
0.8551204681,444.0110681
0.8663403511,444.4463752
0.8747552633,444.6967909
0.8810664475,444.8423989
0.8905332237,444.992375
0.9,445.0600138
0.9125,445.0228984
0.9234375,444.8721307
0.9330078125,444.6492274
0.9413818359,444.3850006
0.9487091064,444.0999928
0.9551204681,443.8093102
0.9663403511,443.2090997
0.9747552633,442.6827829
0.9810664475,442.2445443
0.9905332237,441.5177833
1,440.6962329


==> annulus_e1_r3_line_D=0.700000_u=0.9_dir=1.csv <==
0.052216,0.038732,0.100859
0.051786,0.039619,0.100995
0.051416,0.040523,0.101251
0.051095,0.041444,0.101613
0.050814,0.042380,0.102060
0.050561,0.043329,0.102576
0.050326,0.044291,0.103141
0.050099,0.045264,0.103737
0.049868,0.046246,0.104344
0.049621,0.047237,0.104942
0.049348,0.048235,0.105510
0.049036,0.049237,0.106027
0.048673,0.050244,0.106474
0.048247,0.051252,0.106828
0.047755,0.052255,0.107085
0.047198,0.053245,0.107251
0.046576,0.054209,0.107331
0.045893,0.055139,0.107333
0.045149,0.056023,0.107262
0.044347,0.056852,0.107126
0.043487,0.057615,0.106931
0.042573,0.058301,0.106685
0.041606,0.058899,0.106394
0.040589,0.059398,0.106067
0.039523,0.059787,0.105709
0.038410,0.060055,0.105330
0.037255,0.060201,0.104937
0.036064,0.060242,0.104537
0.034843,0.060200,0.104139
0.033601,0.060094,0.103751
0.032345,0.059946,0.103379
0.031081,0.059777,0.103034
0.029817,0.059608,0.102722
0.028561,0.059462,0.102453
0.027319,0.059359,0.102234
0.026101,0.059324,0.102074
0.024913,0.059376,0.101981
0.023763,0.059539,0.101963
0.022657,0.059832,0.102027
0.021592,0.060246,0.102166
0.020561,0.060766,0.102369
0.019557,0.061376,0.102623
0.018572,0.062058,0.102919
0.017600,0.062797,0.103243
0.016634,0.063576,0.103584
0.015666,0.064377,0.103931
0.014689,0.065185,0.104270
0.013696,0.065981,0.104592
0.012679,0.066749,0.104883
0.011632,0.067472,0.105131
0.010548,0.068133,0.105326
0.009426,0.068722,0.105462
0.008273,0.069235,0.105543
0.007096,0.069669,0.105571
0.005902,0.070019,0.105550
0.004698,0.070283,0.105483
0.003491,0.070457,0.105373
0.002287,0.070538,0.105224
0.001094,0.070523,0.105038
-0.000082,0.070409,0.104819
-0.001234,0.070192,0.104571
-0.002354,0.069871,0.104296
-0.003438,0.069441,0.103997
-0.004480,0.068906,0.103681
-0.005488,0.068286,0.103353
-0.006470,0.067601,0.103024
-0.007433,0.066872,0.102701
-0.008385,0.066121,0.102393
-0.009334,0.065369,0.102109
-0.010287,0.064637,0.101856
-0.011253,0.063944,0.101642
-0.012239,0.063312,0.101476
-0.013252,0.062759,0.101365
-0.014299,0.062307,0.101318
-0.015388,0.061975,0.101342
-0.016524,0.061777,0.101442
-0.017702,0.061703,0.101610
-0.018910,0.061724,0.101831
-0.020136,0.061815,0.102089
-0.021369,0.061949,0.102369
-0.022597,0.062101,0.102655
-0.023810,0.062245,0.102934
-0.024996,0.062356,0.103189
-0.026146,0.062409,0.103407
-0.027247,0.062381,0.103574
-0.028291,0.062247,0.103676
-0.029267,0.061985,0.103700
-0.030165,0.061571,0.103632
-0.030986,0.061006,0.103472
-0.031743,0.060313,0.103239
-0.032449,0.059521,0.102952
-0.033119,0.058657,0.102628
-0.033767,0.057748,0.102287
-0.034404,0.056818,0.101946
-0.035045,0.055894,0.101623
-0.035701,0.055002,0.101335
-0.036387,0.054164,0.101098
-0.037112,0.053405,0.100930
-0.037890,0.052748,0.100845
-0.038732,0.052216,0.100859
-0.038732,0.052216,0.100859
-0.039619,0.051786,0.100995
-0.040523,0.051416,0.101251
-0.041444,0.051095,0.101613
-0.042380,0.050814,0.102060
-0.043329,0.050561,0.102576
-0.044291,0.050326,0.103141
-0.045264,0.050099,0.103737
-0.046246,0.049868,0.104344
-0.047237,0.049621,0.104942
-0.048235,0.049348,0.105510
-0.049237,0.049036,0.106027
-0.050244,0.048673,0.106474
-0.051252,0.048247,0.106828
-0.052255,0.047755,0.107085
-0.053245,0.047198,0.107251
-0.054209,0.046576,0.107331
-0.055139,0.045893,0.107333
-0.056023,0.045149,0.107262
-0.056852,0.044347,0.107126
-0.057615,0.043487,0.106931
-0.058301,0.042573,0.106685
-0.058899,0.041606,0.106394
-0.059398,0.040589,0.106067
-0.059787,0.039523,0.105709
-0.060055,0.038410,0.105330
-0.060201,0.037255,0.104937
-0.060242,0.036064,0.104537
-0.060200,0.034843,0.104139
-0.060094,0.033601,0.103751
-0.059946,0.032345,0.103379
-0.059777,0.031081,0.103034
-0.059608,0.029817,0.102722
-0.059462,0.028561,0.102453
-0.059359,0.027319,0.102234
-0.059324,0.026101,0.102074
-0.059376,0.024913,0.101981
-0.059539,0.023763,0.101963
-0.059832,0.022657,0.102027
-0.060246,0.021592,0.102166
-0.060766,0.020561,0.102369
-0.061376,0.019557,0.102623
-0.062058,0.018572,0.102919
-0.062797,0.017600,0.103243
-0.063576,0.016634,0.103584
-0.064377,0.015666,0.103931
-0.065185,0.014689,0.104270
-0.065981,0.013696,0.104592
-0.066749,0.012679,0.104883
-0.067472,0.011632,0.105131
-0.068133,0.010548,0.105326
-0.068722,0.009426,0.105462
-0.069235,0.008273,0.105543
-0.069669,0.007096,0.105571
-0.070019,0.005902,0.105550
-0.070283,0.004698,0.105483
-0.070457,0.003491,0.105373
-0.070538,0.002287,0.105224
-0.070523,0.001094,0.105038
-0.070409,-0.000082,0.104819
-0.070192,-0.001234,0.104571
-0.069871,-0.002354,0.104296
-0.069441,-0.003438,0.103997
-0.068906,-0.004480,0.103681
-0.068286,-0.005488,0.103353
-0.067601,-0.006470,0.103024
-0.066872,-0.007433,0.102701
-0.066121,-0.008385,0.102393
-0.065369,-0.009334,0.102109
-0.064637,-0.010287,0.101856
-0.063944,-0.011253,0.101642
-0.063312,-0.012239,0.101476
-0.062759,-0.013252,0.101365
-0.062307,-0.014299,0.101318
-0.061975,-0.015388,0.101342
-0.061777,-0.016524,0.101442
-0.061703,-0.017702,0.101610
-0.061724,-0.018910,0.101831
-0.061815,-0.020136,0.102089
-0.061949,-0.021369,0.102369
-0.062101,-0.022597,0.102655
-0.062245,-0.023810,0.102934
-0.062356,-0.024996,0.103189
-0.062409,-0.026146,0.103407
-0.062381,-0.027247,0.103574
-0.062247,-0.028291,0.103676
-0.061985,-0.029267,0.103700
-0.061571,-0.030165,0.103632
-0.061006,-0.030986,0.103472
-0.060313,-0.031743,0.103239
-0.059521,-0.032449,0.102952
-0.058657,-0.033119,0.102628
-0.057748,-0.033767,0.102287
-0.056818,-0.034404,0.101946
-0.055894,-0.035045,0.101623
-0.055002,-0.035701,0.101335
-0.054164,-0.036387,0.101098
-0.053405,-0.037112,0.100930
-0.052748,-0.037890,0.100845
-0.052216,-0.038732,0.100859
-0.052216,-0.038732,0.100859
-0.051786,-0.039619,0.100995
-0.051416,-0.040523,0.101251
-0.051095,-0.041444,0.101613
-0.050814,-0.042380,0.102060
-0.050561,-0.043329,0.102576
-0.050326,-0.044291,0.103141
-0.050099,-0.045264,0.103737
-0.049868,-0.046246,0.104344
-0.049621,-0.047237,0.104942
-0.049348,-0.048235,0.105510
-0.049036,-0.049237,0.106027
-0.048673,-0.050244,0.106474
-0.048247,-0.051252,0.106828
-0.047755,-0.052255,0.107085
-0.047198,-0.053245,0.107251
-0.046576,-0.054209,0.107331
-0.045893,-0.055139,0.107333
-0.045149,-0.056023,0.107262
-0.044347,-0.056852,0.107126
-0.043487,-0.057615,0.106931
-0.042573,-0.058301,0.106685
-0.041606,-0.058899,0.106394
-0.040589,-0.059398,0.106067
-0.039523,-0.059787,0.105709
-0.038410,-0.060055,0.105330
-0.037255,-0.060201,0.104937
-0.036064,-0.060242,0.104537
-0.034843,-0.060200,0.104139
-0.033601,-0.060094,0.103751
-0.032345,-0.059946,0.103379
-0.031081,-0.059777,0.103034
-0.029817,-0.059608,0.102722
-0.028561,-0.059462,0.102453
-0.027319,-0.059359,0.102234
-0.026101,-0.059324,0.102074
-0.024913,-0.059376,0.101981
-0.023763,-0.059539,0.101963
-0.022657,-0.059832,0.102027
-0.021592,-0.060246,0.102166
-0.020561,-0.060766,0.102369
-0.019557,-0.061376,0.102623
-0.018572,-0.062058,0.102919
-0.017600,-0.062797,0.103243
-0.016634,-0.063576,0.103584
-0.015666,-0.064377,0.103931
-0.014689,-0.065185,0.104270
-0.013696,-0.065981,0.104592
-0.012679,-0.066749,0.104883
-0.011632,-0.067472,0.105131
-0.010548,-0.068133,0.105326
-0.009426,-0.068722,0.105462
-0.008273,-0.069235,0.105543
-0.007096,-0.069669,0.105571
-0.005902,-0.070019,0.105550
-0.004698,-0.070283,0.105483
-0.003491,-0.070457,0.105373
-0.002287,-0.070538,0.105224
-0.001094,-0.070523,0.105038
0.000082,-0.070409,0.104819
0.001234,-0.070192,0.104571
0.002354,-0.069871,0.104296
0.003438,-0.069441,0.103997
0.004480,-0.068906,0.103681
0.005488,-0.068286,0.103353
0.006470,-0.067601,0.103024
0.007433,-0.066872,0.102701
0.008385,-0.066121,0.102393
0.009334,-0.065369,0.102109
0.010287,-0.064637,0.101856
0.011253,-0.063944,0.101642
0.012239,-0.063312,0.101476
0.013252,-0.062759,0.101365
0.014299,-0.062307,0.101318
0.015388,-0.061975,0.101342
0.016524,-0.061777,0.101442
0.017702,-0.061703,0.101610
0.018910,-0.061724,0.101831
0.020136,-0.061815,0.102089
0.021369,-0.061949,0.102369
0.022597,-0.062101,0.102655
0.023810,-0.062245,0.102934
0.024996,-0.062356,0.103189
0.026146,-0.062409,0.103407
0.027247,-0.062381,0.103574
0.028291,-0.062247,0.103676
0.029267,-0.061985,0.103700
0.030165,-0.061571,0.103632
0.030986,-0.061006,0.103472
0.031743,-0.060313,0.103239
0.032449,-0.059521,0.102952
0.033119,-0.058657,0.102628
0.033767,-0.057748,0.102287
0.034404,-0.056818,0.101946
0.035045,-0.055894,0.101623
0.035701,-0.055002,0.101335
0.036387,-0.054164,0.101098
0.037112,-0.053405,0.100930
0.037890,-0.052748,0.100845
0.038732,-0.052216,0.100859
0.038732,-0.052216,0.100859
0.039619,-0.051786,0.100995
0.040523,-0.051416,0.101251
0.041444,-0.051095,0.101613
0.042380,-0.050814,0.102060
0.043329,-0.050561,0.102576
0.044291,-0.050326,0.103141
0.045264,-0.050099,0.103737
0.046246,-0.049868,0.104344
0.047237,-0.049621,0.104942
0.048235,-0.049348,0.105510
0.049237,-0.049036,0.106027
0.050244,-0.048673,0.106474
0.051252,-0.048247,0.106828
0.052255,-0.047755,0.107085
0.053245,-0.047198,0.107251
0.054209,-0.046576,0.107331
0.055139,-0.045893,0.107333
0.056023,-0.045149,0.107262
0.056852,-0.044347,0.107126
0.057615,-0.043487,0.106931
0.058301,-0.042573,0.106685
0.058899,-0.041606,0.106394
0.059398,-0.040589,0.106067
0.059787,-0.039523,0.105709
0.060055,-0.038410,0.105330
0.060201,-0.037255,0.104937
0.060242,-0.036064,0.104537
0.060200,-0.034843,0.104139
0.060094,-0.033601,0.103751
0.059946,-0.032345,0.103379
0.059777,-0.031081,0.103034
0.059608,-0.029817,0.102722
0.059462,-0.028561,0.102453
0.059359,-0.027319,0.102234
0.059324,-0.026101,0.102074
0.059376,-0.024913,0.101981
0.059539,-0.023763,0.101963
0.059832,-0.022657,0.102027
0.060246,-0.021592,0.102166
0.060766,-0.020561,0.102369
0.061376,-0.019557,0.102623
0.062058,-0.018572,0.102919
0.062797,-0.017600,0.103243
0.063576,-0.016634,0.103584
0.064377,-0.015666,0.103931
0.065185,-0.014689,0.104270
0.065981,-0.013696,0.104592
0.066749,-0.012679,0.104883
0.067472,-0.011632,0.105131
0.068133,-0.010548,0.105326
0.068722,-0.009426,0.105462
0.069235,-0.008273,0.105543
0.069669,-0.007096,0.105571
0.070019,-0.005902,0.105550
0.070283,-0.004698,0.105483
0.070457,-0.003491,0.105373
0.070538,-0.002287,0.105224
0.070523,-0.001094,0.105038
0.070409,0.000082,0.104819
0.070192,0.001234,0.104571
0.069871,0.002354,0.104296
0.069441,0.003438,0.103997
0.068906,0.004480,0.103681
0.068286,0.005488,0.103353
0.067601,0.006470,0.103024
0.066872,0.007433,0.102701
0.066121,0.008385,0.102393
0.065369,0.009334,0.102109
0.064637,0.010287,0.101856
0.063944,0.011253,0.101642
0.063312,0.012239,0.101476
0.062759,0.013252,0.101365
0.062307,0.014299,0.101318
0.061975,0.015388,0.101342
0.061777,0.016524,0.101442
0.061703,0.017702,0.101610
0.061724,0.018910,0.101831
0.061815,0.020136,0.102089
0.061949,0.021369,0.102369
0.062101,0.022597,0.102655
0.062245,0.023810,0.102934
0.062356,0.024996,0.103189
0.062409,0.026146,0.103407
0.062381,0.027247,0.103574
0.062247,0.028291,0.103676
0.061985,0.029267,0.103700
0.061571,0.030165,0.103632
0.061006,0.030986,0.103472
0.060313,0.031743,0.103239
0.059521,0.032449,0.102952
0.058657,0.033119,0.102628
0.057748,0.033767,0.102287
0.056818,0.034404,0.101946
0.055894,0.035045,0.101623
0.055002,0.035701,0.101335
0.054164,0.036387,0.101098
0.053405,0.037112,0.100930
0.052748,0.037890,0.100845
0.052216,0.038732,0.100859


==> annulus_e1_r3_line_D=0.800000_u=0.9_dir=1.csv <==
0.044881,0.041449,0.099994
0.044489,0.042330,0.100157
0.044161,0.043202,0.100481
0.043886,0.044067,0.100942
0.043654,0.044928,0.101516
0.043452,0.045788,0.102181
0.043270,0.046650,0.102910
0.043095,0.047517,0.103679
0.042915,0.048391,0.104461
0.042718,0.049277,0.105231
0.042492,0.050176,0.105960
0.042222,0.051093,0.106621
0.041897,0.052030,0.107186
0.041503,0.052991,0.107628
0.041037,0.053967,0.107942
0.040501,0.054944,0.108136
0.039897,0.055906,0.108222
0.039229,0.056839,0.108210
0.038499,0.057725,0.108111
0.037711,0.058550,0.107937
0.036868,0.059296,0.107698
0.035971,0.059947,0.107407
0.035026,0.060487,0.107076
0.034036,0.060899,0.106716
0.033002,0.061165,0.106340
0.031931,0.061269,0.105960
0.030824,0.061207,0.105587
0.029688,0.061002,0.105224
0.028527,0.060679,0.104876
0.027346,0.060266,0.104545
0.026151,0.059788,0.104237
0.024946,0.059273,0.103954
0.023738,0.058749,0.103700
0.022531,0.058244,0.103479
0.021330,0.057784,0.103296
0.020143,0.057400,0.103153
0.018972,0.057118,0.103056
0.017826,0.056968,0.103006
0.016707,0.056973,0.103008
0.015613,0.057128,0.103057
0.014541,0.057414,0.103146
0.013485,0.057815,0.103269
0.012440,0.058314,0.103418
0.011403,0.058892,0.103586
0.010367,0.059533,0.103767
0.009329,0.060218,0.103953
0.008283,0.060928,0.104138
0.007225,0.061647,0.104314
0.006150,0.062356,0.104475
0.005053,0.063038,0.104612
0.003930,0.063673,0.104719
0.002782,0.064250,0.104794
0.001615,0.064762,0.104836
0.000436,0.065202,0.104845
-0.000747,0.065563,0.104822
-0.001927,0.065840,0.104768
-0.003098,0.066026,0.104682
-0.004252,0.066114,0.104567
-0.005382,0.066098,0.104421
-0.006482,0.065972,0.104247
-0.007545,0.065730,0.104043
-0.008564,0.065366,0.103812
-0.009532,0.064875,0.103554
-0.010447,0.064259,0.103270
-0.011317,0.063537,0.102970
-0.012154,0.062735,0.102662
-0.012968,0.061878,0.102354
-0.013769,0.060990,0.102055
-0.014569,0.060094,0.101773
-0.015378,0.059214,0.101517
-0.016205,0.058374,0.101296
-0.017062,0.057598,0.101116
-0.017958,0.056909,0.100987
-0.018903,0.056328,0.100916
-0.019906,0.055878,0.100911
-0.020977,0.055579,0.100978
-0.022107,0.055416,0.101109
-0.023280,0.055361,0.101290
-0.024481,0.055386,0.101506
-0.025696,0.055462,0.101742
-0.026909,0.055563,0.101986
-0.028106,0.055660,0.102221
-0.029272,0.055727,0.102436
-0.030392,0.055737,0.102616
-0.031454,0.055665,0.102748
-0.032444,0.055484,0.102819
-0.033347,0.055171,0.102817
-0.034152,0.054702,0.102729
-0.034859,0.054073,0.102556
-0.035486,0.053315,0.102315
-0.036053,0.052457,0.102024
-0.036578,0.051527,0.101701
-0.037080,0.050556,0.101363
-0.037579,0.049571,0.101029
-0.038090,0.048599,0.100713
-0.038633,0.047669,0.100434
-0.039223,0.046807,0.100207
-0.039879,0.046038,0.100048
-0.040615,0.045388,0.099972
-0.041449,0.044881,0.099994
-0.041449,0.044881,0.099994
-0.042330,0.044489,0.100157
-0.043202,0.044161,0.100481
-0.044067,0.043886,0.100942
-0.044928,0.043654,0.101516
-0.045788,0.043452,0.102181
-0.046650,0.043270,0.102910
-0.047517,0.043095,0.103679
-0.048391,0.042915,0.104461
-0.049277,0.042718,0.105231
-0.050176,0.042492,0.105960
-0.051093,0.042222,0.106621
-0.052030,0.041897,0.107186
-0.052991,0.041503,0.107628
-0.053967,0.041037,0.107942
-0.054944,0.040501,0.108136
-0.055906,0.039897,0.108222
-0.056839,0.039229,0.108210
-0.057725,0.038499,0.108111
-0.058550,0.037711,0.107937
-0.059296,0.036868,0.107698
-0.059947,0.035971,0.107407
-0.060487,0.035026,0.107076
-0.060899,0.034036,0.106716
-0.061165,0.033002,0.106340
-0.061269,0.031931,0.105960
-0.061207,0.030824,0.105587
-0.061002,0.029688,0.105224
-0.060679,0.028527,0.104876
-0.060266,0.027346,0.104545
-0.059788,0.026151,0.104237
-0.059273,0.024946,0.103954
-0.058749,0.023738,0.103700
-0.058244,0.022531,0.103479
-0.057784,0.021330,0.103296
-0.057400,0.020143,0.103153
-0.057118,0.018972,0.103056
-0.056968,0.017826,0.103006
-0.056973,0.016707,0.103008
-0.057128,0.015613,0.103057
-0.057414,0.014541,0.103146
-0.057815,0.013485,0.103269
-0.058314,0.012440,0.103418
-0.058892,0.011403,0.103586
-0.059533,0.010367,0.103767
-0.060218,0.009329,0.103953
-0.060928,0.008283,0.104138
-0.061647,0.007225,0.104314
-0.062356,0.006150,0.104475
-0.063038,0.005053,0.104612
-0.063673,0.003930,0.104719
-0.064250,0.002782,0.104794
-0.064762,0.001615,0.104836
-0.065202,0.000436,0.104845
-0.065563,-0.000747,0.104822
-0.065840,-0.001927,0.104768
-0.066026,-0.003098,0.104682
-0.066114,-0.004252,0.104567
-0.066098,-0.005382,0.104421
-0.065972,-0.006482,0.104247
-0.065730,-0.007545,0.104043
-0.065366,-0.008564,0.103812
-0.064875,-0.009532,0.103554
-0.064259,-0.010447,0.103270
-0.063537,-0.011317,0.102970
-0.062735,-0.012154,0.102662
-0.061878,-0.012968,0.102354
-0.060990,-0.013769,0.102055
-0.060094,-0.014569,0.101773
-0.059214,-0.015378,0.101517
-0.058374,-0.016205,0.101296
-0.057598,-0.017062,0.101116
-0.056909,-0.017958,0.100987
-0.056328,-0.018903,0.100916
-0.055878,-0.019906,0.100911
-0.055579,-0.020977,0.100978
-0.055416,-0.022107,0.101109
-0.055361,-0.023280,0.101290
-0.055386,-0.024481,0.101506
-0.055462,-0.025696,0.101742
-0.055563,-0.026909,0.101986
-0.055660,-0.028106,0.102221
-0.055727,-0.029272,0.102436
-0.055737,-0.030392,0.102616
-0.055665,-0.031454,0.102748
-0.055484,-0.032444,0.102819
-0.055171,-0.033347,0.102817
-0.054702,-0.034152,0.102729
-0.054073,-0.034859,0.102556
-0.053315,-0.035486,0.102315
-0.052457,-0.036053,0.102024
-0.051527,-0.036578,0.101701
-0.050556,-0.037080,0.101363
-0.049571,-0.037579,0.101029
-0.048599,-0.038090,0.100713
-0.047669,-0.038633,0.100434
-0.046807,-0.039223,0.100207
-0.046038,-0.039879,0.100048
-0.045388,-0.040615,0.099972
-0.044881,-0.041449,0.099994
-0.044881,-0.041449,0.099994
-0.044489,-0.042330,0.100157
-0.044161,-0.043202,0.100481
-0.043886,-0.044067,0.100942
-0.043654,-0.044928,0.101516
-0.043452,-0.045788,0.102181
-0.043270,-0.046650,0.102910
-0.043095,-0.047517,0.103679
-0.042915,-0.048391,0.104461
-0.042718,-0.049277,0.105231
-0.042492,-0.050176,0.105960
-0.042222,-0.051093,0.106621
-0.041897,-0.052030,0.107186
-0.041503,-0.052991,0.107628
-0.041037,-0.053967,0.107942
-0.040501,-0.054944,0.108136
-0.039897,-0.055906,0.108222
-0.039229,-0.056839,0.108210
-0.038499,-0.057725,0.108111
-0.037711,-0.058550,0.107937
-0.036868,-0.059296,0.107698
-0.035971,-0.059947,0.107407
-0.035026,-0.060487,0.107076
-0.034036,-0.060899,0.106716
-0.033002,-0.061165,0.106340
-0.031931,-0.061269,0.105960
-0.030824,-0.061207,0.105587
-0.029688,-0.061002,0.105224
-0.028527,-0.060679,0.104876
-0.027346,-0.060266,0.104545
-0.026151,-0.059788,0.104237
-0.024946,-0.059273,0.103954
-0.023738,-0.058749,0.103700
-0.022531,-0.058244,0.103479
-0.021330,-0.057784,0.103296
-0.020143,-0.057400,0.103153
-0.018972,-0.057118,0.103056
-0.017826,-0.056968,0.103006
-0.016707,-0.056973,0.103008
-0.015613,-0.057128,0.103057
-0.014541,-0.057414,0.103146
-0.013485,-0.057815,0.103269
-0.012440,-0.058314,0.103418
-0.011403,-0.058892,0.103586
-0.010367,-0.059533,0.103767
-0.009329,-0.060218,0.103953
-0.008283,-0.060928,0.104138
-0.007225,-0.061647,0.104314
-0.006150,-0.062356,0.104475
-0.005053,-0.063038,0.104612
-0.003930,-0.063673,0.104719
-0.002782,-0.064250,0.104794
-0.001615,-0.064762,0.104836
-0.000436,-0.065202,0.104845
0.000747,-0.065563,0.104822
0.001927,-0.065840,0.104768
0.003098,-0.066026,0.104682
0.004252,-0.066114,0.104567
0.005382,-0.066098,0.104421
0.006482,-0.065972,0.104247
0.007545,-0.065730,0.104043
0.008564,-0.065366,0.103812
0.009532,-0.064875,0.103554
0.010447,-0.064259,0.103270
0.011317,-0.063537,0.102970
0.012154,-0.062735,0.102662
0.012968,-0.061878,0.102354
0.013769,-0.060990,0.102055
0.014569,-0.060094,0.101773
0.015378,-0.059214,0.101517
0.016205,-0.058374,0.101296
0.017062,-0.057598,0.101116
0.017958,-0.056909,0.100987
0.018903,-0.056328,0.100916
0.019906,-0.055878,0.100911
0.020977,-0.055579,0.100978
0.022107,-0.055416,0.101109
0.023280,-0.055361,0.101290
0.024481,-0.055386,0.101506
0.025696,-0.055462,0.101742
0.026909,-0.055563,0.101986
0.028106,-0.055660,0.102221
0.029272,-0.055727,0.102436
0.030392,-0.055737,0.102616
0.031454,-0.055665,0.102748
0.032444,-0.055484,0.102819
0.033347,-0.055171,0.102817
0.034152,-0.054702,0.102729
0.034859,-0.054073,0.102556
0.035486,-0.053315,0.102315
0.036053,-0.052457,0.102024
0.036578,-0.051527,0.101701
0.037080,-0.050556,0.101363
0.037579,-0.049571,0.101029
0.038090,-0.048599,0.100713
0.038633,-0.047669,0.100434
0.039223,-0.046807,0.100207
0.039879,-0.046038,0.100048
0.040615,-0.045388,0.099972
0.041449,-0.044881,0.099994
0.041449,-0.044881,0.099994
0.042330,-0.044489,0.100157
0.043202,-0.044161,0.100481
0.044067,-0.043886,0.100942
0.044928,-0.043654,0.101516
0.045788,-0.043452,0.102181
0.046650,-0.043270,0.102910
0.047517,-0.043095,0.103679
0.048391,-0.042915,0.104461
0.049277,-0.042718,0.105231
0.050176,-0.042492,0.105960
0.051093,-0.042222,0.106621
0.052030,-0.041897,0.107186
0.052991,-0.041503,0.107628
0.053967,-0.041037,0.107942
0.054944,-0.040501,0.108136
0.055906,-0.039897,0.108222
0.056839,-0.039229,0.108210
0.057725,-0.038499,0.108111
0.058550,-0.037711,0.107937
0.059296,-0.036868,0.107698
0.059947,-0.035971,0.107407
0.060487,-0.035026,0.107076
0.060899,-0.034036,0.106716
0.061165,-0.033002,0.106340
0.061269,-0.031931,0.105960
0.061207,-0.030824,0.105587
0.061002,-0.029688,0.105224
0.060679,-0.028527,0.104876
0.060266,-0.027346,0.104545
0.059788,-0.026151,0.104237
0.059273,-0.024946,0.103954
0.058749,-0.023738,0.103700
0.058244,-0.022531,0.103479
0.057784,-0.021330,0.103296
0.057400,-0.020143,0.103153
0.057118,-0.018972,0.103056
0.056968,-0.017826,0.103006
0.056973,-0.016707,0.103008
0.057128,-0.015613,0.103057
0.057414,-0.014541,0.103146
0.057815,-0.013485,0.103269
0.058314,-0.012440,0.103418
0.058892,-0.011403,0.103586
0.059533,-0.010367,0.103767
0.060218,-0.009329,0.103953
0.060928,-0.008283,0.104138
0.061647,-0.007225,0.104314
0.062356,-0.006150,0.104475
0.063038,-0.005053,0.104612
0.063673,-0.003930,0.104719
0.064250,-0.002782,0.104794
0.064762,-0.001615,0.104836
0.065202,-0.000436,0.104845
0.065563,0.000747,0.104822
0.065840,0.001927,0.104768
0.066026,0.003098,0.104682
0.066114,0.004252,0.104567
0.066098,0.005382,0.104421
0.065972,0.006482,0.104247
0.065730,0.007545,0.104043
0.065366,0.008564,0.103812
0.064875,0.009532,0.103554
0.064259,0.010447,0.103270
0.063537,0.011317,0.102970
0.062735,0.012154,0.102662
0.061878,0.012968,0.102354
0.060990,0.013769,0.102055
0.060094,0.014569,0.101773
0.059214,0.015378,0.101517
0.058374,0.016205,0.101296
0.057598,0.017062,0.101116
0.056909,0.017958,0.100987
0.056328,0.018903,0.100916
0.055878,0.019906,0.100911
0.055579,0.020977,0.100978
0.055416,0.022107,0.101109
0.055361,0.023280,0.101290
0.055386,0.024481,0.101506
0.055462,0.025696,0.101742
0.055563,0.026909,0.101986
0.055660,0.028106,0.102221
0.055727,0.029272,0.102436
0.055737,0.030392,0.102616
0.055665,0.031454,0.102748
0.055484,0.032444,0.102819
0.055171,0.033347,0.102817
0.054702,0.034152,0.102729
0.054073,0.034859,0.102556
0.053315,0.035486,0.102315
0.052457,0.036053,0.102024
0.051527,0.036578,0.101701
0.050556,0.037080,0.101363
0.049571,0.037579,0.101029
0.048599,0.038090,0.100713
0.047669,0.038633,0.100434
0.046807,0.039223,0.100207
0.046038,0.039879,0.100048
0.045388,0.040615,0.099972
0.044881,0.041449,0.099994


==> annulus_e1_r3_line_D=0.900000_u=0.9_dir=1.csv <==
0.037983,0.043859,0.099449
0.037537,0.044693,0.099606
0.037175,0.045504,0.099966
0.036883,0.046297,0.100497
0.036646,0.047076,0.101170
0.036452,0.047847,0.101954
0.036285,0.048613,0.102817
0.036131,0.049382,0.103727
0.035974,0.050156,0.104651
0.035799,0.050942,0.105553
0.035590,0.051745,0.106401
0.035331,0.052570,0.107157
0.035005,0.053424,0.107787
0.034596,0.054310,0.108256
0.034102,0.055220,0.108559
0.033528,0.056139,0.108712
0.032880,0.057049,0.108732
0.032164,0.057932,0.108638
0.031388,0.058770,0.108446
0.030557,0.059545,0.108176
0.029679,0.060240,0.107846
0.028760,0.060834,0.107476
0.027808,0.061310,0.107084
0.026830,0.061647,0.106692
0.025833,0.061828,0.106318
0.024824,0.061833,0.105984
0.023810,0.061655,0.105701
0.022790,0.061316,0.105466
0.021766,0.060839,0.105274
0.020737,0.060248,0.105119
0.019705,0.059569,0.104996
0.018670,0.058826,0.104898
0.017632,0.058045,0.104821
0.016592,0.057251,0.104758
0.015550,0.056470,0.104704
0.014507,0.055729,0.104652
0.013463,0.055053,0.104597
0.012419,0.054470,0.104531
0.011375,0.054001,0.104452
0.010330,0.053650,0.104359
0.009283,0.053409,0.104258
0.008232,0.053273,0.104153
0.007175,0.053236,0.104047
0.006112,0.053291,0.103946
0.005039,0.053432,0.103853
0.003956,0.053652,0.103773
0.002862,0.053945,0.103711
0.001754,0.054303,0.103670
0.000631,0.054721,0.103654
-0.000508,0.055190,0.103669
-0.001665,0.055705,0.103718
-0.002837,0.056253,0.103799
-0.004017,0.056814,0.103903
-0.005199,0.057372,0.104020
-0.006375,0.057908,0.104143
-0.007539,0.058403,0.104261
-0.008685,0.058840,0.104367
-0.009804,0.059200,0.104450
-0.010891,0.059465,0.104503
-0.011938,0.059619,0.104515
-0.012940,0.059642,0.104479
-0.013889,0.059518,0.104386
-0.014780,0.059230,0.104227
-0.015609,0.058772,0.103999
-0.016388,0.058166,0.103714
-0.017128,0.057441,0.103385
-0.017842,0.056626,0.103028
-0.018542,0.055749,0.102656
-0.019239,0.054837,0.102284
-0.019945,0.053918,0.101924
-0.020673,0.053020,0.101590
-0.021433,0.052169,0.101297
-0.022238,0.051393,0.101057
-0.023097,0.050717,0.100884
-0.024024,0.050168,0.100790
-0.025025,0.049768,0.100786
-0.026094,0.049505,0.100864
-0.027212,0.049353,0.101008
-0.028363,0.049282,0.101200
-0.029531,0.049267,0.101424
-0.030699,0.049281,0.101664
-0.031850,0.049296,0.101904
-0.032969,0.049288,0.102127
-0.034041,0.049231,0.102318
-0.035049,0.049100,0.102461
-0.035979,0.048870,0.102543
-0.036817,0.048516,0.102547
-0.037547,0.048017,0.102461
-0.038171,0.047370,0.102283
-0.038709,0.046601,0.102031
-0.039182,0.045737,0.101724
-0.039612,0.044805,0.101382
-0.040018,0.043832,0.101021
-0.040422,0.042843,0.100660
-0.040842,0.041865,0.100317
-0.041299,0.040923,0.100009
-0.041810,0.040040,0.099751
-0.042396,0.039240,0.099562
-0.043073,0.038547,0.099456
-0.043859,0.037983,0.099449
-0.043859,0.037983,0.099449
-0.044693,0.037537,0.099606
-0.045504,0.037175,0.099966
-0.046297,0.036883,0.100497
-0.047076,0.036646,0.101170
-0.047847,0.036452,0.101954
-0.048613,0.036285,0.102817
-0.049382,0.036131,0.103727
-0.050156,0.035974,0.104651
-0.050942,0.035799,0.105553
-0.051745,0.035590,0.106401
-0.052570,0.035331,0.107157
-0.053424,0.035005,0.107787
-0.054310,0.034596,0.108256
-0.055220,0.034102,0.108559
-0.056139,0.033528,0.108712
-0.057049,0.032880,0.108732
-0.057932,0.032164,0.108638
-0.058770,0.031388,0.108446
-0.059545,0.030557,0.108176
-0.060240,0.029679,0.107846
-0.060834,0.028760,0.107476
-0.061310,0.027808,0.107084
-0.061647,0.026830,0.106692
-0.061828,0.025833,0.106318
-0.061833,0.024824,0.105984
-0.061655,0.023810,0.105701
-0.061316,0.022790,0.105466
-0.060839,0.021766,0.105274
-0.060248,0.020737,0.105119
-0.059569,0.019705,0.104996
-0.058826,0.018670,0.104898
-0.058045,0.017632,0.104821
-0.057251,0.016592,0.104758
-0.056470,0.015550,0.104704
-0.055729,0.014507,0.104652
-0.055053,0.013463,0.104597
-0.054470,0.012419,0.104531
-0.054001,0.011375,0.104452
-0.053650,0.010330,0.104359
-0.053409,0.009283,0.104258
-0.053273,0.008232,0.104153
-0.053236,0.007175,0.104047
-0.053291,0.006112,0.103946
-0.053432,0.005039,0.103853
-0.053652,0.003956,0.103773
-0.053945,0.002862,0.103711
-0.054303,0.001754,0.103670
-0.054721,0.000631,0.103654
-0.055190,-0.000508,0.103669
-0.055705,-0.001665,0.103718
-0.056253,-0.002837,0.103799
-0.056814,-0.004017,0.103903
-0.057372,-0.005199,0.104020
-0.057908,-0.006375,0.104143
-0.058403,-0.007539,0.104261
-0.058840,-0.008685,0.104367
-0.059200,-0.009804,0.104450
-0.059465,-0.010891,0.104503
-0.059619,-0.011938,0.104515
-0.059642,-0.012940,0.104479
-0.059518,-0.013889,0.104386
-0.059230,-0.014780,0.104227
-0.058772,-0.015609,0.103999
-0.058166,-0.016388,0.103714
-0.057441,-0.017128,0.103385
-0.056626,-0.017842,0.103028
-0.055749,-0.018542,0.102656
-0.054837,-0.019239,0.102284
-0.053918,-0.019945,0.101924
-0.053020,-0.020673,0.101590
-0.052169,-0.021433,0.101297
-0.051393,-0.022238,0.101057
-0.050717,-0.023097,0.100884
-0.050168,-0.024024,0.100790
-0.049768,-0.025025,0.100786
-0.049505,-0.026094,0.100864
-0.049353,-0.027212,0.101008
-0.049282,-0.028363,0.101200
-0.049267,-0.029531,0.101424
-0.049281,-0.030699,0.101664
-0.049296,-0.031850,0.101904
-0.049288,-0.032969,0.102127
-0.049231,-0.034041,0.102318
-0.049100,-0.035049,0.102461
-0.048870,-0.035979,0.102543
-0.048516,-0.036817,0.102547
-0.048017,-0.037547,0.102461
-0.047370,-0.038171,0.102283
-0.046601,-0.038709,0.102031
-0.045737,-0.039182,0.101724
-0.044805,-0.039612,0.101382
-0.043832,-0.040018,0.101021
-0.042843,-0.040422,0.100660
-0.041865,-0.040842,0.100317
-0.040923,-0.041299,0.100009
-0.040040,-0.041810,0.099751
-0.039240,-0.042396,0.099562
-0.038547,-0.043073,0.099456
-0.037983,-0.043859,0.099449
-0.037983,-0.043859,0.099449
-0.037537,-0.044693,0.099606
-0.037175,-0.045504,0.099966
-0.036883,-0.046297,0.100497
-0.036646,-0.047076,0.101170
-0.036452,-0.047847,0.101954
-0.036285,-0.048613,0.102817
-0.036131,-0.049382,0.103727
-0.035974,-0.050156,0.104651
-0.035799,-0.050942,0.105553
-0.035590,-0.051745,0.106401
-0.035331,-0.052570,0.107157
-0.035005,-0.053424,0.107787
-0.034596,-0.054310,0.108256
-0.034102,-0.055220,0.108559
-0.033528,-0.056139,0.108712
-0.032880,-0.057049,0.108732
-0.032164,-0.057932,0.108638
-0.031388,-0.058770,0.108446
-0.030557,-0.059545,0.108176
-0.029679,-0.060240,0.107846
-0.028760,-0.060834,0.107476
-0.027808,-0.061310,0.107084
-0.026830,-0.061647,0.106692
-0.025833,-0.061828,0.106318
-0.024824,-0.061833,0.105984
-0.023810,-0.061655,0.105701
-0.022790,-0.061316,0.105466
-0.021766,-0.060839,0.105274
-0.020737,-0.060248,0.105119
-0.019705,-0.059569,0.104996
-0.018670,-0.058826,0.104898
-0.017632,-0.058045,0.104821
-0.016592,-0.057251,0.104758
-0.015550,-0.056470,0.104704
-0.014507,-0.055729,0.104652
-0.013463,-0.055053,0.104597
-0.012419,-0.054470,0.104531
-0.011375,-0.054001,0.104452
-0.010330,-0.053650,0.104359
-0.009283,-0.053409,0.104258
-0.008232,-0.053273,0.104153
-0.007175,-0.053236,0.104047
-0.006112,-0.053291,0.103946
-0.005039,-0.053432,0.103853
-0.003956,-0.053652,0.103773
-0.002862,-0.053945,0.103711
-0.001754,-0.054303,0.103670
-0.000631,-0.054721,0.103654
0.000508,-0.055190,0.103669
0.001665,-0.055705,0.103718
0.002837,-0.056253,0.103799
0.004017,-0.056814,0.103903
0.005199,-0.057372,0.104020
0.006375,-0.057908,0.104143
0.007539,-0.058403,0.104261
0.008685,-0.058840,0.104367
0.009804,-0.059200,0.104450
0.010891,-0.059465,0.104503
0.011938,-0.059619,0.104515
0.012940,-0.059642,0.104479
0.013889,-0.059518,0.104386
0.014780,-0.059230,0.104227
0.015609,-0.058772,0.103999
0.016388,-0.058166,0.103714
0.017128,-0.057441,0.103385
0.017842,-0.056626,0.103028
0.018542,-0.055749,0.102656
0.019239,-0.054837,0.102284
0.019945,-0.053918,0.101924
0.020673,-0.053020,0.101590
0.021433,-0.052169,0.101297
0.022238,-0.051393,0.101057
0.023097,-0.050717,0.100884
0.024024,-0.050168,0.100790
0.025025,-0.049768,0.100786
0.026094,-0.049505,0.100864
0.027212,-0.049353,0.101008
0.028363,-0.049282,0.101200
0.029531,-0.049267,0.101424
0.030699,-0.049281,0.101664
0.031850,-0.049296,0.101904
0.032969,-0.049288,0.102127
0.034041,-0.049231,0.102318
0.035049,-0.049100,0.102461
0.035979,-0.048870,0.102543
0.036817,-0.048516,0.102547
0.037547,-0.048017,0.102461
0.038171,-0.047370,0.102283
0.038709,-0.046601,0.102031
0.039182,-0.045737,0.101724
0.039612,-0.044805,0.101382
0.040018,-0.043832,0.101021
0.040422,-0.042843,0.100660
0.040842,-0.041865,0.100317
0.041299,-0.040923,0.100009
0.041810,-0.040040,0.099751
0.042396,-0.039240,0.099562
0.043073,-0.038547,0.099456
0.043859,-0.037983,0.099449
0.043859,-0.037983,0.099449
0.044693,-0.037537,0.099606
0.045504,-0.037175,0.099966
0.046297,-0.036883,0.100497
0.047076,-0.036646,0.101170
0.047847,-0.036452,0.101954
0.048613,-0.036285,0.102817
0.049382,-0.036131,0.103727
0.050156,-0.035974,0.104651
0.050942,-0.035799,0.105553
0.051745,-0.035590,0.106401
0.052570,-0.035331,0.107157
0.053424,-0.035005,0.107787
0.054310,-0.034596,0.108256
0.055220,-0.034102,0.108559
0.056139,-0.033528,0.108712
0.057049,-0.032880,0.108732
0.057932,-0.032164,0.108638
0.058770,-0.031388,0.108446
0.059545,-0.030557,0.108176
0.060240,-0.029679,0.107846
0.060834,-0.028760,0.107476
0.061310,-0.027808,0.107084
0.061647,-0.026830,0.106692
0.061828,-0.025833,0.106318
0.061833,-0.024824,0.105984
0.061655,-0.023810,0.105701
0.061316,-0.022790,0.105466
0.060839,-0.021766,0.105274
0.060248,-0.020737,0.105119
0.059569,-0.019705,0.104996
0.058826,-0.018670,0.104898
0.058045,-0.017632,0.104821
0.057251,-0.016592,0.104758
0.056470,-0.015550,0.104704
0.055729,-0.014507,0.104652
0.055053,-0.013463,0.104597
0.054470,-0.012419,0.104531
0.054001,-0.011375,0.104452
0.053650,-0.010330,0.104359
0.053409,-0.009283,0.104258
0.053273,-0.008232,0.104153
0.053236,-0.007175,0.104047
0.053291,-0.006112,0.103946
0.053432,-0.005039,0.103853
0.053652,-0.003956,0.103773
0.053945,-0.002862,0.103711
0.054303,-0.001754,0.103670
0.054721,-0.000631,0.103654
0.055190,0.000508,0.103669
0.055705,0.001665,0.103718
0.056253,0.002837,0.103799
0.056814,0.004017,0.103903
0.057372,0.005199,0.104020
0.057908,0.006375,0.104143
0.058403,0.007539,0.104261
0.058840,0.008685,0.104367
0.059200,0.009804,0.104450
0.059465,0.010891,0.104503
0.059619,0.011938,0.104515
0.059642,0.012940,0.104479
0.059518,0.013889,0.104386
0.059230,0.014780,0.104227
0.058772,0.015609,0.103999
0.058166,0.016388,0.103714
0.057441,0.017128,0.103385
0.056626,0.017842,0.103028
0.055749,0.018542,0.102656
0.054837,0.019239,0.102284
0.053918,0.019945,0.101924
0.053020,0.020673,0.101590
0.052169,0.021433,0.101297
0.051393,0.022238,0.101057
0.050717,0.023097,0.100884
0.050168,0.024024,0.100790
0.049768,0.025025,0.100786
0.049505,0.026094,0.100864
0.049353,0.027212,0.101008
0.049282,0.028363,0.101200
0.049267,0.029531,0.101424
0.049281,0.030699,0.101664
0.049296,0.031850,0.101904
0.049288,0.032969,0.102127
0.049231,0.034041,0.102318
0.049100,0.035049,0.102461
0.048870,0.035979,0.102543
0.048516,0.036817,0.102547
0.048017,0.037547,0.102461
0.047370,0.038171,0.102283
0.046601,0.038709,0.102031
0.045737,0.039182,0.101724
0.044805,0.039612,0.101382
0.043832,0.040018,0.101021
0.042843,0.040422,0.100660
0.041865,0.040842,0.100317
0.040923,0.041299,0.100009
0.040040,0.041810,0.099751
0.039240,0.042396,0.099562
0.038547,0.043073,0.099456
0.037983,0.043859,0.099449


==> annulus_e1_r3_line_D=1.000000_u=0.9_dir=1.csv <==
0.030711,0.044358,0.099226
0.030243,0.045134,0.099376
0.029865,0.045886,0.099744
0.029565,0.046618,0.100298
0.029326,0.047335,0.101005
0.029133,0.048042,0.101832
0.028971,0.048743,0.102743
0.028824,0.049444,0.103703
0.028675,0.050149,0.104676
0.028508,0.050863,0.105625
0.028305,0.051593,0.106512
0.028049,0.052343,0.107297
0.027723,0.053118,0.107943
0.027308,0.053923,0.108411
0.026804,0.054751,0.108697
0.026216,0.055584,0.108820
0.025554,0.056406,0.108800
0.024825,0.057199,0.108659
0.024038,0.057945,0.108418
0.023202,0.058626,0.108098
0.022325,0.059224,0.107723
0.021417,0.059720,0.107314
0.020487,0.060095,0.106895
0.019544,0.060330,0.106488
0.018597,0.060406,0.106119
0.017657,0.060305,0.105811
0.016729,0.060019,0.105578
0.015813,0.059569,0.105412
0.014905,0.058979,0.105307
0.014004,0.058272,0.105251
0.013109,0.057473,0.105238
0.012216,0.056605,0.105256
0.011323,0.055695,0.105297
0.010430,0.054768,0.105351
0.009533,0.053848,0.105409
0.008629,0.052961,0.105460
0.007718,0.052134,0.105496
0.006797,0.051392,0.105506
0.005863,0.050758,0.105481
0.004916,0.050235,0.105425
0.003954,0.049820,0.105343
0.002978,0.049507,0.105240
0.001985,0.049293,0.105123
0.000977,0.049172,0.104997
-0.000049,0.049141,0.104869
-0.001093,0.049194,0.104744
-0.002155,0.049327,0.104628
-0.003237,0.049535,0.104528
-0.004338,0.049814,0.104449
-0.005460,0.050157,0.104397
-0.006603,0.050560,0.104378
-0.007763,0.051011,0.104391
-0.008932,0.051489,0.104428
-0.010101,0.051975,0.104480
-0.011262,0.052448,0.104540
-0.012406,0.052890,0.104600
-0.013524,0.053280,0.104651
-0.014608,0.053599,0.104686
-0.015651,0.053827,0.104695
-0.016642,0.053945,0.104672
-0.017575,0.053933,0.104608
-0.018442,0.053773,0.104496
-0.019233,0.053445,0.104327
-0.019947,0.052944,0.104099
-0.020596,0.052291,0.103822
-0.021196,0.051516,0.103508
-0.021762,0.050648,0.103170
-0.022309,0.049715,0.102820
-0.022852,0.048745,0.102470
-0.023405,0.047766,0.102132
-0.023985,0.046807,0.101819
-0.024604,0.045894,0.101541
-0.025277,0.045055,0.101311
-0.026019,0.044316,0.101140
-0.026844,0.043704,0.101040
-0.027761,0.043241,0.101019
-0.028763,0.042916,0.101070
-0.029827,0.042703,0.101179
-0.030935,0.042573,0.101330
-0.032065,0.042501,0.101509
-0.033198,0.042461,0.101701
-0.034315,0.042425,0.101891
-0.035396,0.042369,0.102065
-0.036422,0.042267,0.102211
-0.037375,0.042096,0.102312
-0.038237,0.041830,0.102358
-0.038990,0.041446,0.102333
-0.039617,0.040921,0.102226
-0.040119,0.040253,0.102036
-0.040520,0.039467,0.101780
-0.040845,0.038590,0.101475
-0.041121,0.037647,0.101138
-0.041370,0.036664,0.100786
-0.041618,0.035666,0.100435
-0.041887,0.034679,0.100102
-0.042202,0.033725,0.099801
-0.042585,0.032828,0.099548
-0.043058,0.032013,0.099358
-0.043642,0.031300,0.099246
-0.044358,0.030711,0.099226
-0.044358,0.030711,0.099226
-0.045134,0.030243,0.099376
-0.045886,0.029865,0.099744
-0.046618,0.029565,0.100298
-0.047335,0.029326,0.101005
-0.048042,0.029133,0.101832
-0.048743,0.028971,0.102743
-0.049444,0.028824,0.103703
-0.050149,0.028675,0.104676
-0.050863,0.028508,0.105625
-0.051593,0.028305,0.106512
-0.052343,0.028049,0.107297
-0.053118,0.027723,0.107943
-0.053923,0.027308,0.108411
-0.054751,0.026804,0.108697
-0.055584,0.026216,0.108820
-0.056406,0.025554,0.108800
-0.057199,0.024825,0.108659
-0.057945,0.024038,0.108418
-0.058626,0.023202,0.108098
-0.059224,0.022325,0.107723
-0.059720,0.021417,0.107314
-0.060095,0.020487,0.106895
-0.060330,0.019544,0.106488
-0.060406,0.018597,0.106119
-0.060305,0.017657,0.105811
-0.060019,0.016729,0.105578
-0.059569,0.015813,0.105412
-0.058979,0.014905,0.105307
-0.058272,0.014004,0.105251
-0.057473,0.013109,0.105238
-0.056605,0.012216,0.105256
-0.055695,0.011323,0.105297
-0.054768,0.010430,0.105351
-0.053848,0.009533,0.105409
-0.052961,0.008629,0.105460
-0.052134,0.007718,0.105496
-0.051392,0.006797,0.105506
-0.050758,0.005863,0.105481
-0.050235,0.004916,0.105425
-0.049820,0.003954,0.105343
-0.049507,0.002978,0.105240
-0.049293,0.001985,0.105123
-0.049172,0.000977,0.104997
-0.049141,-0.000049,0.104869
-0.049194,-0.001093,0.104744
-0.049327,-0.002155,0.104628
-0.049535,-0.003237,0.104528
-0.049814,-0.004338,0.104449
-0.050157,-0.005460,0.104397
-0.050560,-0.006603,0.104378
-0.051011,-0.007763,0.104391
-0.051489,-0.008932,0.104428
-0.051975,-0.010101,0.104480
-0.052448,-0.011262,0.104540
-0.052890,-0.012406,0.104600
-0.053280,-0.013524,0.104651
-0.053599,-0.014608,0.104686
-0.053827,-0.015651,0.104695
-0.053945,-0.016642,0.104672
-0.053933,-0.017575,0.104608
-0.053773,-0.018442,0.104496
-0.053445,-0.019233,0.104327
-0.052944,-0.019947,0.104099
-0.052291,-0.020596,0.103822
-0.051516,-0.021196,0.103508
-0.050648,-0.021762,0.103170
-0.049715,-0.022309,0.102820
-0.048745,-0.022852,0.102470
-0.047766,-0.023405,0.102132
-0.046807,-0.023985,0.101819
-0.045894,-0.024604,0.101541
-0.045055,-0.025277,0.101311
-0.044316,-0.026019,0.101140
-0.043704,-0.026844,0.101040
-0.043241,-0.027761,0.101019
-0.042916,-0.028763,0.101070
-0.042703,-0.029827,0.101179
-0.042573,-0.030935,0.101330
-0.042501,-0.032065,0.101509
-0.042461,-0.033198,0.101701
-0.042425,-0.034315,0.101891
-0.042369,-0.035396,0.102065
-0.042267,-0.036422,0.102211
-0.042096,-0.037375,0.102312
-0.041830,-0.038237,0.102358
-0.041446,-0.038990,0.102333
-0.040921,-0.039617,0.102226
-0.040253,-0.040119,0.102036
-0.039467,-0.040520,0.101780
-0.038590,-0.040845,0.101475
-0.037647,-0.041121,0.101138
-0.036664,-0.041370,0.100786
-0.035666,-0.041618,0.100435
-0.034679,-0.041887,0.100102
-0.033725,-0.042202,0.099801
-0.032828,-0.042585,0.099548
-0.032013,-0.043058,0.099358
-0.031300,-0.043642,0.099246
-0.030711,-0.044358,0.099226
-0.030711,-0.044358,0.099226
-0.030243,-0.045134,0.099376
-0.029865,-0.045886,0.099744
-0.029565,-0.046618,0.100298
-0.029326,-0.047335,0.101005
-0.029133,-0.048042,0.101832
-0.028971,-0.048743,0.102743
-0.028824,-0.049444,0.103703
-0.028675,-0.050149,0.104676
-0.028508,-0.050863,0.105625
-0.028305,-0.051593,0.106512
-0.028049,-0.052343,0.107297
-0.027723,-0.053118,0.107943
-0.027308,-0.053923,0.108411
-0.026804,-0.054751,0.108697
-0.026216,-0.055584,0.108820
-0.025554,-0.056406,0.108800
-0.024825,-0.057199,0.108659
-0.024038,-0.057945,0.108418
-0.023202,-0.058626,0.108098
-0.022325,-0.059224,0.107723
-0.021417,-0.059720,0.107314
-0.020487,-0.060095,0.106895
-0.019544,-0.060330,0.106488
-0.018597,-0.060406,0.106119
-0.017657,-0.060305,0.105811
-0.016729,-0.060019,0.105578
-0.015813,-0.059569,0.105412
-0.014905,-0.058979,0.105307
-0.014004,-0.058272,0.105251
-0.013109,-0.057473,0.105238
-0.012216,-0.056605,0.105256
-0.011323,-0.055695,0.105297
-0.010430,-0.054768,0.105351
-0.009533,-0.053848,0.105409
-0.008629,-0.052961,0.105460
-0.007718,-0.052134,0.105496
-0.006797,-0.051392,0.105506
-0.005863,-0.050758,0.105481
-0.004916,-0.050235,0.105425
-0.003954,-0.049820,0.105343
-0.002978,-0.049507,0.105240
-0.001985,-0.049293,0.105123
-0.000977,-0.049172,0.104997
0.000049,-0.049141,0.104869
0.001093,-0.049194,0.104744
0.002155,-0.049327,0.104628
0.003237,-0.049535,0.104528
0.004338,-0.049814,0.104449
0.005460,-0.050157,0.104397
0.006603,-0.050560,0.104378
0.007763,-0.051011,0.104391
0.008932,-0.051489,0.104428
0.010101,-0.051975,0.104480
0.011262,-0.052448,0.104540
0.012406,-0.052890,0.104600
0.013524,-0.053280,0.104651
0.014608,-0.053599,0.104686
0.015651,-0.053827,0.104695
0.016642,-0.053945,0.104672
0.017575,-0.053933,0.104608
0.018442,-0.053773,0.104496
0.019233,-0.053445,0.104327
0.019947,-0.052944,0.104099
0.020596,-0.052291,0.103822
0.021196,-0.051516,0.103508
0.021762,-0.050648,0.103170
0.022309,-0.049715,0.102820
0.022852,-0.048745,0.102470
0.023405,-0.047766,0.102132
0.023985,-0.046807,0.101819
0.024604,-0.045894,0.101541
0.025277,-0.045055,0.101311
0.026019,-0.044316,0.101140
0.026844,-0.043704,0.101040
0.027761,-0.043241,0.101019
0.028763,-0.042916,0.101070
0.029827,-0.042703,0.101179
0.030935,-0.042573,0.101330
0.032065,-0.042501,0.101509
0.033198,-0.042461,0.101701
0.034315,-0.042425,0.101891
0.035396,-0.042369,0.102065
0.036422,-0.042267,0.102211
0.037375,-0.042096,0.102312
0.038237,-0.041830,0.102358
0.038990,-0.041446,0.102333
0.039617,-0.040921,0.102226
0.040119,-0.040253,0.102036
0.040520,-0.039467,0.101780
0.040845,-0.038590,0.101475
0.041121,-0.037647,0.101138
0.041370,-0.036664,0.100786
0.041618,-0.035666,0.100435
0.041887,-0.034679,0.100102
0.042202,-0.033725,0.099801
0.042585,-0.032828,0.099548
0.043058,-0.032013,0.099358
0.043642,-0.031300,0.099246
0.044358,-0.030711,0.099226
0.044358,-0.030711,0.099226
0.045134,-0.030243,0.099376
0.045886,-0.029865,0.099744
0.046618,-0.029565,0.100298
0.047335,-0.029326,0.101005
0.048042,-0.029133,0.101832
0.048743,-0.028971,0.102743
0.049444,-0.028824,0.103703
0.050149,-0.028675,0.104676
0.050863,-0.028508,0.105625
0.051593,-0.028305,0.106512
0.052343,-0.028049,0.107297
0.053118,-0.027723,0.107943
0.053923,-0.027308,0.108411
0.054751,-0.026804,0.108697
0.055584,-0.026216,0.108820
0.056406,-0.025554,0.108800
0.057199,-0.024825,0.108659
0.057945,-0.024038,0.108418
0.058626,-0.023202,0.108098
0.059224,-0.022325,0.107723
0.059720,-0.021417,0.107314
0.060095,-0.020487,0.106895
0.060330,-0.019544,0.106488
0.060406,-0.018597,0.106119
0.060305,-0.017657,0.105811
0.060019,-0.016729,0.105578
0.059569,-0.015813,0.105412
0.058979,-0.014905,0.105307
0.058272,-0.014004,0.105251
0.057473,-0.013109,0.105238
0.056605,-0.012216,0.105256
0.055695,-0.011323,0.105297
0.054768,-0.010430,0.105351
0.053848,-0.009533,0.105409
0.052961,-0.008629,0.105460
0.052134,-0.007718,0.105496
0.051392,-0.006797,0.105506
0.050758,-0.005863,0.105481
0.050235,-0.004916,0.105425
0.049820,-0.003954,0.105343
0.049507,-0.002978,0.105240
0.049293,-0.001985,0.105123
0.049172,-0.000977,0.104997
0.049141,0.000049,0.104869
0.049194,0.001093,0.104744
0.049327,0.002155,0.104628
0.049535,0.003237,0.104528
0.049814,0.004338,0.104449
0.050157,0.005460,0.104397
0.050560,0.006603,0.104378
0.051011,0.007763,0.104391
0.051489,0.008932,0.104428
0.051975,0.010101,0.104480
0.052448,0.011262,0.104540
0.052890,0.012406,0.104600
0.053280,0.013524,0.104651
0.053599,0.014608,0.104686
0.053827,0.015651,0.104695
0.053945,0.016642,0.104672
0.053933,0.017575,0.104608
0.053773,0.018442,0.104496
0.053445,0.019233,0.104327
0.052944,0.019947,0.104099
0.052291,0.020596,0.103822
0.051516,0.021196,0.103508
0.050648,0.021762,0.103170
0.049715,0.022309,0.102820
0.048745,0.022852,0.102470
0.047766,0.023405,0.102132
0.046807,0.023985,0.101819
0.045894,0.024604,0.101541
0.045055,0.025277,0.101311
0.044316,0.026019,0.101140
0.043704,0.026844,0.101040
0.043241,0.027761,0.101019
0.042916,0.028763,0.101070
0.042703,0.029827,0.101179
0.042573,0.030935,0.101330
0.042501,0.032065,0.101509
0.042461,0.033198,0.101701
0.042425,0.034315,0.101891
0.042369,0.035396,0.102065
0.042267,0.036422,0.102211
0.042096,0.037375,0.102312
0.041830,0.038237,0.102358
0.041446,0.038990,0.102333
0.040921,0.039617,0.102226
0.040253,0.040119,0.102036
0.039467,0.040520,0.101780
0.038590,0.040845,0.101475
0.037647,0.041121,0.101138
0.036664,0.041370,0.100786
0.035666,0.041618,0.100435
0.034679,0.041887,0.100102
0.033725,0.042202,0.099801
0.032828,0.042585,0.099548
0.032013,0.043058,0.099358
0.031300,0.043642,0.099246
0.030711,0.044358,0.099226


==> annulus_e1_r3_out.csv <==
Load factor, Moment
0,0
0.1,89.33798011
0.2,176.115637
0.3,257.4037434
0.4,329.5461311
0.5,381.4969956
0.6,417.283576
0.7,438.8831676
0.8,450.1236319
0.9,453.1098676
1,450.8439021


==> annulus_e1_r4_TFT_line_D=0.700000_u=0.9_dir=1.csv <==
0.054703,0.038523,0.105517
0.054146,0.039303,0.105517
0.053574,0.040079,0.105517
0.052987,0.040852,0.105517
0.052386,0.041620,0.105517
0.051770,0.042383,0.105517
0.051140,0.043141,0.105517
0.050495,0.043894,0.105517
0.049836,0.044642,0.105517
0.049162,0.045383,0.105517
0.048473,0.046117,0.105517
0.047770,0.046845,0.105517
0.047053,0.047566,0.105517
0.046321,0.048279,0.105517
0.045575,0.048984,0.105517
0.044814,0.049681,0.105517
0.044040,0.050368,0.105517
0.043251,0.051047,0.105517
0.042449,0.051716,0.105517
0.041633,0.052376,0.105517
0.040803,0.053024,0.105517
0.039960,0.053663,0.105517
0.039104,0.054290,0.105517
0.038234,0.054906,0.105517
0.037352,0.055510,0.105517
0.036457,0.056101,0.105517
0.035550,0.056680,0.105517
0.034631,0.057247,0.105517
0.033700,0.057800,0.105517
0.032757,0.058339,0.105517
0.031803,0.058865,0.105517
0.030838,0.059376,0.105517
0.029862,0.059873,0.105517
0.028876,0.060355,0.105517
0.027880,0.060821,0.105517
0.026874,0.061272,0.105517
0.025859,0.061707,0.105517
0.024835,0.062127,0.105517
0.023802,0.062530,0.105517
0.022761,0.062916,0.105517
0.021712,0.063286,0.105517
0.020656,0.063638,0.105517
0.019593,0.063973,0.105517
0.018523,0.064291,0.105517
0.017448,0.064592,0.105517
0.016366,0.064874,0.105517
0.015279,0.065139,0.105517
0.014188,0.065385,0.105517
0.013092,0.065613,0.105517
0.011992,0.065823,0.105517
0.010889,0.066015,0.105517
0.009783,0.066188,0.105517
0.008674,0.066342,0.105517
0.007563,0.066478,0.105517
0.006451,0.066595,0.105517
0.005337,0.066693,0.105517
0.004223,0.066773,0.105517
0.003109,0.066834,0.105517
0.001995,0.066877,0.105517
0.000882,0.066901,0.105517
-0.000230,0.066906,0.105517
-0.001340,0.066893,0.105517
-0.002448,0.066862,0.105517
-0.003554,0.066812,0.105517
-0.004656,0.066744,0.105517
-0.005755,0.066659,0.105517
-0.006850,0.066555,0.105517
-0.007941,0.066434,0.105517
-0.009027,0.066295,0.105517
-0.010108,0.066139,0.105517
-0.011183,0.065965,0.105517
-0.012253,0.065775,0.105517
-0.013316,0.065568,0.105517
-0.014372,0.065345,0.105517
-0.015421,0.065105,0.105517
-0.016463,0.064849,0.105517
-0.017497,0.064578,0.105517
-0.018523,0.064291,0.105517
-0.019541,0.063989,0.105517
-0.020550,0.063673,0.105517
-0.021550,0.063341,0.105517
-0.022540,0.062995,0.105517
-0.023521,0.062636,0.105517
-0.024492,0.062262,0.105517
-0.025453,0.061876,0.105517
-0.026404,0.061476,0.105517
-0.027344,0.061064,0.105517
-0.028273,0.060639,0.105517
-0.029192,0.060202,0.105517
-0.030099,0.059754,0.105517
-0.030995,0.059294,0.105517
-0.031879,0.058824,0.105517
-0.032752,0.058342,0.105517
-0.033613,0.057850,0.105517
-0.034462,0.057349,0.105517
-0.035298,0.056838,0.105517
-0.036123,0.056317,0.105517
-0.036936,0.055788,0.105517
-0.037736,0.055250,0.105517
-0.038523,0.054703,0.105517
-0.038523,0.054703,0.105517
-0.039303,0.054146,0.105517
-0.040079,0.053574,0.105517
-0.040852,0.052987,0.105517
-0.041620,0.052386,0.105517
-0.042383,0.051770,0.105517
-0.043141,0.051140,0.105517
-0.043894,0.050495,0.105517
-0.044642,0.049836,0.105517
-0.045383,0.049162,0.105517
-0.046117,0.048473,0.105517
-0.046845,0.047770,0.105517
-0.047566,0.047053,0.105517
-0.048279,0.046321,0.105517
-0.048984,0.045575,0.105517
-0.049681,0.044814,0.105517
-0.050368,0.044040,0.105517
-0.051047,0.043251,0.105517
-0.051716,0.042449,0.105517
-0.052376,0.041633,0.105517
-0.053024,0.040803,0.105517
-0.053663,0.039960,0.105517
-0.054290,0.039104,0.105517
-0.054906,0.038234,0.105517
-0.055510,0.037352,0.105517
-0.056101,0.036457,0.105517
-0.056680,0.035550,0.105517
-0.057247,0.034631,0.105517
-0.057800,0.033700,0.105517
-0.058339,0.032757,0.105517
-0.058865,0.031803,0.105517
-0.059376,0.030838,0.105517
-0.059873,0.029862,0.105517
-0.060355,0.028876,0.105517
-0.060821,0.027880,0.105517
-0.061272,0.026874,0.105517
-0.061707,0.025859,0.105517
-0.062127,0.024835,0.105517
-0.062530,0.023802,0.105517
-0.062916,0.022761,0.105517
-0.063286,0.021712,0.105517
-0.063638,0.020656,0.105517
-0.063973,0.019593,0.105517
-0.064291,0.018523,0.105517
-0.064592,0.017448,0.105517
-0.064874,0.016366,0.105517
-0.065139,0.015279,0.105517
-0.065385,0.014188,0.105517
-0.065613,0.013092,0.105517
-0.065823,0.011992,0.105517
-0.066015,0.010889,0.105517
-0.066188,0.009783,0.105517
-0.066342,0.008674,0.105517
-0.066478,0.007563,0.105517
-0.066595,0.006451,0.105517
-0.066693,0.005337,0.105517
-0.066773,0.004223,0.105517
-0.066834,0.003109,0.105517
-0.066877,0.001995,0.105517
-0.066901,0.000882,0.105517
-0.066906,-0.000230,0.105517
-0.066893,-0.001340,0.105517
-0.066862,-0.002448,0.105517
-0.066812,-0.003554,0.105517
-0.066744,-0.004656,0.105517
-0.066659,-0.005755,0.105517
-0.066555,-0.006850,0.105517
-0.066434,-0.007941,0.105517
-0.066295,-0.009027,0.105517
-0.066139,-0.010108,0.105517
-0.065965,-0.011183,0.105517
-0.065775,-0.012253,0.105517
-0.065568,-0.013316,0.105517
-0.065345,-0.014372,0.105517
-0.065105,-0.015421,0.105517
-0.064849,-0.016463,0.105517
-0.064578,-0.017497,0.105517
-0.064291,-0.018523,0.105517
-0.063989,-0.019541,0.105517
-0.063673,-0.020550,0.105517
-0.063341,-0.021550,0.105517
-0.062995,-0.022540,0.105517
-0.062636,-0.023521,0.105517
-0.062262,-0.024492,0.105517
-0.061876,-0.025453,0.105517
-0.061476,-0.026404,0.105517
-0.061064,-0.027344,0.105517
-0.060639,-0.028273,0.105517
-0.060202,-0.029192,0.105517
-0.059754,-0.030099,0.105517
-0.059294,-0.030995,0.105517
-0.058824,-0.031879,0.105517
-0.058342,-0.032752,0.105517
-0.057850,-0.033613,0.105517
-0.057349,-0.034462,0.105517
-0.056838,-0.035298,0.105517
-0.056317,-0.036123,0.105517
-0.055788,-0.036936,0.105517
-0.055250,-0.037736,0.105517
-0.054703,-0.038523,0.105517
-0.054703,-0.038523,0.105517
-0.054146,-0.039303,0.105517
-0.053574,-0.040079,0.105517
-0.052987,-0.040852,0.105517
-0.052386,-0.041620,0.105517
-0.051770,-0.042383,0.105517
-0.051140,-0.043141,0.105517
-0.050495,-0.043894,0.105517
-0.049836,-0.044642,0.105517
-0.049162,-0.045383,0.105517
-0.048473,-0.046117,0.105517
-0.047770,-0.046845,0.105517
-0.047053,-0.047566,0.105517
-0.046321,-0.048279,0.105517
-0.045575,-0.048984,0.105517
-0.044814,-0.049681,0.105517
-0.044040,-0.050368,0.105517
-0.043251,-0.051047,0.105517
-0.042449,-0.051716,0.105517
-0.041633,-0.052376,0.105517
-0.040803,-0.053024,0.105517
-0.039960,-0.053663,0.105517
-0.039104,-0.054290,0.105517
-0.038234,-0.054906,0.105517
-0.037352,-0.055510,0.105517
-0.036457,-0.056101,0.105517
-0.035550,-0.056680,0.105517
-0.034631,-0.057247,0.105517
-0.033700,-0.057800,0.105517
-0.032757,-0.058339,0.105517
-0.031803,-0.058865,0.105517
-0.030838,-0.059376,0.105517
-0.029862,-0.059873,0.105517
-0.028876,-0.060355,0.105517
-0.027880,-0.060821,0.105517
-0.026874,-0.061272,0.105517
-0.025859,-0.061707,0.105517
-0.024835,-0.062127,0.105517
-0.023802,-0.062530,0.105517
-0.022761,-0.062916,0.105517
-0.021712,-0.063286,0.105517
-0.020656,-0.063638,0.105517
-0.019593,-0.063973,0.105517
-0.018523,-0.064291,0.105517
-0.017448,-0.064592,0.105517
-0.016366,-0.064874,0.105517
-0.015279,-0.065139,0.105517
-0.014188,-0.065385,0.105517
-0.013092,-0.065613,0.105517
-0.011992,-0.065823,0.105517
-0.010889,-0.066015,0.105517
-0.009783,-0.066188,0.105517
-0.008674,-0.066342,0.105517
-0.007563,-0.066478,0.105517
-0.006451,-0.066595,0.105517
-0.005337,-0.066693,0.105517
-0.004223,-0.066773,0.105517
-0.003109,-0.066834,0.105517
-0.001995,-0.066877,0.105517
-0.000882,-0.066901,0.105517
0.000230,-0.066906,0.105517
0.001340,-0.066893,0.105517
0.002448,-0.066862,0.105517
0.003554,-0.066812,0.105517
0.004656,-0.066744,0.105517
0.005755,-0.066659,0.105517
0.006850,-0.066555,0.105517
0.007941,-0.066434,0.105517
0.009027,-0.066295,0.105517
0.010108,-0.066139,0.105517
0.011183,-0.065965,0.105517
0.012253,-0.065775,0.105517
0.013316,-0.065568,0.105517
0.014372,-0.065345,0.105517
0.015421,-0.065105,0.105517
0.016463,-0.064849,0.105517
0.017497,-0.064578,0.105517
0.018523,-0.064291,0.105517
0.019541,-0.063989,0.105517
0.020550,-0.063673,0.105517
0.021550,-0.063341,0.105517
0.022540,-0.062995,0.105517
0.023521,-0.062636,0.105517
0.024492,-0.062262,0.105517
0.025453,-0.061876,0.105517
0.026404,-0.061476,0.105517
0.027344,-0.061064,0.105517
0.028273,-0.060639,0.105517
0.029192,-0.060202,0.105517
0.030099,-0.059754,0.105517
0.030995,-0.059294,0.105517
0.031879,-0.058824,0.105517
0.032752,-0.058342,0.105517
0.033613,-0.057850,0.105517
0.034462,-0.057349,0.105517
0.035298,-0.056838,0.105517
0.036123,-0.056317,0.105517
0.036936,-0.055788,0.105517
0.037736,-0.055250,0.105517
0.038523,-0.054703,0.105517
0.038523,-0.054703,0.105517
0.039303,-0.054146,0.105517
0.040079,-0.053574,0.105517
0.040852,-0.052987,0.105517
0.041620,-0.052386,0.105517
0.042383,-0.051770,0.105517
0.043141,-0.051140,0.105517
0.043894,-0.050495,0.105517
0.044642,-0.049836,0.105517
0.045383,-0.049162,0.105517
0.046117,-0.048473,0.105517
0.046845,-0.047770,0.105517
0.047566,-0.047053,0.105517
0.048279,-0.046321,0.105517
0.048984,-0.045575,0.105517
0.049681,-0.044814,0.105517
0.050368,-0.044040,0.105517
0.051047,-0.043251,0.105517
0.051716,-0.042449,0.105517
0.052376,-0.041633,0.105517
0.053024,-0.040803,0.105517
0.053663,-0.039960,0.105517
0.054290,-0.039104,0.105517
0.054906,-0.038234,0.105517
0.055510,-0.037352,0.105517
0.056101,-0.036457,0.105517
0.056680,-0.035550,0.105517
0.057247,-0.034631,0.105517
0.057800,-0.033700,0.105517
0.058339,-0.032757,0.105517
0.058865,-0.031803,0.105517
0.059376,-0.030838,0.105517
0.059873,-0.029862,0.105517
0.060355,-0.028876,0.105517
0.060821,-0.027880,0.105517
0.061272,-0.026874,0.105517
0.061707,-0.025859,0.105517
0.062127,-0.024835,0.105517
0.062530,-0.023802,0.105517
0.062916,-0.022761,0.105517
0.063286,-0.021712,0.105517
0.063638,-0.020656,0.105517
0.063973,-0.019593,0.105517
0.064291,-0.018523,0.105517
0.064592,-0.017448,0.105517
0.064874,-0.016366,0.105517
0.065139,-0.015279,0.105517
0.065385,-0.014188,0.105517
0.065613,-0.013092,0.105517
0.065823,-0.011992,0.105517
0.066015,-0.010889,0.105517
0.066188,-0.009783,0.105517
0.066342,-0.008674,0.105517
0.066478,-0.007563,0.105517
0.066595,-0.006451,0.105517
0.066693,-0.005337,0.105517
0.066773,-0.004223,0.105517
0.066834,-0.003109,0.105517
0.066877,-0.001995,0.105517
0.066901,-0.000882,0.105517
0.066906,0.000230,0.105517
0.066893,0.001340,0.105517
0.066862,0.002448,0.105517
0.066812,0.003554,0.105517
0.066744,0.004656,0.105517
0.066659,0.005755,0.105517
0.066555,0.006850,0.105517
0.066434,0.007941,0.105517
0.066295,0.009027,0.105517
0.066139,0.010108,0.105517
0.065965,0.011183,0.105517
0.065775,0.012253,0.105517
0.065568,0.013316,0.105517
0.065345,0.014372,0.105517
0.065105,0.015421,0.105517
0.064849,0.016463,0.105517
0.064578,0.017497,0.105517
0.064291,0.018523,0.105517
0.063989,0.019541,0.105517
0.063673,0.020550,0.105517
0.063341,0.021550,0.105517
0.062995,0.022540,0.105517
0.062636,0.023521,0.105517
0.062262,0.024492,0.105517
0.061876,0.025453,0.105517
0.061476,0.026404,0.105517
0.061064,0.027344,0.105517
0.060639,0.028273,0.105517
0.060202,0.029192,0.105517
0.059754,0.030099,0.105517
0.059294,0.030995,0.105517
0.058824,0.031879,0.105517
0.058342,0.032752,0.105517
0.057850,0.033613,0.105517
0.057349,0.034462,0.105517
0.056838,0.035298,0.105517
0.056317,0.036123,0.105517
0.055788,0.036936,0.105517
0.055250,0.037736,0.105517
0.054703,0.038523,0.105517


==> annulus_e1_r4_TFT_line_D=0.800000_u=0.9_dir=1.csv <==
0.047922,0.041089,0.105312
0.047328,0.041772,0.105312
0.046721,0.042450,0.105312
0.046101,0.043122,0.105312
0.045468,0.043790,0.105312
0.044821,0.044451,0.105312
0.044161,0.045107,0.105312
0.043488,0.045756,0.105312
0.042802,0.046399,0.105312
0.042102,0.047035,0.105312
0.041389,0.047663,0.105312
0.040664,0.048284,0.105312
0.039925,0.048896,0.105312
0.039174,0.049500,0.105312
0.038410,0.050095,0.105312
0.037633,0.050681,0.105312
0.036844,0.051258,0.105312
0.036043,0.051825,0.105312
0.035229,0.052381,0.105312
0.034403,0.052927,0.105312
0.033566,0.053462,0.105312
0.032717,0.053986,0.105312
0.031856,0.054498,0.105312
0.030984,0.054998,0.105312
0.030101,0.055486,0.105312
0.029208,0.055962,0.105312
0.028304,0.056425,0.105312
0.027390,0.056874,0.105312
0.026466,0.057310,0.105312
0.025532,0.057732,0.105312
0.024588,0.058140,0.105312
0.023636,0.058534,0.105312
0.022675,0.058912,0.105312
0.021706,0.059276,0.105312
0.020728,0.059625,0.105312
0.019743,0.059959,0.105312
0.018751,0.060277,0.105312
0.017751,0.060578,0.105312
0.016745,0.060864,0.105312
0.015733,0.061134,0.105312
0.014715,0.061387,0.105312
0.013691,0.061623,0.105312
0.012663,0.061843,0.105312
0.011629,0.062045,0.105312
0.010592,0.062231,0.105312
0.009551,0.062399,0.105312
0.008507,0.062550,0.105312
0.007459,0.062683,0.105312
0.006409,0.062799,0.105312
0.005358,0.062898,0.105312
0.004304,0.062979,0.105312
0.003250,0.063042,0.105312
0.002195,0.063087,0.105312
0.001139,0.063115,0.105312
0.000084,0.063126,0.105312
-0.000970,0.063118,0.105312
-0.002024,0.063093,0.105312
-0.003076,0.063051,0.105312
-0.004126,0.062991,0.105312
-0.005174,0.062913,0.105312
-0.006218,0.062819,0.105312
-0.007260,0.062707,0.105312
-0.008298,0.062578,0.105312
-0.009332,0.062432,0.105312
-0.010361,0.062270,0.105312
-0.011386,0.062090,0.105312
-0.012405,0.061895,0.105312
-0.013419,0.061683,0.105312
-0.014426,0.061455,0.105312
-0.015427,0.061211,0.105312
-0.016422,0.060952,0.105312
-0.017409,0.060678,0.105312
-0.018389,0.060388,0.105312
-0.019361,0.060083,0.105312
-0.020325,0.059764,0.105312
-0.021281,0.059430,0.105312
-0.022228,0.059083,0.105312
-0.023165,0.058721,0.105312
-0.024094,0.058347,0.105312
-0.025013,0.057958,0.105312
-0.025923,0.057557,0.105312
-0.026822,0.057144,0.105312
-0.027711,0.056718,0.105312
-0.028590,0.056280,0.105312
-0.029457,0.055831,0.105312
-0.030314,0.055370,0.105312
-0.031160,0.054899,0.105312
-0.031995,0.054416,0.105312
-0.032819,0.053924,0.105312
-0.033630,0.053421,0.105312
-0.034431,0.052909,0.105312
-0.035219,0.052388,0.105312
-0.035995,0.051857,0.105312
-0.036760,0.051318,0.105312
-0.037512,0.050771,0.105312
-0.038252,0.050216,0.105312
-0.038980,0.049653,0.105312
-0.039696,0.049083,0.105312
-0.040399,0.048506,0.105312
-0.041089,0.047922,0.105312
-0.041089,0.047922,0.105312
-0.041772,0.047328,0.105312
-0.042450,0.046721,0.105312
-0.043122,0.046101,0.105312
-0.043790,0.045468,0.105312
-0.044451,0.044821,0.105312
-0.045107,0.044161,0.105312
-0.045756,0.043488,0.105312
-0.046399,0.042802,0.105312
-0.047035,0.042102,0.105312
-0.047663,0.041389,0.105312
-0.048284,0.040664,0.105312
-0.048896,0.039925,0.105312
-0.049500,0.039174,0.105312
-0.050095,0.038410,0.105312
-0.050681,0.037633,0.105312
-0.051258,0.036844,0.105312
-0.051825,0.036043,0.105312
-0.052381,0.035229,0.105312
-0.052927,0.034403,0.105312
-0.053462,0.033566,0.105312
-0.053986,0.032717,0.105312
-0.054498,0.031856,0.105312
-0.054998,0.030984,0.105312
-0.055486,0.030101,0.105312
-0.055962,0.029208,0.105312
-0.056425,0.028304,0.105312
-0.056874,0.027390,0.105312
-0.057310,0.026466,0.105312
-0.057732,0.025532,0.105312
-0.058140,0.024588,0.105312
-0.058534,0.023636,0.105312
-0.058912,0.022675,0.105312
-0.059276,0.021706,0.105312
-0.059625,0.020728,0.105312
-0.059959,0.019743,0.105312
-0.060277,0.018751,0.105312
-0.060578,0.017751,0.105312
-0.060864,0.016745,0.105312
-0.061134,0.015733,0.105312
-0.061387,0.014715,0.105312
-0.061623,0.013691,0.105312
-0.061843,0.012663,0.105312
-0.062045,0.011629,0.105312
-0.062231,0.010592,0.105312
-0.062399,0.009551,0.105312
-0.062550,0.008507,0.105312
-0.062683,0.007459,0.105312
-0.062799,0.006409,0.105312
-0.062898,0.005358,0.105312
-0.062979,0.004304,0.105312
-0.063042,0.003250,0.105312
-0.063087,0.002195,0.105312
-0.063115,0.001139,0.105312
-0.063126,0.000084,0.105312
-0.063118,-0.000970,0.105312
-0.063093,-0.002024,0.105312
-0.063051,-0.003076,0.105312
-0.062991,-0.004126,0.105312
-0.062913,-0.005174,0.105312
-0.062819,-0.006218,0.105312
-0.062707,-0.007260,0.105312
-0.062578,-0.008298,0.105312
-0.062432,-0.009332,0.105312
-0.062270,-0.010361,0.105312
-0.062090,-0.011386,0.105312
-0.061895,-0.012405,0.105312
-0.061683,-0.013419,0.105312
-0.061455,-0.014426,0.105312
-0.061211,-0.015427,0.105312
-0.060952,-0.016422,0.105312
-0.060678,-0.017409,0.105312
-0.060388,-0.018389,0.105312
-0.060083,-0.019361,0.105312
-0.059764,-0.020325,0.105312
-0.059430,-0.021281,0.105312
-0.059083,-0.022228,0.105312
-0.058721,-0.023165,0.105312
-0.058347,-0.024094,0.105312
-0.057958,-0.025013,0.105312
-0.057557,-0.025923,0.105312
-0.057144,-0.026822,0.105312
-0.056718,-0.027711,0.105312
-0.056280,-0.028590,0.105312
-0.055831,-0.029457,0.105312
-0.055370,-0.030314,0.105312
-0.054899,-0.031160,0.105312
-0.054416,-0.031995,0.105312
-0.053924,-0.032819,0.105312
-0.053421,-0.033630,0.105312
-0.052909,-0.034431,0.105312
-0.052388,-0.035219,0.105312
-0.051857,-0.035995,0.105312
-0.051318,-0.036760,0.105312
-0.050771,-0.037512,0.105312
-0.050216,-0.038252,0.105312
-0.049653,-0.038980,0.105312
-0.049083,-0.039696,0.105312
-0.048506,-0.040399,0.105312
-0.047922,-0.041089,0.105312
-0.047922,-0.041089,0.105312
-0.047328,-0.041772,0.105312
-0.046721,-0.042450,0.105312
-0.046101,-0.043122,0.105312
-0.045468,-0.043790,0.105312
-0.044821,-0.044451,0.105312
-0.044161,-0.045107,0.105312
-0.043488,-0.045756,0.105312
-0.042802,-0.046399,0.105312
-0.042102,-0.047035,0.105312
-0.041389,-0.047663,0.105312
-0.040664,-0.048284,0.105312
-0.039925,-0.048896,0.105312
-0.039174,-0.049500,0.105312
-0.038410,-0.050095,0.105312
-0.037633,-0.050681,0.105312
-0.036844,-0.051258,0.105312
-0.036043,-0.051825,0.105312
-0.035229,-0.052381,0.105312
-0.034403,-0.052927,0.105312
-0.033566,-0.053462,0.105312
-0.032717,-0.053986,0.105312
-0.031856,-0.054498,0.105312
-0.030984,-0.054998,0.105312
-0.030101,-0.055486,0.105312
-0.029208,-0.055962,0.105312
-0.028304,-0.056425,0.105312
-0.027390,-0.056874,0.105312
-0.026466,-0.057310,0.105312
-0.025532,-0.057732,0.105312
-0.024588,-0.058140,0.105312
-0.023636,-0.058534,0.105312
-0.022675,-0.058912,0.105312
-0.021706,-0.059276,0.105312
-0.020728,-0.059625,0.105312
-0.019743,-0.059959,0.105312
-0.018751,-0.060277,0.105312
-0.017751,-0.060578,0.105312
-0.016745,-0.060864,0.105312
-0.015733,-0.061134,0.105312
-0.014715,-0.061387,0.105312
-0.013691,-0.061623,0.105312
-0.012663,-0.061843,0.105312
-0.011629,-0.062045,0.105312
-0.010592,-0.062231,0.105312
-0.009551,-0.062399,0.105312
-0.008507,-0.062550,0.105312
-0.007459,-0.062683,0.105312
-0.006409,-0.062799,0.105312
-0.005358,-0.062898,0.105312
-0.004304,-0.062979,0.105312
-0.003250,-0.063042,0.105312
-0.002195,-0.063087,0.105312
-0.001139,-0.063115,0.105312
-0.000084,-0.063126,0.105312
0.000970,-0.063118,0.105312
0.002024,-0.063093,0.105312
0.003076,-0.063051,0.105312
0.004126,-0.062991,0.105312
0.005174,-0.062913,0.105312
0.006218,-0.062819,0.105312
0.007260,-0.062707,0.105312
0.008298,-0.062578,0.105312
0.009332,-0.062432,0.105312
0.010361,-0.062270,0.105312
0.011386,-0.062090,0.105312
0.012405,-0.061895,0.105312
0.013419,-0.061683,0.105312
0.014426,-0.061455,0.105312
0.015427,-0.061211,0.105312
0.016422,-0.060952,0.105312
0.017409,-0.060678,0.105312
0.018389,-0.060388,0.105312
0.019361,-0.060083,0.105312
0.020325,-0.059764,0.105312
0.021281,-0.059430,0.105312
0.022228,-0.059083,0.105312
0.023165,-0.058721,0.105312
0.024094,-0.058347,0.105312
0.025013,-0.057958,0.105312
0.025923,-0.057557,0.105312
0.026822,-0.057144,0.105312
0.027711,-0.056718,0.105312
0.028590,-0.056280,0.105312
0.029457,-0.055831,0.105312
0.030314,-0.055370,0.105312
0.031160,-0.054899,0.105312
0.031995,-0.054416,0.105312
0.032819,-0.053924,0.105312
0.033630,-0.053421,0.105312
0.034431,-0.052909,0.105312
0.035219,-0.052388,0.105312
0.035995,-0.051857,0.105312
0.036760,-0.051318,0.105312
0.037512,-0.050771,0.105312
0.038252,-0.050216,0.105312
0.038980,-0.049653,0.105312
0.039696,-0.049083,0.105312
0.040399,-0.048506,0.105312
0.041089,-0.047922,0.105312
0.041089,-0.047922,0.105312
0.041772,-0.047328,0.105312
0.042450,-0.046721,0.105312
0.043122,-0.046101,0.105312
0.043790,-0.045468,0.105312
0.044451,-0.044821,0.105312
0.045107,-0.044161,0.105312
0.045756,-0.043488,0.105312
0.046399,-0.042802,0.105312
0.047035,-0.042102,0.105312
0.047663,-0.041389,0.105312
0.048284,-0.040664,0.105312
0.048896,-0.039925,0.105312
0.049500,-0.039174,0.105312
0.050095,-0.038410,0.105312
0.050681,-0.037633,0.105312
0.051258,-0.036844,0.105312
0.051825,-0.036043,0.105312
0.052381,-0.035229,0.105312
0.052927,-0.034403,0.105312
0.053462,-0.033566,0.105312
0.053986,-0.032717,0.105312
0.054498,-0.031856,0.105312
0.054998,-0.030984,0.105312
0.055486,-0.030101,0.105312
0.055962,-0.029208,0.105312
0.056425,-0.028304,0.105312
0.056874,-0.027390,0.105312
0.057310,-0.026466,0.105312
0.057732,-0.025532,0.105312
0.058140,-0.024588,0.105312
0.058534,-0.023636,0.105312
0.058912,-0.022675,0.105312
0.059276,-0.021706,0.105312
0.059625,-0.020728,0.105312
0.059959,-0.019743,0.105312
0.060277,-0.018751,0.105312
0.060578,-0.017751,0.105312
0.060864,-0.016745,0.105312
0.061134,-0.015733,0.105312
0.061387,-0.014715,0.105312
0.061623,-0.013691,0.105312
0.061843,-0.012663,0.105312
0.062045,-0.011629,0.105312
0.062231,-0.010592,0.105312
0.062399,-0.009551,0.105312
0.062550,-0.008507,0.105312
0.062683,-0.007459,0.105312
0.062799,-0.006409,0.105312
0.062898,-0.005358,0.105312
0.062979,-0.004304,0.105312
0.063042,-0.003250,0.105312
0.063087,-0.002195,0.105312
0.063115,-0.001139,0.105312
0.063126,-0.000084,0.105312
0.063118,0.000970,0.105312
0.063093,0.002024,0.105312
0.063051,0.003076,0.105312
0.062991,0.004126,0.105312
0.062913,0.005174,0.105312
0.062819,0.006218,0.105312
0.062707,0.007260,0.105312
0.062578,0.008298,0.105312
0.062432,0.009332,0.105312
0.062270,0.010361,0.105312
0.062090,0.011386,0.105312
0.061895,0.012405,0.105312
0.061683,0.013419,0.105312
0.061455,0.014426,0.105312
0.061211,0.015427,0.105312
0.060952,0.016422,0.105312
0.060678,0.017409,0.105312
0.060388,0.018389,0.105312
0.060083,0.019361,0.105312
0.059764,0.020325,0.105312
0.059430,0.021281,0.105312
0.059083,0.022228,0.105312
0.058721,0.023165,0.105312
0.058347,0.024094,0.105312
0.057958,0.025013,0.105312
0.057557,0.025923,0.105312
0.057144,0.026822,0.105312
0.056718,0.027711,0.105312
0.056280,0.028590,0.105312
0.055831,0.029457,0.105312
0.055370,0.030314,0.105312
0.054899,0.031160,0.105312
0.054416,0.031995,0.105312
0.053924,0.032819,0.105312
0.053421,0.033630,0.105312
0.052909,0.034431,0.105312
0.052388,0.035219,0.105312
0.051857,0.035995,0.105312
0.051318,0.036760,0.105312
0.050771,0.037512,0.105312
0.050216,0.038252,0.105312
0.049653,0.038980,0.105312
0.049083,0.039696,0.105312
0.048506,0.040399,0.105312
0.047922,0.041089,0.105312


==> annulus_e1_r4_TFT_line_D=0.900000_u=0.9_dir=1.csv <==
0.040825,0.042715,0.105136
0.040209,0.043296,0.105136
0.039581,0.043871,0.105136
0.038941,0.044440,0.105136
0.038289,0.045002,0.105136
0.037625,0.045559,0.105136
0.036950,0.046108,0.105136
0.036262,0.046651,0.105136
0.035564,0.047186,0.105136
0.034853,0.047713,0.105136
0.034131,0.048232,0.105136
0.033398,0.048743,0.105136
0.032653,0.049245,0.105136
0.031897,0.049738,0.105136
0.031130,0.050221,0.105136
0.030353,0.050695,0.105136
0.029564,0.051159,0.105136
0.028765,0.051612,0.105136
0.027956,0.052055,0.105136
0.027136,0.052487,0.105136
0.026306,0.052908,0.105136
0.025467,0.053317,0.105136
0.024618,0.053714,0.105136
0.023759,0.054100,0.105136
0.022892,0.054472,0.105136
0.022016,0.054832,0.105136
0.021131,0.055179,0.105136
0.020237,0.055513,0.105136
0.019336,0.055833,0.105136
0.018427,0.056140,0.105136
0.017511,0.056433,0.105136
0.016587,0.056711,0.105136
0.015657,0.056975,0.105136
0.014721,0.057224,0.105136
0.013778,0.057458,0.105136
0.012829,0.057677,0.105136
0.011875,0.057881,0.105136
0.010916,0.058070,0.105136
0.009953,0.058243,0.105136
0.008985,0.058400,0.105136
0.008013,0.058541,0.105136
0.007038,0.058666,0.105136
0.006060,0.058775,0.105136
0.005078,0.058868,0.105136
0.004095,0.058945,0.105136
0.003110,0.059005,0.105136
0.002123,0.059049,0.105136
0.001135,0.059076,0.105136
0.000147,0.059087,0.105136
-0.000842,0.059081,0.105136
-0.001831,0.059059,0.105136
-0.002819,0.059020,0.105136
-0.003806,0.058964,0.105136
-0.004791,0.058892,0.105136
-0.005775,0.058804,0.105136
-0.006757,0.058699,0.105136
-0.007736,0.058578,0.105136
-0.008712,0.058441,0.105136
-0.009684,0.058288,0.105136
-0.010653,0.058119,0.105136
-0.011617,0.057934,0.105136
-0.012577,0.057733,0.105136
-0.013532,0.057517,0.105136
-0.014481,0.057285,0.105136
-0.015425,0.057038,0.105136
-0.016362,0.056776,0.105136
-0.017294,0.056500,0.105136
-0.018218,0.056208,0.105136
-0.019135,0.055903,0.105136
-0.020045,0.055583,0.105136
-0.020947,0.055249,0.105136
-0.021842,0.054902,0.105136
-0.022727,0.054541,0.105136
-0.023605,0.054167,0.105136
-0.024473,0.053780,0.105136
-0.025332,0.053381,0.105136
-0.026182,0.052970,0.105136
-0.027022,0.052546,0.105136
-0.027852,0.052111,0.105136
-0.028672,0.051664,0.105136
-0.029482,0.051206,0.105136
-0.030281,0.050738,0.105136
-0.031070,0.050259,0.105136
-0.031848,0.049769,0.105136
-0.032614,0.049270,0.105136
-0.033370,0.048762,0.105136
-0.034114,0.048244,0.105136
-0.034847,0.047718,0.105136
-0.035568,0.047182,0.105136
-0.036278,0.046639,0.105136
-0.036975,0.046088,0.105136
-0.037661,0.045529,0.105136
-0.038335,0.044963,0.105136
-0.038997,0.044390,0.105136
-0.039647,0.043811,0.105136
-0.040285,0.043225,0.105136
-0.040911,0.042633,0.105136
-0.041524,0.042036,0.105136
-0.042126,0.041433,0.105136
-0.042715,0.040825,0.105136
-0.042715,0.040825,0.105136
-0.043296,0.040209,0.105136
-0.043871,0.039581,0.105136
-0.044440,0.038941,0.105136
-0.045002,0.038289,0.105136
-0.045559,0.037625,0.105136
-0.046108,0.036950,0.105136
-0.046651,0.036262,0.105136
-0.047186,0.035564,0.105136
-0.047713,0.034853,0.105136
-0.048232,0.034131,0.105136
-0.048743,0.033398,0.105136
-0.049245,0.032653,0.105136
-0.049738,0.031897,0.105136
-0.050221,0.031130,0.105136
-0.050695,0.030353,0.105136
-0.051159,0.029564,0.105136
-0.051612,0.028765,0.105136
-0.052055,0.027956,0.105136
-0.052487,0.027136,0.105136
-0.052908,0.026306,0.105136
-0.053317,0.025467,0.105136
-0.053714,0.024618,0.105136
-0.054100,0.023759,0.105136
-0.054472,0.022892,0.105136
-0.054832,0.022016,0.105136
-0.055179,0.021131,0.105136
-0.055513,0.020237,0.105136
-0.055833,0.019336,0.105136
-0.056140,0.018427,0.105136
-0.056433,0.017511,0.105136
-0.056711,0.016587,0.105136
-0.056975,0.015657,0.105136
-0.057224,0.014721,0.105136
-0.057458,0.013778,0.105136
-0.057677,0.012829,0.105136
-0.057881,0.011875,0.105136
-0.058070,0.010916,0.105136
-0.058243,0.009953,0.105136
-0.058400,0.008985,0.105136
-0.058541,0.008013,0.105136
-0.058666,0.007038,0.105136
-0.058775,0.006060,0.105136
-0.058868,0.005078,0.105136
-0.058945,0.004095,0.105136
-0.059005,0.003110,0.105136
-0.059049,0.002123,0.105136
-0.059076,0.001135,0.105136
-0.059087,0.000147,0.105136
-0.059081,-0.000842,0.105136
-0.059059,-0.001831,0.105136
-0.059020,-0.002819,0.105136
-0.058964,-0.003806,0.105136
-0.058892,-0.004791,0.105136
-0.058804,-0.005775,0.105136
-0.058699,-0.006757,0.105136
-0.058578,-0.007736,0.105136
-0.058441,-0.008712,0.105136
-0.058288,-0.009684,0.105136
-0.058119,-0.010653,0.105136
-0.057934,-0.011617,0.105136
-0.057733,-0.012577,0.105136
-0.057517,-0.013532,0.105136
-0.057285,-0.014481,0.105136
-0.057038,-0.015425,0.105136
-0.056776,-0.016362,0.105136
-0.056500,-0.017294,0.105136
-0.056208,-0.018218,0.105136
-0.055903,-0.019135,0.105136
-0.055583,-0.020045,0.105136
-0.055249,-0.020947,0.105136
-0.054902,-0.021842,0.105136
-0.054541,-0.022727,0.105136
-0.054167,-0.023605,0.105136
-0.053780,-0.024473,0.105136
-0.053381,-0.025332,0.105136
-0.052970,-0.026182,0.105136
-0.052546,-0.027022,0.105136
-0.052111,-0.027852,0.105136
-0.051664,-0.028672,0.105136
-0.051206,-0.029482,0.105136
-0.050738,-0.030281,0.105136
-0.050259,-0.031070,0.105136
-0.049769,-0.031848,0.105136
-0.049270,-0.032614,0.105136
-0.048762,-0.033370,0.105136
-0.048244,-0.034114,0.105136
-0.047718,-0.034847,0.105136
-0.047182,-0.035568,0.105136
-0.046639,-0.036278,0.105136
-0.046088,-0.036975,0.105136
-0.045529,-0.037661,0.105136
-0.044963,-0.038335,0.105136
-0.044390,-0.038997,0.105136
-0.043811,-0.039647,0.105136
-0.043225,-0.040285,0.105136
-0.042633,-0.040911,0.105136
-0.042036,-0.041524,0.105136
-0.041433,-0.042126,0.105136
-0.040825,-0.042715,0.105136
-0.040825,-0.042715,0.105136
-0.040209,-0.043296,0.105136
-0.039581,-0.043871,0.105136
-0.038941,-0.044440,0.105136
-0.038289,-0.045002,0.105136
-0.037625,-0.045559,0.105136
-0.036950,-0.046108,0.105136
-0.036262,-0.046651,0.105136
-0.035564,-0.047186,0.105136
-0.034853,-0.047713,0.105136
-0.034131,-0.048232,0.105136
-0.033398,-0.048743,0.105136
-0.032653,-0.049245,0.105136
-0.031897,-0.049738,0.105136
-0.031130,-0.050221,0.105136
-0.030353,-0.050695,0.105136
-0.029564,-0.051159,0.105136
-0.028765,-0.051612,0.105136
-0.027956,-0.052055,0.105136
-0.027136,-0.052487,0.105136
-0.026306,-0.052908,0.105136
-0.025467,-0.053317,0.105136
-0.024618,-0.053714,0.105136
-0.023759,-0.054100,0.105136
-0.022892,-0.054472,0.105136
-0.022016,-0.054832,0.105136
-0.021131,-0.055179,0.105136
-0.020237,-0.055513,0.105136
-0.019336,-0.055833,0.105136
-0.018427,-0.056140,0.105136
-0.017511,-0.056433,0.105136
-0.016587,-0.056711,0.105136
-0.015657,-0.056975,0.105136
-0.014721,-0.057224,0.105136
-0.013778,-0.057458,0.105136
-0.012829,-0.057677,0.105136
-0.011875,-0.057881,0.105136
-0.010916,-0.058070,0.105136
-0.009953,-0.058243,0.105136
-0.008985,-0.058400,0.105136
-0.008013,-0.058541,0.105136
-0.007038,-0.058666,0.105136
-0.006060,-0.058775,0.105136
-0.005078,-0.058868,0.105136
-0.004095,-0.058945,0.105136
-0.003110,-0.059005,0.105136
-0.002123,-0.059049,0.105136
-0.001135,-0.059076,0.105136
-0.000147,-0.059087,0.105136
0.000842,-0.059081,0.105136
0.001831,-0.059059,0.105136
0.002819,-0.059020,0.105136
0.003806,-0.058964,0.105136
0.004791,-0.058892,0.105136
0.005775,-0.058804,0.105136
0.006757,-0.058699,0.105136
0.007736,-0.058578,0.105136
0.008712,-0.058441,0.105136
0.009684,-0.058288,0.105136
0.010653,-0.058119,0.105136
0.011617,-0.057934,0.105136
0.012577,-0.057733,0.105136
0.013532,-0.057517,0.105136
0.014481,-0.057285,0.105136
0.015425,-0.057038,0.105136
0.016362,-0.056776,0.105136
0.017294,-0.056500,0.105136
0.018218,-0.056208,0.105136
0.019135,-0.055903,0.105136
0.020045,-0.055583,0.105136
0.020947,-0.055249,0.105136
0.021842,-0.054902,0.105136
0.022727,-0.054541,0.105136
0.023605,-0.054167,0.105136
0.024473,-0.053780,0.105136
0.025332,-0.053381,0.105136
0.026182,-0.052970,0.105136
0.027022,-0.052546,0.105136
0.027852,-0.052111,0.105136
0.028672,-0.051664,0.105136
0.029482,-0.051206,0.105136
0.030281,-0.050738,0.105136
0.031070,-0.050259,0.105136
0.031848,-0.049769,0.105136
0.032614,-0.049270,0.105136
0.033370,-0.048762,0.105136
0.034114,-0.048244,0.105136
0.034847,-0.047718,0.105136
0.035568,-0.047182,0.105136
0.036278,-0.046639,0.105136
0.036975,-0.046088,0.105136
0.037661,-0.045529,0.105136
0.038335,-0.044963,0.105136
0.038997,-0.044390,0.105136
0.039647,-0.043811,0.105136
0.040285,-0.043225,0.105136
0.040911,-0.042633,0.105136
0.041524,-0.042036,0.105136
0.042126,-0.041433,0.105136
0.042715,-0.040825,0.105136
0.042715,-0.040825,0.105136
0.043296,-0.040209,0.105136
0.043871,-0.039581,0.105136
0.044440,-0.038941,0.105136
0.045002,-0.038289,0.105136
0.045559,-0.037625,0.105136
0.046108,-0.036950,0.105136
0.046651,-0.036262,0.105136
0.047186,-0.035564,0.105136
0.047713,-0.034853,0.105136
0.048232,-0.034131,0.105136
0.048743,-0.033398,0.105136
0.049245,-0.032653,0.105136
0.049738,-0.031897,0.105136
0.050221,-0.031130,0.105136
0.050695,-0.030353,0.105136
0.051159,-0.029564,0.105136
0.051612,-0.028765,0.105136
0.052055,-0.027956,0.105136
0.052487,-0.027136,0.105136
0.052908,-0.026306,0.105136
0.053317,-0.025467,0.105136
0.053714,-0.024618,0.105136
0.054100,-0.023759,0.105136
0.054472,-0.022892,0.105136
0.054832,-0.022016,0.105136
0.055179,-0.021131,0.105136
0.055513,-0.020237,0.105136
0.055833,-0.019336,0.105136
0.056140,-0.018427,0.105136
0.056433,-0.017511,0.105136
0.056711,-0.016587,0.105136
0.056975,-0.015657,0.105136
0.057224,-0.014721,0.105136
0.057458,-0.013778,0.105136
0.057677,-0.012829,0.105136
0.057881,-0.011875,0.105136
0.058070,-0.010916,0.105136
0.058243,-0.009953,0.105136
0.058400,-0.008985,0.105136
0.058541,-0.008013,0.105136
0.058666,-0.007038,0.105136
0.058775,-0.006060,0.105136
0.058868,-0.005078,0.105136
0.058945,-0.004095,0.105136
0.059005,-0.003110,0.105136
0.059049,-0.002123,0.105136
0.059076,-0.001135,0.105136
0.059087,-0.000147,0.105136
0.059081,0.000842,0.105136
0.059059,0.001831,0.105136
0.059020,0.002819,0.105136
0.058964,0.003806,0.105136
0.058892,0.004791,0.105136
0.058804,0.005775,0.105136
0.058699,0.006757,0.105136
0.058578,0.007736,0.105136
0.058441,0.008712,0.105136
0.058288,0.009684,0.105136
0.058119,0.010653,0.105136
0.057934,0.011617,0.105136
0.057733,0.012577,0.105136
0.057517,0.013532,0.105136
0.057285,0.014481,0.105136
0.057038,0.015425,0.105136
0.056776,0.016362,0.105136
0.056500,0.017294,0.105136
0.056208,0.018218,0.105136
0.055903,0.019135,0.105136
0.055583,0.020045,0.105136
0.055249,0.020947,0.105136
0.054902,0.021842,0.105136
0.054541,0.022727,0.105136
0.054167,0.023605,0.105136
0.053780,0.024473,0.105136
0.053381,0.025332,0.105136
0.052970,0.026182,0.105136
0.052546,0.027022,0.105136
0.052111,0.027852,0.105136
0.051664,0.028672,0.105136
0.051206,0.029482,0.105136
0.050738,0.030281,0.105136
0.050259,0.031070,0.105136
0.049769,0.031848,0.105136
0.049270,0.032614,0.105136
0.048762,0.033370,0.105136
0.048244,0.034114,0.105136
0.047718,0.034847,0.105136
0.047182,0.035568,0.105136
0.046639,0.036278,0.105136
0.046088,0.036975,0.105136
0.045529,0.037661,0.105136
0.044963,0.038335,0.105136
0.044390,0.038997,0.105136
0.043811,0.039647,0.105136
0.043225,0.040285,0.105136
0.042633,0.040911,0.105136
0.042036,0.041524,0.105136
0.041433,0.042126,0.105136
0.040825,0.042715,0.105136


==> annulus_e1_r4_TFT_line_D=1.000000_u=0.9_dir=1.csv <==
0.033562,0.043332,0.104998
0.032938,0.043809,0.104998
0.032303,0.044279,0.104998
0.031658,0.044742,0.104998
0.031002,0.045199,0.104998
0.030337,0.045649,0.104998
0.029661,0.046091,0.104998
0.028974,0.046525,0.104998
0.028278,0.046951,0.104998
0.027572,0.047370,0.104998
0.026856,0.047779,0.104998
0.026130,0.048180,0.104998
0.025395,0.048571,0.104998
0.024650,0.048954,0.104998
0.023896,0.049326,0.104998
0.023133,0.049689,0.104998
0.022361,0.050041,0.104998
0.021580,0.050382,0.104998
0.020791,0.050713,0.104998
0.019993,0.051033,0.104998
0.019187,0.051341,0.104998
0.018373,0.051638,0.104998
0.017552,0.051923,0.104998
0.016723,0.052196,0.104998
0.015887,0.052457,0.104998
0.015044,0.052705,0.104998
0.014194,0.052940,0.104998
0.013338,0.053162,0.104998
0.012476,0.053371,0.104998
0.011607,0.053566,0.104998
0.010734,0.053748,0.104998
0.009855,0.053916,0.104998
0.008972,0.054070,0.104998
0.008083,0.054210,0.104998
0.007191,0.054336,0.104998
0.006295,0.054447,0.104998
0.005395,0.054543,0.104998
0.004492,0.054625,0.104998
0.003587,0.054692,0.104998
0.002679,0.054744,0.104998
0.001769,0.054781,0.104998
0.000857,0.054803,0.104998
-0.000056,0.054810,0.104998
-0.000971,0.054801,0.104998
-0.001885,0.054777,0.104998
-0.002800,0.054738,0.104998
-0.003715,0.054684,0.104998
-0.004629,0.054614,0.104998
-0.005542,0.054529,0.104998
-0.006453,0.054428,0.104998
-0.007363,0.054313,0.104998
-0.008271,0.054182,0.104998
-0.009177,0.054036,0.104998
-0.010079,0.053875,0.104998
-0.010978,0.053699,0.104998
-0.011874,0.053508,0.104998
-0.012765,0.053302,0.104998
-0.013652,0.053082,0.104998
-0.014535,0.052847,0.104998
-0.015412,0.052598,0.104998
-0.016284,0.052335,0.104998
-0.017151,0.052057,0.104998
-0.018011,0.051766,0.104998
-0.018864,0.051461,0.104998
-0.019711,0.051143,0.104998
-0.020551,0.050811,0.104998
-0.021384,0.050466,0.104998
-0.022209,0.050109,0.104998
-0.023026,0.049738,0.104998
-0.023835,0.049356,0.104998
-0.024635,0.048961,0.104998
-0.025426,0.048555,0.104998
-0.026209,0.048137,0.104998
-0.026982,0.047708,0.104998
-0.027746,0.047268,0.104998
-0.028501,0.046817,0.104998
-0.029245,0.046355,0.104998
-0.029979,0.045884,0.104998
-0.030704,0.045402,0.104998
-0.031417,0.044912,0.104998
-0.032121,0.044411,0.104998
-0.032813,0.043902,0.104998
-0.033494,0.043384,0.104998
-0.034165,0.042858,0.104998
-0.034824,0.042324,0.104998
-0.035473,0.041783,0.104998
-0.036110,0.041233,0.104998
-0.036735,0.040677,0.104998
-0.037349,0.040114,0.104998
-0.037951,0.039545,0.104998
-0.038542,0.038969,0.104998
-0.039121,0.038388,0.104998
-0.039689,0.037801,0.104998
-0.040245,0.037208,0.104998
-0.040789,0.036611,0.104998
-0.041321,0.036009,0.104998
-0.041841,0.035403,0.104998
-0.042350,0.034793,0.104998
-0.042847,0.034179,0.104998
-0.043332,0.033562,0.104998
-0.043332,0.033562,0.104998
-0.043809,0.032938,0.104998
-0.044279,0.032303,0.104998
-0.044742,0.031658,0.104998
-0.045199,0.031002,0.104998
-0.045649,0.030337,0.104998
-0.046091,0.029661,0.104998
-0.046525,0.028974,0.104998
-0.046951,0.028278,0.104998
-0.047370,0.027572,0.104998
-0.047779,0.026856,0.104998
-0.048180,0.026130,0.104998
-0.048571,0.025395,0.104998
-0.048954,0.024650,0.104998
-0.049326,0.023896,0.104998
-0.049689,0.023133,0.104998
-0.050041,0.022361,0.104998
-0.050382,0.021580,0.104998
-0.050713,0.020791,0.104998
-0.051033,0.019993,0.104998
-0.051341,0.019187,0.104998
-0.051638,0.018373,0.104998
-0.051923,0.017552,0.104998
-0.052196,0.016723,0.104998
-0.052457,0.015887,0.104998
-0.052705,0.015044,0.104998
-0.052940,0.014194,0.104998
-0.053162,0.013338,0.104998
-0.053371,0.012476,0.104998
-0.053566,0.011607,0.104998
-0.053748,0.010734,0.104998
-0.053916,0.009855,0.104998
-0.054070,0.008972,0.104998
-0.054210,0.008083,0.104998
-0.054336,0.007191,0.104998
-0.054447,0.006295,0.104998
-0.054543,0.005395,0.104998
-0.054625,0.004492,0.104998
-0.054692,0.003587,0.104998
-0.054744,0.002679,0.104998
-0.054781,0.001769,0.104998
-0.054803,0.000857,0.104998
-0.054810,-0.000056,0.104998
-0.054801,-0.000971,0.104998
-0.054777,-0.001885,0.104998
-0.054738,-0.002800,0.104998
-0.054684,-0.003715,0.104998
-0.054614,-0.004629,0.104998
-0.054529,-0.005542,0.104998
-0.054428,-0.006453,0.104998
-0.054313,-0.007363,0.104998
-0.054182,-0.008271,0.104998
-0.054036,-0.009177,0.104998
-0.053875,-0.010079,0.104998
-0.053699,-0.010978,0.104998
-0.053508,-0.011874,0.104998
-0.053302,-0.012765,0.104998
-0.053082,-0.013652,0.104998
-0.052847,-0.014535,0.104998
-0.052598,-0.015412,0.104998
-0.052335,-0.016284,0.104998
-0.052057,-0.017151,0.104998
-0.051766,-0.018011,0.104998
-0.051461,-0.018864,0.104998
-0.051143,-0.019711,0.104998
-0.050811,-0.020551,0.104998
-0.050466,-0.021384,0.104998
-0.050109,-0.022209,0.104998
-0.049738,-0.023026,0.104998
-0.049356,-0.023835,0.104998
-0.048961,-0.024635,0.104998
-0.048555,-0.025426,0.104998
-0.048137,-0.026209,0.104998
-0.047708,-0.026982,0.104998
-0.047268,-0.027746,0.104998
-0.046817,-0.028501,0.104998
-0.046355,-0.029245,0.104998
-0.045884,-0.029979,0.104998
-0.045402,-0.030704,0.104998
-0.044912,-0.031417,0.104998
-0.044411,-0.032121,0.104998
-0.043902,-0.032813,0.104998
-0.043384,-0.033494,0.104998
-0.042858,-0.034165,0.104998
-0.042324,-0.034824,0.104998
-0.041783,-0.035473,0.104998
-0.041233,-0.036110,0.104998
-0.040677,-0.036735,0.104998
-0.040114,-0.037349,0.104998
-0.039545,-0.037951,0.104998
-0.038969,-0.038542,0.104998
-0.038388,-0.039121,0.104998
-0.037801,-0.039689,0.104998
-0.037208,-0.040245,0.104998
-0.036611,-0.040789,0.104998
-0.036009,-0.041321,0.104998
-0.035403,-0.041841,0.104998
-0.034793,-0.042350,0.104998
-0.034179,-0.042847,0.104998
-0.033562,-0.043332,0.104998
-0.033562,-0.043332,0.104998
-0.032938,-0.043809,0.104998
-0.032303,-0.044279,0.104998
-0.031658,-0.044742,0.104998
-0.031002,-0.045199,0.104998
-0.030337,-0.045649,0.104998
-0.029661,-0.046091,0.104998
-0.028974,-0.046525,0.104998
-0.028278,-0.046951,0.104998
-0.027572,-0.047370,0.104998
-0.026856,-0.047779,0.104998
-0.026130,-0.048180,0.104998
-0.025395,-0.048571,0.104998
-0.024650,-0.048954,0.104998
-0.023896,-0.049326,0.104998
-0.023133,-0.049689,0.104998
-0.022361,-0.050041,0.104998
-0.021580,-0.050382,0.104998
-0.020791,-0.050713,0.104998
-0.019993,-0.051033,0.104998
-0.019187,-0.051341,0.104998
-0.018373,-0.051638,0.104998
-0.017552,-0.051923,0.104998
-0.016723,-0.052196,0.104998
-0.015887,-0.052457,0.104998
-0.015044,-0.052705,0.104998
-0.014194,-0.052940,0.104998
-0.013338,-0.053162,0.104998
-0.012476,-0.053371,0.104998
-0.011607,-0.053566,0.104998
-0.010734,-0.053748,0.104998
-0.009855,-0.053916,0.104998
-0.008972,-0.054070,0.104998
-0.008083,-0.054210,0.104998
-0.007191,-0.054336,0.104998
-0.006295,-0.054447,0.104998
-0.005395,-0.054543,0.104998
-0.004492,-0.054625,0.104998
-0.003587,-0.054692,0.104998
-0.002679,-0.054744,0.104998
-0.001769,-0.054781,0.104998
-0.000857,-0.054803,0.104998
0.000056,-0.054810,0.104998
0.000971,-0.054801,0.104998
0.001885,-0.054777,0.104998
0.002800,-0.054738,0.104998
0.003715,-0.054684,0.104998
0.004629,-0.054614,0.104998
0.005542,-0.054529,0.104998
0.006453,-0.054428,0.104998
0.007363,-0.054313,0.104998
0.008271,-0.054182,0.104998
0.009177,-0.054036,0.104998
0.010079,-0.053875,0.104998
0.010978,-0.053699,0.104998
0.011874,-0.053508,0.104998
0.012765,-0.053302,0.104998
0.013652,-0.053082,0.104998
0.014535,-0.052847,0.104998
0.015412,-0.052598,0.104998
0.016284,-0.052335,0.104998
0.017151,-0.052057,0.104998
0.018011,-0.051766,0.104998
0.018864,-0.051461,0.104998
0.019711,-0.051143,0.104998
0.020551,-0.050811,0.104998
0.021384,-0.050466,0.104998
0.022209,-0.050109,0.104998
0.023026,-0.049738,0.104998
0.023835,-0.049356,0.104998
0.024635,-0.048961,0.104998
0.025426,-0.048555,0.104998
0.026209,-0.048137,0.104998
0.026982,-0.047708,0.104998
0.027746,-0.047268,0.104998
0.028501,-0.046817,0.104998
0.029245,-0.046355,0.104998
0.029979,-0.045884,0.104998
0.030704,-0.045402,0.104998
0.031417,-0.044912,0.104998
0.032121,-0.044411,0.104998
0.032813,-0.043902,0.104998
0.033494,-0.043384,0.104998
0.034165,-0.042858,0.104998
0.034824,-0.042324,0.104998
0.035473,-0.041783,0.104998
0.036110,-0.041233,0.104998
0.036735,-0.040677,0.104998
0.037349,-0.040114,0.104998
0.037951,-0.039545,0.104998
0.038542,-0.038969,0.104998
0.039121,-0.038388,0.104998
0.039689,-0.037801,0.104998
0.040245,-0.037208,0.104998
0.040789,-0.036611,0.104998
0.041321,-0.036009,0.104998
0.041841,-0.035403,0.104998
0.042350,-0.034793,0.104998
0.042847,-0.034179,0.104998
0.043332,-0.033562,0.104998
0.043332,-0.033562,0.104998
0.043809,-0.032938,0.104998
0.044279,-0.032303,0.104998
0.044742,-0.031658,0.104998
0.045199,-0.031002,0.104998
0.045649,-0.030337,0.104998
0.046091,-0.029661,0.104998
0.046525,-0.028974,0.104998
0.046951,-0.028278,0.104998
0.047370,-0.027572,0.104998
0.047779,-0.026856,0.104998
0.048180,-0.026130,0.104998
0.048571,-0.025395,0.104998
0.048954,-0.024650,0.104998
0.049326,-0.023896,0.104998
0.049689,-0.023133,0.104998
0.050041,-0.022361,0.104998
0.050382,-0.021580,0.104998
0.050713,-0.020791,0.104998
0.051033,-0.019993,0.104998
0.051341,-0.019187,0.104998
0.051638,-0.018373,0.104998
0.051923,-0.017552,0.104998
0.052196,-0.016723,0.104998
0.052457,-0.015887,0.104998
0.052705,-0.015044,0.104998
0.052940,-0.014194,0.104998
0.053162,-0.013338,0.104998
0.053371,-0.012476,0.104998
0.053566,-0.011607,0.104998
0.053748,-0.010734,0.104998
0.053916,-0.009855,0.104998
0.054070,-0.008972,0.104998
0.054210,-0.008083,0.104998
0.054336,-0.007191,0.104998
0.054447,-0.006295,0.104998
0.054543,-0.005395,0.104998
0.054625,-0.004492,0.104998
0.054692,-0.003587,0.104998
0.054744,-0.002679,0.104998
0.054781,-0.001769,0.104998
0.054803,-0.000857,0.104998
0.054810,0.000056,0.104998
0.054801,0.000971,0.104998
0.054777,0.001885,0.104998
0.054738,0.002800,0.104998
0.054684,0.003715,0.104998
0.054614,0.004629,0.104998
0.054529,0.005542,0.104998
0.054428,0.006453,0.104998
0.054313,0.007363,0.104998
0.054182,0.008271,0.104998
0.054036,0.009177,0.104998
0.053875,0.010079,0.104998
0.053699,0.010978,0.104998
0.053508,0.011874,0.104998
0.053302,0.012765,0.104998
0.053082,0.013652,0.104998
0.052847,0.014535,0.104998
0.052598,0.015412,0.104998
0.052335,0.016284,0.104998
0.052057,0.017151,0.104998
0.051766,0.018011,0.104998
0.051461,0.018864,0.104998
0.051143,0.019711,0.104998
0.050811,0.020551,0.104998
0.050466,0.021384,0.104998
0.050109,0.022209,0.104998
0.049738,0.023026,0.104998
0.049356,0.023835,0.104998
0.048961,0.024635,0.104998
0.048555,0.025426,0.104998
0.048137,0.026209,0.104998
0.047708,0.026982,0.104998
0.047268,0.027746,0.104998
0.046817,0.028501,0.104998
0.046355,0.029245,0.104998
0.045884,0.029979,0.104998
0.045402,0.030704,0.104998
0.044912,0.031417,0.104998
0.044411,0.032121,0.104998
0.043902,0.032813,0.104998
0.043384,0.033494,0.104998
0.042858,0.034165,0.104998
0.042324,0.034824,0.104998
0.041783,0.035473,0.104998
0.041233,0.036110,0.104998
0.040677,0.036735,0.104998
0.040114,0.037349,0.104998
0.039545,0.037951,0.104998
0.038969,0.038542,0.104998
0.038388,0.039121,0.104998
0.037801,0.039689,0.104998
0.037208,0.040245,0.104998
0.036611,0.040789,0.104998
0.036009,0.041321,0.104998
0.035403,0.041841,0.104998
0.034793,0.042350,0.104998
0.034179,0.042847,0.104998
0.033562,0.043332,0.104998


==> annulus_e1_r4_TFT_out.csv <==
Load factor, Moment
0,0
0.1,89.33770899
0.2,176.1149063
0.3,257.4001102
0.4,321.960252
0.425,334.9315152
0.4375,341.0207648
0.45,346.9012559
0.4625,352.5376579
0.475,357.9830501
0.4875,363.2047896
0.5,368.2737587
0.5125,373.1176715
0.525,377.7923237
0.5375,382.2744383
0.55,386.5799367
0.5625,390.7420953
0.575,394.7016438
0.5875,398.5166657
0.6,402.1954065
0.6125,405.6913038
0.6234375,408.6191922
0.6330078125,411.0981295
0.6413818359,413.1807841
0.6487091064,414.9520883
0.6551204681,416.45349
0.6663403511,418.9882408
0.6747552633,420.8160826
0.6810664475,422.1464058
0.6905332237,424.0742874
0.7,425.8972075
0.7125,428.1812474
0.7234375,430.0659844
0.7330078125,431.6271621
0.7413818359,432.9274892
0.7487091064,434.0149412
0.7551204681,434.9134806
0.7663403511,436.3911309
0.7747552633,437.425106
0.7810664475,438.1589971
0.7905332237,439.1932883
0.8,440.1441319
0.8125,441.2653869
0.8234375,442.1292815
0.8330078125,442.7908179
0.8413818359,443.2969775
0.8487091064,443.6884804
0.8551204681,443.9910543
0.8663403511,444.4319832
0.8747552633,444.6848845
0.8810664475,444.8327031
0.8905332237,444.9885581
0.9,445.0552266
0.9125,445.0068604
0.9234375,444.8458732
0.9330078125,444.6163436
0.9413818359,444.3467103
0.9487091064,444.0587355
0.9551204681,443.7652382
0.9663403511,443.1623381
0.9747552633,442.6344427
0.9810664475,442.1966256
0.9905332237,441.4687382
1,440.6615075


==> annulus_e1_r4_line_D=0.700000_u=0.9_dir=1.csv <==
0.056624,0.041588,0.106831
0.056355,0.042560,0.107108
0.055906,0.043503,0.107110
0.055296,0.044381,0.106903
0.054545,0.045155,0.106556
0.053674,0.045789,0.106138
0.052704,0.046243,0.105720
0.051657,0.046488,0.105367
0.050551,0.046559,0.105084
0.049406,0.046522,0.104851
0.048239,0.046445,0.104645
0.047069,0.046397,0.104445
0.045916,0.046447,0.104228
0.044799,0.046663,0.103974
0.043730,0.047060,0.103691
0.042712,0.047610,0.103411
0.041752,0.048287,0.103165
0.040854,0.049063,0.102985
0.040024,0.049909,0.102905
0.039267,0.050796,0.102956
0.038580,0.051708,0.103146
0.037949,0.052644,0.103453
0.037359,0.053601,0.103853
0.036797,0.054580,0.104321
0.036248,0.055580,0.104830
0.035697,0.056599,0.105357
0.035128,0.057631,0.105873
0.034526,0.058659,0.106352
0.033877,0.059664,0.106764
0.033164,0.060625,0.107080
0.032373,0.061525,0.107271
0.031486,0.062342,0.107309
0.030496,0.063059,0.107176
0.029420,0.063656,0.106904
0.028279,0.064116,0.106530
0.027095,0.064419,0.106096
0.025892,0.064548,0.105641
0.024691,0.064484,0.105206
0.023511,0.064218,0.104826
0.022351,0.063799,0.104500
0.021199,0.063293,0.104213
0.020045,0.062771,0.103951
0.018878,0.062301,0.103700
0.017687,0.061953,0.103444
0.016463,0.061791,0.103173
0.015213,0.061821,0.102901
0.013957,0.062013,0.102661
0.012714,0.062339,0.102487
0.011503,0.062766,0.102411
0.010342,0.063266,0.102466
0.009250,0.063807,0.102683
0.008226,0.064373,0.103060
0.007250,0.064961,0.103559
0.006301,0.065567,0.104141
0.005359,0.066190,0.104769
0.004402,0.066826,0.105401
0.003409,0.067472,0.106001
0.002371,0.068115,0.106538
0.001291,0.068728,0.106991
0.000174,0.069280,0.107343
-0.000972,0.069742,0.107577
-0.002143,0.070085,0.107675
-0.003332,0.070280,0.107620
-0.004529,0.070305,0.107409
-0.005717,0.070163,0.107075
-0.006872,0.069857,0.106659
-0.007974,0.069394,0.106200
-0.009003,0.068777,0.105738
-0.009937,0.068013,0.105312
-0.010764,0.067113,0.104954
-0.011514,0.066122,0.104660
-0.012225,0.065093,0.104415
-0.012937,0.064081,0.104206
-0.013690,0.063138,0.104019
-0.014522,0.062316,0.103839
-0.015467,0.061661,0.103655
-0.016518,0.061171,0.103474
-0.017651,0.060820,0.103311
-0.018840,0.060581,0.103183
-0.020059,0.060429,0.103106
-0.021285,0.060337,0.103094
-0.022493,0.060281,0.103161
-0.023675,0.060237,0.103294
-0.024834,0.060183,0.103457
-0.025976,0.060098,0.103617
-0.027104,0.059961,0.103738
-0.028223,0.059751,0.103786
-0.029336,0.059449,0.103730
-0.030443,0.059059,0.103574
-0.031542,0.058618,0.103375
-0.032628,0.058164,0.103194
-0.033697,0.057735,0.103090
-0.034744,0.057369,0.103119
-0.035766,0.057100,0.103337
-0.036761,0.056944,0.103766
-0.037738,0.056869,0.104346
-0.038701,0.056837,0.105010
-0.039660,0.056809,0.105688
-0.040620,0.056750,0.106317
-0.041588,0.056624,0.106831
-0.041588,0.056624,0.106831
-0.042560,0.056355,0.107108
-0.043503,0.055906,0.107110
-0.044381,0.055296,0.106903
-0.045155,0.054545,0.106556
-0.045789,0.053674,0.106138
-0.046243,0.052704,0.105720
-0.046488,0.051657,0.105367
-0.046559,0.050551,0.105084
-0.046522,0.049406,0.104851
-0.046445,0.048239,0.104645
-0.046397,0.047069,0.104445
-0.046447,0.045916,0.104228
-0.046663,0.044799,0.103974
-0.047060,0.043730,0.103691
-0.047610,0.042712,0.103411
-0.048287,0.041752,0.103165
-0.049063,0.040854,0.102985
-0.049909,0.040024,0.102905
-0.050796,0.039267,0.102956
-0.051708,0.038580,0.103146
-0.052644,0.037949,0.103453
-0.053601,0.037359,0.103853
-0.054580,0.036797,0.104321
-0.055580,0.036248,0.104830
-0.056599,0.035697,0.105357
-0.057631,0.035128,0.105873
-0.058659,0.034526,0.106352
-0.059664,0.033877,0.106764
-0.060625,0.033164,0.107080
-0.061525,0.032373,0.107271
-0.062342,0.031486,0.107309
-0.063059,0.030496,0.107176
-0.063656,0.029420,0.106904
-0.064116,0.028279,0.106530
-0.064419,0.027095,0.106096
-0.064548,0.025892,0.105641
-0.064484,0.024691,0.105206
-0.064218,0.023511,0.104826
-0.063799,0.022351,0.104500
-0.063293,0.021199,0.104213
-0.062771,0.020045,0.103951
-0.062301,0.018878,0.103700
-0.061953,0.017687,0.103444
-0.061791,0.016463,0.103173
-0.061821,0.015213,0.102901
-0.062013,0.013957,0.102661
-0.062339,0.012714,0.102487
-0.062766,0.011503,0.102411
-0.063266,0.010342,0.102466
-0.063807,0.009250,0.102683
-0.064373,0.008226,0.103060
-0.064961,0.007250,0.103559
-0.065567,0.006301,0.104141
-0.066190,0.005359,0.104769
-0.066826,0.004402,0.105401
-0.067472,0.003409,0.106001
-0.068115,0.002371,0.106538
-0.068728,0.001291,0.106991
-0.069280,0.000174,0.107343
-0.069742,-0.000972,0.107577
-0.070085,-0.002143,0.107675
-0.070280,-0.003332,0.107620
-0.070305,-0.004529,0.107409
-0.070163,-0.005717,0.107075
-0.069857,-0.006872,0.106659
-0.069394,-0.007974,0.106200
-0.068777,-0.009003,0.105738
-0.068013,-0.009937,0.105312
-0.067113,-0.010764,0.104954
-0.066122,-0.011514,0.104660
-0.065093,-0.012225,0.104415
-0.064081,-0.012937,0.104206
-0.063138,-0.013690,0.104019
-0.062316,-0.014522,0.103839
-0.061661,-0.015467,0.103655
-0.061171,-0.016518,0.103474
-0.060820,-0.017651,0.103311
-0.060581,-0.018840,0.103183
-0.060429,-0.020059,0.103106
-0.060337,-0.021285,0.103094
-0.060281,-0.022493,0.103161
-0.060237,-0.023675,0.103294
-0.060183,-0.024834,0.103457
-0.060098,-0.025976,0.103617
-0.059961,-0.027104,0.103738
-0.059751,-0.028223,0.103786
-0.059449,-0.029336,0.103730
-0.059059,-0.030443,0.103574
-0.058618,-0.031542,0.103375
-0.058164,-0.032628,0.103194
-0.057735,-0.033697,0.103090
-0.057369,-0.034744,0.103119
-0.057100,-0.035766,0.103337
-0.056944,-0.036761,0.103766
-0.056869,-0.037738,0.104346
-0.056837,-0.038701,0.105010
-0.056809,-0.039660,0.105688
-0.056750,-0.040620,0.106317
-0.056624,-0.041588,0.106831
-0.056624,-0.041588,0.106831
-0.056355,-0.042560,0.107108
-0.055906,-0.043503,0.107110
-0.055296,-0.044381,0.106903
-0.054545,-0.045155,0.106556
-0.053674,-0.045789,0.106138
-0.052704,-0.046243,0.105720
-0.051657,-0.046488,0.105367
-0.050551,-0.046559,0.105084
-0.049406,-0.046522,0.104851
-0.048239,-0.046445,0.104645
-0.047069,-0.046397,0.104445
-0.045916,-0.046447,0.104228
-0.044799,-0.046663,0.103974
-0.043730,-0.047060,0.103691
-0.042712,-0.047610,0.103411
-0.041752,-0.048287,0.103165
-0.040854,-0.049063,0.102985
-0.040024,-0.049909,0.102905
-0.039267,-0.050796,0.102956
-0.038580,-0.051708,0.103146
-0.037949,-0.052644,0.103453
-0.037359,-0.053601,0.103853
-0.036797,-0.054580,0.104321
-0.036248,-0.055580,0.104830
-0.035697,-0.056599,0.105357
-0.035128,-0.057631,0.105873
-0.034526,-0.058659,0.106352
-0.033877,-0.059664,0.106764
-0.033164,-0.060625,0.107080
-0.032373,-0.061525,0.107271
-0.031486,-0.062342,0.107309
-0.030496,-0.063059,0.107176
-0.029420,-0.063656,0.106904
-0.028279,-0.064116,0.106530
-0.027095,-0.064419,0.106096
-0.025892,-0.064548,0.105641
-0.024691,-0.064484,0.105206
-0.023511,-0.064218,0.104826
-0.022351,-0.063799,0.104500
-0.021199,-0.063293,0.104213
-0.020045,-0.062771,0.103951
-0.018878,-0.062301,0.103700
-0.017687,-0.061953,0.103444
-0.016463,-0.061791,0.103173
-0.015213,-0.061821,0.102901
-0.013957,-0.062013,0.102661
-0.012714,-0.062339,0.102487
-0.011503,-0.062766,0.102411
-0.010342,-0.063266,0.102466
-0.009250,-0.063807,0.102683
-0.008226,-0.064373,0.103060
-0.007250,-0.064961,0.103559
-0.006301,-0.065567,0.104141
-0.005359,-0.066190,0.104769
-0.004402,-0.066826,0.105401
-0.003409,-0.067472,0.106001
-0.002371,-0.068115,0.106538
-0.001291,-0.068728,0.106991
-0.000174,-0.069280,0.107343
0.000972,-0.069742,0.107577
0.002143,-0.070085,0.107675
0.003332,-0.070280,0.107620
0.004529,-0.070305,0.107409
0.005717,-0.070163,0.107075
0.006872,-0.069857,0.106659
0.007974,-0.069394,0.106200
0.009003,-0.068777,0.105738
0.009937,-0.068013,0.105312
0.010764,-0.067113,0.104954
0.011514,-0.066122,0.104660
0.012225,-0.065093,0.104415
0.012937,-0.064081,0.104206
0.013690,-0.063138,0.104019
0.014522,-0.062316,0.103839
0.015467,-0.061661,0.103655
0.016518,-0.061171,0.103474
0.017651,-0.060820,0.103311
0.018840,-0.060581,0.103183
0.020059,-0.060429,0.103106
0.021285,-0.060337,0.103094
0.022493,-0.060281,0.103161
0.023675,-0.060237,0.103294
0.024834,-0.060183,0.103457
0.025976,-0.060098,0.103617
0.027104,-0.059961,0.103738
0.028223,-0.059751,0.103786
0.029336,-0.059449,0.103730
0.030443,-0.059059,0.103574
0.031542,-0.058618,0.103375
0.032628,-0.058164,0.103194
0.033697,-0.057735,0.103090
0.034744,-0.057369,0.103119
0.035766,-0.057100,0.103337
0.036761,-0.056944,0.103766
0.037738,-0.056869,0.104346
0.038701,-0.056837,0.105010
0.039660,-0.056809,0.105688
0.040620,-0.056750,0.106317
0.041588,-0.056624,0.106831
0.041588,-0.056624,0.106831
0.042560,-0.056355,0.107108
0.043503,-0.055906,0.107110
0.044381,-0.055296,0.106903
0.045155,-0.054545,0.106556
0.045789,-0.053674,0.106138
0.046243,-0.052704,0.105720
0.046488,-0.051657,0.105367
0.046559,-0.050551,0.105084
0.046522,-0.049406,0.104851
0.046445,-0.048239,0.104645
0.046397,-0.047069,0.104445
0.046447,-0.045916,0.104228
0.046663,-0.044799,0.103974
0.047060,-0.043730,0.103691
0.047610,-0.042712,0.103411
0.048287,-0.041752,0.103165
0.049063,-0.040854,0.102985
0.049909,-0.040024,0.102905
0.050796,-0.039267,0.102956
0.051708,-0.038580,0.103146
0.052644,-0.037949,0.103453
0.053601,-0.037359,0.103853
0.054580,-0.036797,0.104321
0.055580,-0.036248,0.104830
0.056599,-0.035697,0.105357
0.057631,-0.035128,0.105873
0.058659,-0.034526,0.106352
0.059664,-0.033877,0.106764
0.060625,-0.033164,0.107080
0.061525,-0.032373,0.107271
0.062342,-0.031486,0.107309
0.063059,-0.030496,0.107176
0.063656,-0.029420,0.106904
0.064116,-0.028279,0.106530
0.064419,-0.027095,0.106096
0.064548,-0.025892,0.105641
0.064484,-0.024691,0.105206
0.064218,-0.023511,0.104826
0.063799,-0.022351,0.104500
0.063293,-0.021199,0.104213
0.062771,-0.020045,0.103951
0.062301,-0.018878,0.103700
0.061953,-0.017687,0.103444
0.061791,-0.016463,0.103173
0.061821,-0.015213,0.102901
0.062013,-0.013957,0.102661
0.062339,-0.012714,0.102487
0.062766,-0.011503,0.102411
0.063266,-0.010342,0.102466
0.063807,-0.009250,0.102683
0.064373,-0.008226,0.103060
0.064961,-0.007250,0.103559
0.065567,-0.006301,0.104141
0.066190,-0.005359,0.104769
0.066826,-0.004402,0.105401
0.067472,-0.003409,0.106001
0.068115,-0.002371,0.106538
0.068728,-0.001291,0.106991
0.069280,-0.000174,0.107343
0.069742,0.000972,0.107577
0.070085,0.002143,0.107675
0.070280,0.003332,0.107620
0.070305,0.004529,0.107409
0.070163,0.005717,0.107075
0.069857,0.006872,0.106659
0.069394,0.007974,0.106200
0.068777,0.009003,0.105738
0.068013,0.009937,0.105312
0.067113,0.010764,0.104954
0.066122,0.011514,0.104660
0.065093,0.012225,0.104415
0.064081,0.012937,0.104206
0.063138,0.013690,0.104019
0.062316,0.014522,0.103839
0.061661,0.015467,0.103655
0.061171,0.016518,0.103474
0.060820,0.017651,0.103311
0.060581,0.018840,0.103183
0.060429,0.020059,0.103106
0.060337,0.021285,0.103094
0.060281,0.022493,0.103161
0.060237,0.023675,0.103294
0.060183,0.024834,0.103457
0.060098,0.025976,0.103617
0.059961,0.027104,0.103738
0.059751,0.028223,0.103786
0.059449,0.029336,0.103730
0.059059,0.030443,0.103574
0.058618,0.031542,0.103375
0.058164,0.032628,0.103194
0.057735,0.033697,0.103090
0.057369,0.034744,0.103119
0.057100,0.035766,0.103337
0.056944,0.036761,0.103766
0.056869,0.037738,0.104346
0.056837,0.038701,0.105010
0.056809,0.039660,0.105688
0.056750,0.040620,0.106317
0.056624,0.041588,0.106831


==> annulus_e1_r4_line_D=0.800000_u=0.9_dir=1.csv <==
0.049788,0.044629,0.106771
0.049492,0.045568,0.107011
0.048998,0.046450,0.106947
0.048334,0.047239,0.106663
0.047528,0.047897,0.106243
0.046610,0.048386,0.105776
0.045609,0.048667,0.105351
0.044555,0.048711,0.105049
0.043463,0.048559,0.104866
0.042344,0.048285,0.104763
0.041209,0.047966,0.104702
0.040068,0.047677,0.104640
0.038933,0.047498,0.104536
0.037815,0.047504,0.104350
0.036725,0.047712,0.104091
0.035671,0.048095,0.103796
0.034664,0.048625,0.103507
0.033714,0.049272,0.103267
0.032830,0.050007,0.103118
0.032023,0.050799,0.103102
0.031292,0.051631,0.103234
0.030623,0.052499,0.103493
0.030002,0.053401,0.103853
0.029416,0.054334,0.104293
0.028849,0.055294,0.104787
0.028286,0.056280,0.105311
0.027713,0.057281,0.105836
0.027111,0.058280,0.106329
0.026465,0.059253,0.106755
0.025756,0.060180,0.107079
0.024967,0.061038,0.107265
0.024081,0.061807,0.107278
0.023088,0.062463,0.107098
0.022010,0.062985,0.106764
0.020874,0.063352,0.106327
0.019709,0.063542,0.105840
0.018542,0.063534,0.105354
0.017403,0.063306,0.104921
0.016314,0.062847,0.104586
0.015267,0.062211,0.104339
0.014241,0.061474,0.104152
0.013216,0.060712,0.103994
0.012170,0.060003,0.103837
0.011084,0.059425,0.103652
0.009939,0.059049,0.103411
0.008742,0.058884,0.103132
0.007517,0.058900,0.102853
0.006286,0.059067,0.102617
0.005074,0.059352,0.102464
0.003903,0.059725,0.102434
0.002797,0.060155,0.102568
0.001758,0.060625,0.102868
0.000770,0.061129,0.103303
-0.000188,0.061666,0.103837
-0.001131,0.062231,0.104437
-0.002079,0.062820,0.105069
-0.003050,0.063431,0.105698
-0.004054,0.064048,0.106292
-0.005091,0.064643,0.106819
-0.006160,0.065183,0.107249
-0.007261,0.065636,0.107551
-0.008391,0.065973,0.107695
-0.009549,0.066161,0.107652
-0.010726,0.066178,0.107411
-0.011894,0.066021,0.107022
-0.013018,0.065691,0.106543
-0.014068,0.065191,0.106032
-0.015009,0.064521,0.105545
-0.015812,0.063682,0.105139
-0.016456,0.062685,0.104858
-0.016979,0.061573,0.104682
-0.017438,0.060402,0.104574
-0.017887,0.059226,0.104497
-0.018380,0.058097,0.104414
-0.018972,0.057070,0.104289
-0.019708,0.056192,0.104090
-0.020586,0.055468,0.103832
-0.021577,0.054885,0.103552
-0.022650,0.054427,0.103285
-0.023779,0.054080,0.103067
-0.024934,0.053828,0.102933
-0.026088,0.053658,0.102915
-0.027230,0.053544,0.103003
-0.028360,0.053457,0.103154
-0.029480,0.053365,0.103323
-0.030591,0.053239,0.103467
-0.031693,0.053049,0.103542
-0.032788,0.052767,0.103507
-0.033876,0.052391,0.103364
-0.034950,0.051959,0.103173
-0.036008,0.051508,0.102997
-0.037045,0.051075,0.102899
-0.038056,0.050698,0.102938
-0.039037,0.050413,0.103174
-0.039989,0.050235,0.103628
-0.040920,0.050133,0.104237
-0.041840,0.050073,0.104928
-0.042758,0.050018,0.105627
-0.043685,0.049934,0.106264
-0.044629,0.049788,0.106771
-0.044629,0.049788,0.106771
-0.045568,0.049492,0.107011
-0.046450,0.048998,0.106947
-0.047239,0.048334,0.106663
-0.047897,0.047528,0.106243
-0.048386,0.046610,0.105776
-0.048667,0.045609,0.105351
-0.048711,0.044555,0.105049
-0.048559,0.043463,0.104866
-0.048285,0.042344,0.104763
-0.047966,0.041209,0.104702
-0.047677,0.040068,0.104640
-0.047498,0.038933,0.104536
-0.047504,0.037815,0.104350
-0.047712,0.036725,0.104091
-0.048095,0.035671,0.103796
-0.048625,0.034664,0.103507
-0.049272,0.033714,0.103267
-0.050007,0.032830,0.103118
-0.050799,0.032023,0.103102
-0.051631,0.031292,0.103234
-0.052499,0.030623,0.103493
-0.053401,0.030002,0.103853
-0.054334,0.029416,0.104293
-0.055294,0.028849,0.104787
-0.056280,0.028286,0.105311
-0.057281,0.027713,0.105836
-0.058280,0.027111,0.106329
-0.059253,0.026465,0.106755
-0.060180,0.025756,0.107079
-0.061038,0.024967,0.107265
-0.061807,0.024081,0.107278
-0.062463,0.023088,0.107098
-0.062985,0.022010,0.106764
-0.063352,0.020874,0.106327
-0.063542,0.019709,0.105840
-0.063534,0.018542,0.105354
-0.063306,0.017403,0.104921
-0.062847,0.016314,0.104586
-0.062211,0.015267,0.104339
-0.061474,0.014241,0.104152
-0.060712,0.013216,0.103994
-0.060003,0.012170,0.103837
-0.059425,0.011084,0.103652
-0.059049,0.009939,0.103411
-0.058884,0.008742,0.103132
-0.058900,0.007517,0.102853
-0.059067,0.006286,0.102617
-0.059352,0.005074,0.102464
-0.059725,0.003903,0.102434
-0.060155,0.002797,0.102568
-0.060625,0.001758,0.102868
-0.061129,0.000770,0.103303
-0.061666,-0.000188,0.103837
-0.062231,-0.001131,0.104437
-0.062820,-0.002079,0.105069
-0.063431,-0.003050,0.105698
-0.064048,-0.004054,0.106292
-0.064643,-0.005091,0.106819
-0.065183,-0.006160,0.107249
-0.065636,-0.007261,0.107551
-0.065973,-0.008391,0.107695
-0.066161,-0.009549,0.107652
-0.066178,-0.010726,0.107411
-0.066021,-0.011894,0.107022
-0.065691,-0.013018,0.106543
-0.065191,-0.014068,0.106032
-0.064521,-0.015009,0.105545
-0.063682,-0.015812,0.105139
-0.062685,-0.016456,0.104858
-0.061573,-0.016979,0.104682
-0.060402,-0.017438,0.104574
-0.059226,-0.017887,0.104497
-0.058097,-0.018380,0.104414
-0.057070,-0.018972,0.104289
-0.056192,-0.019708,0.104090
-0.055468,-0.020586,0.103832
-0.054885,-0.021577,0.103552
-0.054427,-0.022650,0.103285
-0.054080,-0.023779,0.103067
-0.053828,-0.024934,0.102933
-0.053658,-0.026088,0.102915
-0.053544,-0.027230,0.103003
-0.053457,-0.028360,0.103154
-0.053365,-0.029480,0.103323
-0.053239,-0.030591,0.103467
-0.053049,-0.031693,0.103542
-0.052767,-0.032788,0.103507
-0.052391,-0.033876,0.103364
-0.051959,-0.034950,0.103173
-0.051508,-0.036008,0.102997
-0.051075,-0.037045,0.102899
-0.050698,-0.038056,0.102938
-0.050413,-0.039037,0.103174
-0.050235,-0.039989,0.103628
-0.050133,-0.040920,0.104237
-0.050073,-0.041840,0.104928
-0.050018,-0.042758,0.105627
-0.049934,-0.043685,0.106264
-0.049788,-0.044629,0.106771
-0.049788,-0.044629,0.106771
-0.049492,-0.045568,0.107011
-0.048998,-0.046450,0.106947
-0.048334,-0.047239,0.106663
-0.047528,-0.047897,0.106243
-0.046610,-0.048386,0.105776
-0.045609,-0.048667,0.105351
-0.044555,-0.048711,0.105049
-0.043463,-0.048559,0.104866
-0.042344,-0.048285,0.104763
-0.041209,-0.047966,0.104702
-0.040068,-0.047677,0.104640
-0.038933,-0.047498,0.104536
-0.037815,-0.047504,0.104350
-0.036725,-0.047712,0.104091
-0.035671,-0.048095,0.103796
-0.034664,-0.048625,0.103507
-0.033714,-0.049272,0.103267
-0.032830,-0.050007,0.103118
-0.032023,-0.050799,0.103102
-0.031292,-0.051631,0.103234
-0.030623,-0.052499,0.103493
-0.030002,-0.053401,0.103853
-0.029416,-0.054334,0.104293
-0.028849,-0.055294,0.104787
-0.028286,-0.056280,0.105311
-0.027713,-0.057281,0.105836
-0.027111,-0.058280,0.106329
-0.026465,-0.059253,0.106755
-0.025756,-0.060180,0.107079
-0.024967,-0.061038,0.107265
-0.024081,-0.061807,0.107278
-0.023088,-0.062463,0.107098
-0.022010,-0.062985,0.106764
-0.020874,-0.063352,0.106327
-0.019709,-0.063542,0.105840
-0.018542,-0.063534,0.105354
-0.017403,-0.063306,0.104921
-0.016314,-0.062847,0.104586
-0.015267,-0.062211,0.104339
-0.014241,-0.061474,0.104152
-0.013216,-0.060712,0.103994
-0.012170,-0.060003,0.103837
-0.011084,-0.059425,0.103652
-0.009939,-0.059049,0.103411
-0.008742,-0.058884,0.103132
-0.007517,-0.058900,0.102853
-0.006286,-0.059067,0.102617
-0.005074,-0.059352,0.102464
-0.003903,-0.059725,0.102434
-0.002797,-0.060155,0.102568
-0.001758,-0.060625,0.102868
-0.000770,-0.061129,0.103303
0.000188,-0.061666,0.103837
0.001131,-0.062231,0.104437
0.002079,-0.062820,0.105069
0.003050,-0.063431,0.105698
0.004054,-0.064048,0.106292
0.005091,-0.064643,0.106819
0.006160,-0.065183,0.107249
0.007261,-0.065636,0.107551
0.008391,-0.065973,0.107695
0.009549,-0.066161,0.107652
0.010726,-0.066178,0.107411
0.011894,-0.066021,0.107022
0.013018,-0.065691,0.106543
0.014068,-0.065191,0.106032
0.015009,-0.064521,0.105545
0.015812,-0.063682,0.105139
0.016456,-0.062685,0.104858
0.016979,-0.061573,0.104682
0.017438,-0.060402,0.104574
0.017887,-0.059226,0.104497
0.018380,-0.058097,0.104414
0.018972,-0.057070,0.104289
0.019708,-0.056192,0.104090
0.020586,-0.055468,0.103832
0.021577,-0.054885,0.103552
0.022650,-0.054427,0.103285
0.023779,-0.054080,0.103067
0.024934,-0.053828,0.102933
0.026088,-0.053658,0.102915
0.027230,-0.053544,0.103003
0.028360,-0.053457,0.103154
0.029480,-0.053365,0.103323
0.030591,-0.053239,0.103467
0.031693,-0.053049,0.103542
0.032788,-0.052767,0.103507
0.033876,-0.052391,0.103364
0.034950,-0.051959,0.103173
0.036008,-0.051508,0.102997
0.037045,-0.051075,0.102899
0.038056,-0.050698,0.102938
0.039037,-0.050413,0.103174
0.039989,-0.050235,0.103628
0.040920,-0.050133,0.104237
0.041840,-0.050073,0.104928
0.042758,-0.050018,0.105627
0.043685,-0.049934,0.106264
0.044629,-0.049788,0.106771
0.044629,-0.049788,0.106771
0.045568,-0.049492,0.107011
0.046450,-0.048998,0.106947
0.047239,-0.048334,0.106663
0.047897,-0.047528,0.106243
0.048386,-0.046610,0.105776
0.048667,-0.045609,0.105351
0.048711,-0.044555,0.105049
0.048559,-0.043463,0.104866
0.048285,-0.042344,0.104763
0.047966,-0.041209,0.104702
0.047677,-0.040068,0.104640
0.047498,-0.038933,0.104536
0.047504,-0.037815,0.104350
0.047712,-0.036725,0.104091
0.048095,-0.035671,0.103796
0.048625,-0.034664,0.103507
0.049272,-0.033714,0.103267
0.050007,-0.032830,0.103118
0.050799,-0.032023,0.103102
0.051631,-0.031292,0.103234
0.052499,-0.030623,0.103493
0.053401,-0.030002,0.103853
0.054334,-0.029416,0.104293
0.055294,-0.028849,0.104787
0.056280,-0.028286,0.105311
0.057281,-0.027713,0.105836
0.058280,-0.027111,0.106329
0.059253,-0.026465,0.106755
0.060180,-0.025756,0.107079
0.061038,-0.024967,0.107265
0.061807,-0.024081,0.107278
0.062463,-0.023088,0.107098
0.062985,-0.022010,0.106764
0.063352,-0.020874,0.106327
0.063542,-0.019709,0.105840
0.063534,-0.018542,0.105354
0.063306,-0.017403,0.104921
0.062847,-0.016314,0.104586
0.062211,-0.015267,0.104339
0.061474,-0.014241,0.104152
0.060712,-0.013216,0.103994
0.060003,-0.012170,0.103837
0.059425,-0.011084,0.103652
0.059049,-0.009939,0.103411
0.058884,-0.008742,0.103132
0.058900,-0.007517,0.102853
0.059067,-0.006286,0.102617
0.059352,-0.005074,0.102464
0.059725,-0.003903,0.102434
0.060155,-0.002797,0.102568
0.060625,-0.001758,0.102868
0.061129,-0.000770,0.103303
0.061666,0.000188,0.103837
0.062231,0.001131,0.104437
0.062820,0.002079,0.105069
0.063431,0.003050,0.105698
0.064048,0.004054,0.106292
0.064643,0.005091,0.106819
0.065183,0.006160,0.107249
0.065636,0.007261,0.107551
0.065973,0.008391,0.107695
0.066161,0.009549,0.107652
0.066178,0.010726,0.107411
0.066021,0.011894,0.107022
0.065691,0.013018,0.106543
0.065191,0.014068,0.106032
0.064521,0.015009,0.105545
0.063682,0.015812,0.105139
0.062685,0.016456,0.104858
0.061573,0.016979,0.104682
0.060402,0.017438,0.104574
0.059226,0.017887,0.104497
0.058097,0.018380,0.104414
0.057070,0.018972,0.104289
0.056192,0.019708,0.104090
0.055468,0.020586,0.103832
0.054885,0.021577,0.103552
0.054427,0.022650,0.103285
0.054080,0.023779,0.103067
0.053828,0.024934,0.102933
0.053658,0.026088,0.102915
0.053544,0.027230,0.103003
0.053457,0.028360,0.103154
0.053365,0.029480,0.103323
0.053239,0.030591,0.103467
0.053049,0.031693,0.103542
0.052767,0.032788,0.103507
0.052391,0.033876,0.103364
0.051959,0.034950,0.103173
0.051508,0.036008,0.102997
0.051075,0.037045,0.102899
0.050698,0.038056,0.102938
0.050413,0.039037,0.103174
0.050235,0.039989,0.103628
0.050133,0.040920,0.104237
0.050073,0.041840,0.104928
0.050018,0.042758,0.105627
0.049934,0.043685,0.106264
0.049788,0.044629,0.106771


==> annulus_e1_r4_line_D=0.900000_u=0.9_dir=1.csv <==
0.043330,0.046936,0.107021
0.042601,0.047615,0.106563
0.041751,0.048007,0.106171
0.040803,0.048161,0.105841
0.039783,0.048125,0.105571
0.038716,0.047950,0.105357
0.037626,0.047686,0.105195
0.036540,0.047384,0.105080
0.035462,0.047080,0.104999
0.034394,0.046805,0.104931
0.033334,0.046589,0.104858
0.032282,0.046463,0.104760
0.031237,0.046459,0.104616
0.030201,0.046608,0.104408
0.029178,0.046911,0.104148
0.028182,0.047348,0.103873
0.027224,0.047898,0.103617
0.026316,0.048540,0.103420
0.025471,0.049251,0.103317
0.024702,0.050010,0.103347
0.024007,0.050805,0.103520
0.023373,0.051632,0.103812
0.022782,0.052493,0.104198
0.022219,0.053387,0.104653
0.021668,0.054311,0.105149
0.021111,0.055266,0.105661
0.020532,0.056242,0.106160
0.019917,0.057215,0.106612
0.019252,0.058159,0.106985
0.018522,0.059046,0.107245
0.017713,0.059849,0.107359
0.016810,0.060542,0.107292
0.015809,0.061097,0.107028
0.014733,0.061498,0.106613
0.013614,0.061728,0.106108
0.012484,0.061769,0.105573
0.011376,0.061606,0.105067
0.010322,0.061222,0.104654
0.009347,0.060609,0.104381
0.008438,0.059818,0.104233
0.007565,0.058922,0.104166
0.006700,0.057993,0.104136
0.005812,0.057103,0.104100
0.004872,0.056325,0.104016
0.003855,0.055728,0.103842
0.002762,0.055325,0.103591
0.001616,0.055095,0.103301
0.000440,0.055019,0.103015
-0.000744,0.055074,0.102772
-0.001913,0.055239,0.102616
-0.003046,0.055494,0.102584
-0.004134,0.055823,0.102691
-0.005185,0.056218,0.102925
-0.006205,0.056670,0.103269
-0.007201,0.057170,0.103711
-0.008180,0.057710,0.104236
-0.009149,0.058282,0.104829
-0.010116,0.058870,0.105462
-0.011092,0.059444,0.106085
-0.012088,0.059977,0.106645
-0.013115,0.060440,0.107091
-0.014182,0.060804,0.107369
-0.015300,0.061041,0.107431
-0.016467,0.061128,0.107251
-0.017645,0.061057,0.106886
-0.018790,0.060823,0.106403
-0.019860,0.060422,0.105868
-0.020811,0.059848,0.105349
-0.021602,0.059096,0.104911
-0.022203,0.058170,0.104605
-0.022650,0.057106,0.104414
-0.022996,0.055950,0.104300
-0.023294,0.054750,0.104227
-0.023596,0.053550,0.104156
-0.023954,0.052395,0.104052
-0.024415,0.051328,0.103882
-0.024987,0.050359,0.103650
-0.025662,0.049486,0.103378
-0.026428,0.048705,0.103087
-0.027275,0.048013,0.102800
-0.028194,0.047407,0.102536
-0.029174,0.046883,0.102316
-0.030202,0.046435,0.102154
-0.031262,0.046057,0.102061
-0.032337,0.045744,0.102044
-0.033413,0.045487,0.102114
-0.034473,0.045282,0.102277
-0.035503,0.045121,0.102543
-0.036498,0.044998,0.102909
-0.037467,0.044907,0.103359
-0.038420,0.044843,0.103874
-0.039367,0.044799,0.104438
-0.040316,0.044770,0.105033
-0.041279,0.044750,0.105643
-0.042257,0.044725,0.106239
-0.043238,0.044662,0.106766
-0.044210,0.044525,0.107164
-0.045158,0.044280,0.107376
-0.046071,0.043893,0.107347
-0.046936,0.043330,0.107021
-0.046936,0.043330,0.107021
-0.047615,0.042601,0.106563
-0.048007,0.041751,0.106171
-0.048161,0.040803,0.105841
-0.048125,0.039783,0.105571
-0.047950,0.038716,0.105357
-0.047686,0.037626,0.105195
-0.047384,0.036540,0.105080
-0.047080,0.035462,0.104999
-0.046805,0.034394,0.104931
-0.046589,0.033334,0.104858
-0.046463,0.032282,0.104760
-0.046459,0.031237,0.104616
-0.046608,0.030201,0.104408
-0.046911,0.029178,0.104148
-0.047348,0.028182,0.103873
-0.047898,0.027224,0.103617
-0.048540,0.026316,0.103420
-0.049251,0.025471,0.103317
-0.050010,0.024702,0.103347
-0.050805,0.024007,0.103520
-0.051632,0.023373,0.103812
-0.052493,0.022782,0.104198
-0.053387,0.022219,0.104653
-0.054311,0.021668,0.105149
-0.055266,0.021111,0.105661
-0.056242,0.020532,0.106160
-0.057215,0.019917,0.106612
-0.058159,0.019252,0.106985
-0.059046,0.018522,0.107245
-0.059849,0.017713,0.107359
-0.060542,0.016810,0.107292
-0.061097,0.015809,0.107028
-0.061498,0.014733,0.106613
-0.061728,0.013614,0.106108
-0.061769,0.012484,0.105573
-0.061606,0.011376,0.105067
-0.061222,0.010322,0.104654
-0.060609,0.009347,0.104381
-0.059818,0.008438,0.104233
-0.058922,0.007565,0.104166
-0.057993,0.006700,0.104136
-0.057103,0.005812,0.104100
-0.056325,0.004872,0.104016
-0.055728,0.003855,0.103842
-0.055325,0.002762,0.103591
-0.055095,0.001616,0.103301
-0.055019,0.000440,0.103015
-0.055074,-0.000744,0.102772
-0.055239,-0.001913,0.102616
-0.055494,-0.003046,0.102584
-0.055823,-0.004134,0.102691
-0.056218,-0.005185,0.102925
-0.056670,-0.006205,0.103269
-0.057170,-0.007201,0.103711
-0.057710,-0.008180,0.104236
-0.058282,-0.009149,0.104829
-0.058870,-0.010116,0.105462
-0.059444,-0.011092,0.106085
-0.059977,-0.012088,0.106645
-0.060440,-0.013115,0.107091
-0.060804,-0.014182,0.107369
-0.061041,-0.015300,0.107431
-0.061128,-0.016467,0.107251
-0.061057,-0.017645,0.106886
-0.060823,-0.018790,0.106403
-0.060422,-0.019860,0.105868
-0.059848,-0.020811,0.105349
-0.059096,-0.021602,0.104911
-0.058170,-0.022203,0.104605
-0.057106,-0.022650,0.104414
-0.055950,-0.022996,0.104300
-0.054750,-0.023294,0.104227
-0.053550,-0.023596,0.104156
-0.052395,-0.023954,0.104052
-0.051328,-0.024415,0.103882
-0.050359,-0.024987,0.103650
-0.049486,-0.025662,0.103378
-0.048705,-0.026428,0.103087
-0.048013,-0.027275,0.102800
-0.047407,-0.028194,0.102536
-0.046883,-0.029174,0.102316
-0.046435,-0.030202,0.102154
-0.046057,-0.031262,0.102061
-0.045744,-0.032337,0.102044
-0.045487,-0.033413,0.102114
-0.045282,-0.034473,0.102277
-0.045121,-0.035503,0.102543
-0.044998,-0.036498,0.102909
-0.044907,-0.037467,0.103359
-0.044843,-0.038420,0.103874
-0.044799,-0.039367,0.104438
-0.044770,-0.040316,0.105033
-0.044750,-0.041279,0.105643
-0.044725,-0.042257,0.106239
-0.044662,-0.043238,0.106766
-0.044525,-0.044210,0.107164
-0.044280,-0.045158,0.107376
-0.043893,-0.046071,0.107347
-0.043330,-0.046936,0.107021
-0.043330,-0.046936,0.107021
-0.042601,-0.047615,0.106563
-0.041751,-0.048007,0.106171
-0.040803,-0.048161,0.105841
-0.039783,-0.048125,0.105571
-0.038716,-0.047950,0.105357
-0.037626,-0.047686,0.105195
-0.036540,-0.047384,0.105080
-0.035462,-0.047080,0.104999
-0.034394,-0.046805,0.104931
-0.033334,-0.046589,0.104858
-0.032282,-0.046463,0.104760
-0.031237,-0.046459,0.104616
-0.030201,-0.046608,0.104408
-0.029178,-0.046911,0.104148
-0.028182,-0.047348,0.103873
-0.027224,-0.047898,0.103617
-0.026316,-0.048540,0.103420
-0.025471,-0.049251,0.103317
-0.024702,-0.050010,0.103347
-0.024007,-0.050805,0.103520
-0.023373,-0.051632,0.103812
-0.022782,-0.052493,0.104198
-0.022219,-0.053387,0.104653
-0.021668,-0.054311,0.105149
-0.021111,-0.055266,0.105661
-0.020532,-0.056242,0.106160
-0.019917,-0.057215,0.106612
-0.019252,-0.058159,0.106985
-0.018522,-0.059046,0.107245
-0.017713,-0.059849,0.107359
-0.016810,-0.060542,0.107292
-0.015809,-0.061097,0.107028
-0.014733,-0.061498,0.106613
-0.013614,-0.061728,0.106108
-0.012484,-0.061769,0.105573
-0.011376,-0.061606,0.105067
-0.010322,-0.061222,0.104654
-0.009347,-0.060609,0.104381
-0.008438,-0.059818,0.104233
-0.007565,-0.058922,0.104166
-0.006700,-0.057993,0.104136
-0.005812,-0.057103,0.104100
-0.004872,-0.056325,0.104016
-0.003855,-0.055728,0.103842
-0.002762,-0.055325,0.103591
-0.001616,-0.055095,0.103301
-0.000440,-0.055019,0.103015
0.000744,-0.055074,0.102772
0.001913,-0.055239,0.102616
0.003046,-0.055494,0.102584
0.004134,-0.055823,0.102691
0.005185,-0.056218,0.102925
0.006205,-0.056670,0.103269
0.007201,-0.057170,0.103711
0.008180,-0.057710,0.104236
0.009149,-0.058282,0.104829
0.010116,-0.058870,0.105462
0.011092,-0.059444,0.106085
0.012088,-0.059977,0.106645
0.013115,-0.060440,0.107091
0.014182,-0.060804,0.107369
0.015300,-0.061041,0.107431
0.016467,-0.061128,0.107251
0.017645,-0.061057,0.106886
0.018790,-0.060823,0.106403
0.019860,-0.060422,0.105868
0.020811,-0.059848,0.105349
0.021602,-0.059096,0.104911
0.022203,-0.058170,0.104605
0.022650,-0.057106,0.104414
0.022996,-0.055950,0.104300
0.023294,-0.054750,0.104227
0.023596,-0.053550,0.104156
0.023954,-0.052395,0.104052
0.024415,-0.051328,0.103882
0.024987,-0.050359,0.103650
0.025662,-0.049486,0.103378
0.026428,-0.048705,0.103087
0.027275,-0.048013,0.102800
0.028194,-0.047407,0.102536
0.029174,-0.046883,0.102316
0.030202,-0.046435,0.102154
0.031262,-0.046057,0.102061
0.032337,-0.045744,0.102044
0.033413,-0.045487,0.102114
0.034473,-0.045282,0.102277
0.035503,-0.045121,0.102543
0.036498,-0.044998,0.102909
0.037467,-0.044907,0.103359
0.038420,-0.044843,0.103874
0.039367,-0.044799,0.104438
0.040316,-0.044770,0.105033
0.041279,-0.044750,0.105643
0.042257,-0.044725,0.106239
0.043238,-0.044662,0.106766
0.044210,-0.044525,0.107164
0.045158,-0.044280,0.107376
0.046071,-0.043893,0.107347
0.046936,-0.043330,0.107021
0.046936,-0.043330,0.107021
0.047615,-0.042601,0.106563
0.048007,-0.041751,0.106171
0.048161,-0.040803,0.105841
0.048125,-0.039783,0.105571
0.047950,-0.038716,0.105357
0.047686,-0.037626,0.105195
0.047384,-0.036540,0.105080
0.047080,-0.035462,0.104999
0.046805,-0.034394,0.104931
0.046589,-0.033334,0.104858
0.046463,-0.032282,0.104760
0.046459,-0.031237,0.104616
0.046608,-0.030201,0.104408
0.046911,-0.029178,0.104148
0.047348,-0.028182,0.103873
0.047898,-0.027224,0.103617
0.048540,-0.026316,0.103420
0.049251,-0.025471,0.103317
0.050010,-0.024702,0.103347
0.050805,-0.024007,0.103520
0.051632,-0.023373,0.103812
0.052493,-0.022782,0.104198
0.053387,-0.022219,0.104653
0.054311,-0.021668,0.105149
0.055266,-0.021111,0.105661
0.056242,-0.020532,0.106160
0.057215,-0.019917,0.106612
0.058159,-0.019252,0.106985
0.059046,-0.018522,0.107245
0.059849,-0.017713,0.107359
0.060542,-0.016810,0.107292
0.061097,-0.015809,0.107028
0.061498,-0.014733,0.106613
0.061728,-0.013614,0.106108
0.061769,-0.012484,0.105573
0.061606,-0.011376,0.105067
0.061222,-0.010322,0.104654
0.060609,-0.009347,0.104381
0.059818,-0.008438,0.104233
0.058922,-0.007565,0.104166
0.057993,-0.006700,0.104136
0.057103,-0.005812,0.104100
0.056325,-0.004872,0.104016
0.055728,-0.003855,0.103842
0.055325,-0.002762,0.103591
0.055095,-0.001616,0.103301
0.055019,-0.000440,0.103015
0.055074,0.000744,0.102772
0.055239,0.001913,0.102616
0.055494,0.003046,0.102584
0.055823,0.004134,0.102691
0.056218,0.005185,0.102925
0.056670,0.006205,0.103269
0.057170,0.007201,0.103711
0.057710,0.008180,0.104236
0.058282,0.009149,0.104829
0.058870,0.010116,0.105462
0.059444,0.011092,0.106085
0.059977,0.012088,0.106645
0.060440,0.013115,0.107091
0.060804,0.014182,0.107369
0.061041,0.015300,0.107431
0.061128,0.016467,0.107251
0.061057,0.017645,0.106886
0.060823,0.018790,0.106403
0.060422,0.019860,0.105868
0.059848,0.020811,0.105349
0.059096,0.021602,0.104911
0.058170,0.022203,0.104605
0.057106,0.022650,0.104414
0.055950,0.022996,0.104300
0.054750,0.023294,0.104227
0.053550,0.023596,0.104156
0.052395,0.023954,0.104052
0.051328,0.024415,0.103882
0.050359,0.024987,0.103650
0.049486,0.025662,0.103378
0.048705,0.026428,0.103087
0.048013,0.027275,0.102800
0.047407,0.028194,0.102536
0.046883,0.029174,0.102316
0.046435,0.030202,0.102154
0.046057,0.031262,0.102061
0.045744,0.032337,0.102044
0.045487,0.033413,0.102114
0.045282,0.034473,0.102277
0.045121,0.035503,0.102543
0.044998,0.036498,0.102909
0.044907,0.037467,0.103359
0.044843,0.038420,0.103874
0.044799,0.039367,0.104438
0.044770,0.040316,0.105033
0.044750,0.041279,0.105643
0.044725,0.042257,0.106239
0.044662,0.043238,0.106766
0.044525,0.044210,0.107164
0.044280,0.045158,0.107376
0.043893,0.046071,0.107347
0.043330,0.046936,0.107021


==> annulus_e1_r4_line_D=1.000000_u=0.9_dir=1.csv <==
0.035994,0.047585,0.107391
0.035394,0.048372,0.106982
0.034639,0.048873,0.106550
0.033763,0.049123,0.106126
0.032799,0.049157,0.105737
0.031783,0.049011,0.105415
0.030751,0.048722,0.105190
0.029735,0.048329,0.105088
0.028739,0.047870,0.105088
0.027755,0.047385,0.105149
0.026774,0.046916,0.105231
0.025789,0.046503,0.105290
0.024789,0.046190,0.105283
0.023768,0.046016,0.105171
0.022730,0.045995,0.104956
0.021693,0.046113,0.104677
0.020671,0.046360,0.104373
0.019682,0.046724,0.104083
0.018742,0.047192,0.103847
0.017869,0.047752,0.103705
0.017067,0.048393,0.103679
0.016329,0.049106,0.103764
0.015646,0.049884,0.103953
0.015009,0.050717,0.104241
0.014408,0.051597,0.104621
0.013834,0.052514,0.105088
0.013274,0.053455,0.105618
0.012704,0.054396,0.106160
0.012102,0.055313,0.106658
0.011445,0.056179,0.107054
0.010708,0.056970,0.107290
0.009869,0.057660,0.107308
0.008916,0.058223,0.107076
0.007879,0.058638,0.106652
0.006798,0.058883,0.106112
0.005714,0.058934,0.105533
0.004667,0.058771,0.104992
0.003699,0.058370,0.104569
0.002841,0.057721,0.104327
0.002076,0.056871,0.104244
0.001367,0.055888,0.104268
0.000678,0.054845,0.104345
-0.000028,0.053809,0.104421
-0.000788,0.052854,0.104441
-0.001636,0.052045,0.104357
-0.002573,0.051403,0.104170
-0.003583,0.050917,0.103916
-0.004645,0.050579,0.103630
-0.005743,0.050377,0.103347
-0.006856,0.050303,0.103104
-0.007968,0.050345,0.102936
-0.009065,0.050495,0.102863
-0.010145,0.050740,0.102896
-0.011203,0.051070,0.103042
-0.012234,0.051474,0.103308
-0.013236,0.051942,0.103704
-0.014204,0.052462,0.104237
-0.015143,0.053017,0.104884
-0.016068,0.053573,0.105575
-0.016999,0.054098,0.106237
-0.017954,0.054561,0.106795
-0.018949,0.054927,0.107177
-0.020003,0.055167,0.107309
-0.021117,0.055253,0.107157
-0.022248,0.055180,0.106784
-0.023346,0.054943,0.106272
-0.024360,0.054538,0.105703
-0.025240,0.053962,0.105157
-0.025938,0.053210,0.104714
-0.026419,0.052288,0.104435
-0.026721,0.051227,0.104299
-0.026901,0.050071,0.104260
-0.027017,0.048862,0.104273
-0.027124,0.047643,0.104293
-0.027279,0.046454,0.104274
-0.027533,0.045334,0.104179
-0.027898,0.044294,0.104005
-0.028368,0.043333,0.103774
-0.028934,0.042449,0.103503
-0.029591,0.041640,0.103213
-0.030331,0.040904,0.102921
-0.031147,0.040240,0.102647
-0.032028,0.039646,0.102407
-0.032957,0.039120,0.102216
-0.033920,0.038663,0.102088
-0.034902,0.038273,0.102037
-0.035888,0.037949,0.102077
-0.036863,0.037689,0.102222
-0.037820,0.037489,0.102477
-0.038758,0.037341,0.102832
-0.039678,0.037235,0.103280
-0.040581,0.037164,0.103813
-0.041467,0.037118,0.104421
-0.042336,0.037090,0.105098
-0.043193,0.037065,0.105814
-0.044045,0.037015,0.106497
-0.044901,0.036911,0.107071
-0.045771,0.036725,0.107460
-0.046663,0.036428,0.107590
-0.047585,0.035994,0.107391
-0.047585,0.035994,0.107391
-0.048372,0.035394,0.106982
-0.048873,0.034639,0.106550
-0.049123,0.033763,0.106126
-0.049157,0.032799,0.105737
-0.049011,0.031783,0.105415
-0.048722,0.030751,0.105190
-0.048329,0.029735,0.105088
-0.047870,0.028739,0.105088
-0.047385,0.027755,0.105149
-0.046916,0.026774,0.105231
-0.046503,0.025789,0.105290
-0.046190,0.024789,0.105283
-0.046016,0.023768,0.105171
-0.045995,0.022730,0.104956
-0.046113,0.021693,0.104677
-0.046360,0.020671,0.104373
-0.046724,0.019682,0.104083
-0.047192,0.018742,0.103847
-0.047752,0.017869,0.103705
-0.048393,0.017067,0.103679
-0.049106,0.016329,0.103764
-0.049884,0.015646,0.103953
-0.050717,0.015009,0.104241
-0.051597,0.014408,0.104621
-0.052514,0.013834,0.105088
-0.053455,0.013274,0.105618
-0.054396,0.012704,0.106160
-0.055313,0.012102,0.106658
-0.056179,0.011445,0.107054
-0.056970,0.010708,0.107290
-0.057660,0.009869,0.107308
-0.058223,0.008916,0.107076
-0.058638,0.007879,0.106652
-0.058883,0.006798,0.106112
-0.058934,0.005714,0.105533
-0.058771,0.004667,0.104992
-0.058370,0.003699,0.104569
-0.057721,0.002841,0.104327
-0.056871,0.002076,0.104244
-0.055888,0.001367,0.104268
-0.054845,0.000678,0.104345
-0.053809,-0.000028,0.104421
-0.052854,-0.000788,0.104441
-0.052045,-0.001636,0.104357
-0.051403,-0.002573,0.104170
-0.050917,-0.003583,0.103916
-0.050579,-0.004645,0.103630
-0.050377,-0.005743,0.103347
-0.050303,-0.006856,0.103104
-0.050345,-0.007968,0.102936
-0.050495,-0.009065,0.102863
-0.050740,-0.010145,0.102896
-0.051070,-0.011203,0.103042
-0.051474,-0.012234,0.103308
-0.051942,-0.013236,0.103704
-0.052462,-0.014204,0.104237
-0.053017,-0.015143,0.104884
-0.053573,-0.016068,0.105575
-0.054098,-0.016999,0.106237
-0.054561,-0.017954,0.106795
-0.054927,-0.018949,0.107177
-0.055167,-0.020003,0.107309
-0.055253,-0.021117,0.107157
-0.055180,-0.022248,0.106784
-0.054943,-0.023346,0.106272
-0.054538,-0.024360,0.105703
-0.053962,-0.025240,0.105157
-0.053210,-0.025938,0.104714
-0.052288,-0.026419,0.104435
-0.051227,-0.026721,0.104299
-0.050071,-0.026901,0.104260
-0.048862,-0.027017,0.104273
-0.047643,-0.027124,0.104293
-0.046454,-0.027279,0.104274
-0.045334,-0.027533,0.104179
-0.044294,-0.027898,0.104005
-0.043333,-0.028368,0.103774
-0.042449,-0.028934,0.103503
-0.041640,-0.029591,0.103213
-0.040904,-0.030331,0.102921
-0.040240,-0.031147,0.102647
-0.039646,-0.032028,0.102407
-0.039120,-0.032957,0.102216
-0.038663,-0.033920,0.102088
-0.038273,-0.034902,0.102037
-0.037949,-0.035888,0.102077
-0.037689,-0.036863,0.102222
-0.037489,-0.037820,0.102477
-0.037341,-0.038758,0.102832
-0.037235,-0.039678,0.103280
-0.037164,-0.040581,0.103813
-0.037118,-0.041467,0.104421
-0.037090,-0.042336,0.105098
-0.037065,-0.043193,0.105814
-0.037015,-0.044045,0.106497
-0.036911,-0.044901,0.107071
-0.036725,-0.045771,0.107460
-0.036428,-0.046663,0.107590
-0.035994,-0.047585,0.107391
-0.035994,-0.047585,0.107391
-0.035394,-0.048372,0.106982
-0.034639,-0.048873,0.106550
-0.033763,-0.049123,0.106126
-0.032799,-0.049157,0.105737
-0.031783,-0.049011,0.105415
-0.030751,-0.048722,0.105190
-0.029735,-0.048329,0.105088
-0.028739,-0.047870,0.105088
-0.027755,-0.047385,0.105149
-0.026774,-0.046916,0.105231
-0.025789,-0.046503,0.105290
-0.024789,-0.046190,0.105283
-0.023768,-0.046016,0.105171
-0.022730,-0.045995,0.104956
-0.021693,-0.046113,0.104677
-0.020671,-0.046360,0.104373
-0.019682,-0.046724,0.104083
-0.018742,-0.047192,0.103847
-0.017869,-0.047752,0.103705
-0.017067,-0.048393,0.103679
-0.016329,-0.049106,0.103764
-0.015646,-0.049884,0.103953
-0.015009,-0.050717,0.104241
-0.014408,-0.051597,0.104621
-0.013834,-0.052514,0.105088
-0.013274,-0.053455,0.105618
-0.012704,-0.054396,0.106160
-0.012102,-0.055313,0.106658
-0.011445,-0.056179,0.107054
-0.010708,-0.056970,0.107290
-0.009869,-0.057660,0.107308
-0.008916,-0.058223,0.107076
-0.007879,-0.058638,0.106652
-0.006798,-0.058883,0.106112
-0.005714,-0.058934,0.105533
-0.004667,-0.058771,0.104992
-0.003699,-0.058370,0.104569
-0.002841,-0.057721,0.104327
-0.002076,-0.056871,0.104244
-0.001367,-0.055888,0.104268
-0.000678,-0.054845,0.104345
0.000028,-0.053809,0.104421
0.000788,-0.052854,0.104441
0.001636,-0.052045,0.104357
0.002573,-0.051403,0.104170
0.003583,-0.050917,0.103916
0.004645,-0.050579,0.103630
0.005743,-0.050377,0.103347
0.006856,-0.050303,0.103104
0.007968,-0.050345,0.102936
0.009065,-0.050495,0.102863
0.010145,-0.050740,0.102896
0.011203,-0.051070,0.103042
0.012234,-0.051474,0.103308
0.013236,-0.051942,0.103704
0.014204,-0.052462,0.104237
0.015143,-0.053017,0.104884
0.016068,-0.053573,0.105575
0.016999,-0.054098,0.106237
0.017954,-0.054561,0.106795
0.018949,-0.054927,0.107177
0.020003,-0.055167,0.107309
0.021117,-0.055253,0.107157
0.022248,-0.055180,0.106784
0.023346,-0.054943,0.106272
0.024360,-0.054538,0.105703
0.025240,-0.053962,0.105157
0.025938,-0.053210,0.104714
0.026419,-0.052288,0.104435
0.026721,-0.051227,0.104299
0.026901,-0.050071,0.104260
0.027017,-0.048862,0.104273
0.027124,-0.047643,0.104293
0.027279,-0.046454,0.104274
0.027533,-0.045334,0.104179
0.027898,-0.044294,0.104005
0.028368,-0.043333,0.103774
0.028934,-0.042449,0.103503
0.029591,-0.041640,0.103213
0.030331,-0.040904,0.102921
0.031147,-0.040240,0.102647
0.032028,-0.039646,0.102407
0.032957,-0.039120,0.102216
0.033920,-0.038663,0.102088
0.034902,-0.038273,0.102037
0.035888,-0.037949,0.102077
0.036863,-0.037689,0.102222
0.037820,-0.037489,0.102477
0.038758,-0.037341,0.102832
0.039678,-0.037235,0.103280
0.040581,-0.037164,0.103813
0.041467,-0.037118,0.104421
0.042336,-0.037090,0.105098
0.043193,-0.037065,0.105814
0.044045,-0.037015,0.106497
0.044901,-0.036911,0.107071
0.045771,-0.036725,0.107460
0.046663,-0.036428,0.107590
0.047585,-0.035994,0.107391
0.047585,-0.035994,0.107391
0.048372,-0.035394,0.106982
0.048873,-0.034639,0.106550
0.049123,-0.033763,0.106126
0.049157,-0.032799,0.105737
0.049011,-0.031783,0.105415
0.048722,-0.030751,0.105190
0.048329,-0.029735,0.105088
0.047870,-0.028739,0.105088
0.047385,-0.027755,0.105149
0.046916,-0.026774,0.105231
0.046503,-0.025789,0.105290
0.046190,-0.024789,0.105283
0.046016,-0.023768,0.105171
0.045995,-0.022730,0.104956
0.046113,-0.021693,0.104677
0.046360,-0.020671,0.104373
0.046724,-0.019682,0.104083
0.047192,-0.018742,0.103847
0.047752,-0.017869,0.103705
0.048393,-0.017067,0.103679
0.049106,-0.016329,0.103764
0.049884,-0.015646,0.103953
0.050717,-0.015009,0.104241
0.051597,-0.014408,0.104621
0.052514,-0.013834,0.105088
0.053455,-0.013274,0.105618
0.054396,-0.012704,0.106160
0.055313,-0.012102,0.106658
0.056179,-0.011445,0.107054
0.056970,-0.010708,0.107290
0.057660,-0.009869,0.107308
0.058223,-0.008916,0.107076
0.058638,-0.007879,0.106652
0.058883,-0.006798,0.106112
0.058934,-0.005714,0.105533
0.058771,-0.004667,0.104992
0.058370,-0.003699,0.104569
0.057721,-0.002841,0.104327
0.056871,-0.002076,0.104244
0.055888,-0.001367,0.104268
0.054845,-0.000678,0.104345
0.053809,0.000028,0.104421
0.052854,0.000788,0.104441
0.052045,0.001636,0.104357
0.051403,0.002573,0.104170
0.050917,0.003583,0.103916
0.050579,0.004645,0.103630
0.050377,0.005743,0.103347
0.050303,0.006856,0.103104
0.050345,0.007968,0.102936
0.050495,0.009065,0.102863
0.050740,0.010145,0.102896
0.051070,0.011203,0.103042
0.051474,0.012234,0.103308
0.051942,0.013236,0.103704
0.052462,0.014204,0.104237
0.053017,0.015143,0.104884
0.053573,0.016068,0.105575
0.054098,0.016999,0.106237
0.054561,0.017954,0.106795
0.054927,0.018949,0.107177
0.055167,0.020003,0.107309
0.055253,0.021117,0.107157
0.055180,0.022248,0.106784
0.054943,0.023346,0.106272
0.054538,0.024360,0.105703
0.053962,0.025240,0.105157
0.053210,0.025938,0.104714
0.052288,0.026419,0.104435
0.051227,0.026721,0.104299
0.050071,0.026901,0.104260
0.048862,0.027017,0.104273
0.047643,0.027124,0.104293
0.046454,0.027279,0.104274
0.045334,0.027533,0.104179
0.044294,0.027898,0.104005
0.043333,0.028368,0.103774
0.042449,0.028934,0.103503
0.041640,0.029591,0.103213
0.040904,0.030331,0.102921
0.040240,0.031147,0.102647
0.039646,0.032028,0.102407
0.039120,0.032957,0.102216
0.038663,0.033920,0.102088
0.038273,0.034902,0.102037
0.037949,0.035888,0.102077
0.037689,0.036863,0.102222
0.037489,0.037820,0.102477
0.037341,0.038758,0.102832
0.037235,0.039678,0.103280
0.037164,0.040581,0.103813
0.037118,0.041467,0.104421
0.037090,0.042336,0.105098
0.037065,0.043193,0.105814
0.037015,0.044045,0.106497
0.036911,0.044901,0.107071
0.036725,0.045771,0.107460
0.036428,0.046663,0.107590
0.035994,0.047585,0.107391


==> annulus_e1_r4_out.csv <==
Load factor, Moment
0,0
0.1,89.33771395
0.2,176.1149022
0.3,257.400052
0.4,327.201968
0.5,376.0641607
0.6,406.5165643
0.7,429.3045718
0.8,444.2018064
0.9,450.9226571
1,450.9183889


==> cylinder_e0_r2_TFT_line_D=0.700000_u=0.5_dir=1.csv <==
0.145958,0.089443,1.000000
0.144661,0.091525,1.000000
0.143327,0.093600,1.000000
0.141956,0.095667,1.000000
0.140546,0.097726,1.000000
0.139099,0.099776,1.000000
0.137613,0.101815,1.000000
0.136089,0.103843,1.000000
0.134528,0.105858,1.000000
0.132928,0.107861,1.000000
0.131289,0.109849,1.000000
0.129613,0.111822,1.000000
0.127898,0.113779,1.000000
0.126146,0.115719,1.000000
0.124356,0.117641,1.000000
0.122528,0.119544,1.000000
0.120662,0.121426,1.000000
0.118759,0.123288,1.000000
0.116820,0.125127,1.000000
0.114843,0.126944,1.000000
0.112831,0.128736,1.000000
0.110782,0.130503,1.000000
0.108698,0.132244,1.000000
0.106578,0.133958,1.000000
0.104424,0.135644,1.000000
0.102236,0.137301,1.000000
0.100014,0.138928,1.000000
0.097759,0.140524,1.000000
0.095472,0.142087,1.000000
0.093153,0.143619,1.000000
0.090802,0.145116,1.000000
0.088422,0.146579,1.000000
0.086011,0.148006,1.000000
0.083572,0.149397,1.000000
0.081104,0.150751,1.000000
0.078610,0.152067,1.000000
0.076089,0.153344,1.000000
0.073542,0.154581,1.000000
0.070971,0.155778,1.000000
0.068376,0.156935,1.000000
0.065758,0.158049,1.000000
0.063119,0.159122,1.000000
0.060460,0.160151,1.000000
0.057780,0.161137,1.000000
0.055082,0.162079,1.000000
0.052367,0.162977,1.000000
0.049635,0.163829,1.000000
0.046888,0.164637,1.000000
0.044127,0.165398,1.000000
0.041353,0.166113,1.000000
0.038568,0.166782,1.000000
0.035771,0.167404,1.000000
0.032966,0.167979,1.000000
0.030152,0.168507,1.000000
0.027331,0.168988,1.000000
0.024504,0.169421,1.000000
0.021672,0.169806,1.000000
0.018837,0.170144,1.000000
0.016000,0.170434,1.000000
0.013162,0.170677,1.000000
0.010323,0.170872,1.000000
0.007486,0.171020,1.000000
0.004652,0.171120,1.000000
0.001821,0.171174,1.000000
-0.001005,0.171180,1.000000
-0.003825,0.171141,1.000000
-0.006638,0.171055,1.000000
-0.009443,0.170923,1.000000
-0.012239,0.170745,1.000000
-0.015024,0.170523,1.000000
-0.017798,0.170256,1.000000
-0.020560,0.169944,1.000000
-0.023308,0.169589,1.000000
-0.026041,0.169191,1.000000
-0.028760,0.168750,1.000000
-0.031462,0.168267,1.000000
-0.034146,0.167743,1.000000
-0.036813,0.167178,1.000000
-0.039460,0.166573,1.000000
-0.042088,0.165929,1.000000
-0.044695,0.165245,1.000000
-0.047281,0.164524,1.000000
-0.049844,0.163766,1.000000
-0.052384,0.162971,1.000000
-0.054901,0.162140,1.000000
-0.057394,0.161275,1.000000
-0.059861,0.160375,1.000000
-0.062304,0.159443,1.000000
-0.064720,0.158477,1.000000
-0.067109,0.157480,1.000000
-0.069471,0.156453,1.000000
-0.071806,0.155395,1.000000
-0.074113,0.154308,1.000000
-0.076391,0.153193,1.000000
-0.078641,0.152050,1.000000
-0.080861,0.150881,1.000000
-0.083051,0.149687,1.000000
-0.085212,0.148467,1.000000
-0.087343,0.147224,1.000000
-0.089443,0.145958,1.000000
-0.089443,0.145958,1.000000
-0.091525,0.144661,1.000000
-0.093600,0.143327,1.000000
-0.095667,0.141956,1.000000
-0.097726,0.140546,1.000000
-0.099776,0.139099,1.000000
-0.101815,0.137613,1.000000
-0.103843,0.136089,1.000000
-0.105858,0.134528,1.000000
-0.107861,0.132928,1.000000
-0.109849,0.131289,1.000000
-0.111822,0.129613,1.000000
-0.113779,0.127898,1.000000
-0.115719,0.126146,1.000000
-0.117641,0.124356,1.000000
-0.119544,0.122528,1.000000
-0.121426,0.120662,1.000000
-0.123288,0.118759,1.000000
-0.125127,0.116820,1.000000
-0.126944,0.114843,1.000000
-0.128736,0.112831,1.000000
-0.130503,0.110782,1.000000
-0.132244,0.108698,1.000000
-0.133958,0.106578,1.000000
-0.135644,0.104424,1.000000
-0.137301,0.102236,1.000000
-0.138928,0.100014,1.000000
-0.140524,0.097759,1.000000
-0.142087,0.095472,1.000000
-0.143619,0.093153,1.000000
-0.145116,0.090802,1.000000
-0.146579,0.088422,1.000000
-0.148006,0.086011,1.000000
-0.149397,0.083572,1.000000
-0.150751,0.081104,1.000000
-0.152067,0.078610,1.000000
-0.153344,0.076089,1.000000
-0.154581,0.073542,1.000000
-0.155778,0.070971,1.000000
-0.156935,0.068376,1.000000
-0.158049,0.065758,1.000000
-0.159122,0.063119,1.000000
-0.160151,0.060460,1.000000
-0.161137,0.057780,1.000000
-0.162079,0.055082,1.000000
-0.162977,0.052367,1.000000
-0.163829,0.049635,1.000000
-0.164637,0.046888,1.000000
-0.165398,0.044127,1.000000
-0.166113,0.041353,1.000000
-0.166782,0.038568,1.000000
-0.167404,0.035771,1.000000
-0.167979,0.032966,1.000000
-0.168507,0.030152,1.000000
-0.168988,0.027331,1.000000
-0.169421,0.024504,1.000000
-0.169806,0.021672,1.000000
-0.170144,0.018837,1.000000
-0.170434,0.016000,1.000000
-0.170677,0.013162,1.000000
-0.170872,0.010323,1.000000
-0.171020,0.007486,1.000000
-0.171120,0.004652,1.000000
-0.171174,0.001821,1.000000
-0.171180,-0.001005,1.000000
-0.171141,-0.003825,1.000000
-0.171055,-0.006638,1.000000
-0.170923,-0.009443,1.000000
-0.170745,-0.012239,1.000000
-0.170523,-0.015024,1.000000
-0.170256,-0.017798,1.000000
-0.169944,-0.020560,1.000000
-0.169589,-0.023308,1.000000
-0.169191,-0.026041,1.000000
-0.168750,-0.028760,1.000000
-0.168267,-0.031462,1.000000
-0.167743,-0.034146,1.000000
-0.167178,-0.036813,1.000000
-0.166573,-0.039460,1.000000
-0.165929,-0.042088,1.000000
-0.165245,-0.044695,1.000000
-0.164524,-0.047281,1.000000
-0.163766,-0.049844,1.000000
-0.162971,-0.052384,1.000000
-0.162140,-0.054901,1.000000
-0.161275,-0.057394,1.000000
-0.160375,-0.059861,1.000000
-0.159443,-0.062304,1.000000
-0.158477,-0.064720,1.000000
-0.157480,-0.067109,1.000000
-0.156453,-0.069471,1.000000
-0.155395,-0.071806,1.000000
-0.154308,-0.074113,1.000000
-0.153193,-0.076391,1.000000
-0.152050,-0.078641,1.000000
-0.150881,-0.080861,1.000000
-0.149687,-0.083051,1.000000
-0.148467,-0.085212,1.000000
-0.147224,-0.087343,1.000000
-0.145958,-0.089443,1.000000
-0.145958,-0.089443,1.000000
-0.144661,-0.091525,1.000000
-0.143327,-0.093600,1.000000
-0.141956,-0.095667,1.000000
-0.140546,-0.097726,1.000000
-0.139099,-0.099776,1.000000
-0.137613,-0.101815,1.000000
-0.136089,-0.103843,1.000000
-0.134528,-0.105858,1.000000
-0.132928,-0.107861,1.000000
-0.131289,-0.109849,1.000000
-0.129613,-0.111822,1.000000
-0.127898,-0.113779,1.000000
-0.126146,-0.115719,1.000000
-0.124356,-0.117641,1.000000
-0.122528,-0.119544,1.000000
-0.120662,-0.121426,1.000000
-0.118759,-0.123288,1.000000
-0.116820,-0.125127,1.000000
-0.114843,-0.126944,1.000000
-0.112831,-0.128736,1.000000
-0.110782,-0.130503,1.000000
-0.108698,-0.132244,1.000000
-0.106578,-0.133958,1.000000
-0.104424,-0.135644,1.000000
-0.102236,-0.137301,1.000000
-0.100014,-0.138928,1.000000
-0.097759,-0.140524,1.000000
-0.095472,-0.142087,1.000000
-0.093153,-0.143619,1.000000
-0.090802,-0.145116,1.000000
-0.088422,-0.146579,1.000000
-0.086011,-0.148006,1.000000
-0.083572,-0.149397,1.000000
-0.081104,-0.150751,1.000000
-0.078610,-0.152067,1.000000
-0.076089,-0.153344,1.000000
-0.073542,-0.154581,1.000000
-0.070971,-0.155778,1.000000
-0.068376,-0.156935,1.000000
-0.065758,-0.158049,1.000000
-0.063119,-0.159122,1.000000
-0.060460,-0.160151,1.000000
-0.057780,-0.161137,1.000000
-0.055082,-0.162079,1.000000
-0.052367,-0.162977,1.000000
-0.049635,-0.163829,1.000000
-0.046888,-0.164637,1.000000
-0.044127,-0.165398,1.000000
-0.041353,-0.166113,1.000000
-0.038568,-0.166782,1.000000
-0.035771,-0.167404,1.000000
-0.032966,-0.167979,1.000000
-0.030152,-0.168507,1.000000
-0.027331,-0.168988,1.000000
-0.024504,-0.169421,1.000000
-0.021672,-0.169806,1.000000
-0.018837,-0.170144,1.000000
-0.016000,-0.170434,1.000000
-0.013162,-0.170677,1.000000
-0.010323,-0.170872,1.000000
-0.007486,-0.171020,1.000000
-0.004652,-0.171120,1.000000
-0.001821,-0.171174,1.000000
0.001005,-0.171180,1.000000
0.003825,-0.171141,1.000000
0.006638,-0.171055,1.000000
0.009443,-0.170923,1.000000
0.012239,-0.170745,1.000000
0.015024,-0.170523,1.000000
0.017798,-0.170256,1.000000
0.020560,-0.169944,1.000000
0.023308,-0.169589,1.000000
0.026041,-0.169191,1.000000
0.028760,-0.168750,1.000000
0.031462,-0.168267,1.000000
0.034146,-0.167743,1.000000
0.036813,-0.167178,1.000000
0.039460,-0.166573,1.000000
0.042088,-0.165929,1.000000
0.044695,-0.165245,1.000000
0.047281,-0.164524,1.000000
0.049844,-0.163766,1.000000
0.052384,-0.162971,1.000000
0.054901,-0.162140,1.000000
0.057394,-0.161275,1.000000
0.059861,-0.160375,1.000000
0.062304,-0.159443,1.000000
0.064720,-0.158477,1.000000
0.067109,-0.157480,1.000000
0.069471,-0.156453,1.000000
0.071806,-0.155395,1.000000
0.074113,-0.154308,1.000000
0.076391,-0.153193,1.000000
0.078641,-0.152050,1.000000
0.080861,-0.150881,1.000000
0.083051,-0.149687,1.000000
0.085212,-0.148467,1.000000
0.087343,-0.147224,1.000000
0.089443,-0.145958,1.000000
0.089443,-0.145958,1.000000
0.091525,-0.144661,1.000000
0.093600,-0.143327,1.000000
0.095667,-0.141956,1.000000
0.097726,-0.140546,1.000000
0.099776,-0.139099,1.000000
0.101815,-0.137613,1.000000
0.103843,-0.136089,1.000000
0.105858,-0.134528,1.000000
0.107861,-0.132928,1.000000
0.109849,-0.131289,1.000000
0.111822,-0.129613,1.000000
0.113779,-0.127898,1.000000
0.115719,-0.126146,1.000000
0.117641,-0.124356,1.000000
0.119544,-0.122528,1.000000
0.121426,-0.120662,1.000000
0.123288,-0.118759,1.000000
0.125127,-0.116820,1.000000
0.126944,-0.114843,1.000000
0.128736,-0.112831,1.000000
0.130503,-0.110782,1.000000
0.132244,-0.108698,1.000000
0.133958,-0.106578,1.000000
0.135644,-0.104424,1.000000
0.137301,-0.102236,1.000000
0.138928,-0.100014,1.000000
0.140524,-0.097759,1.000000
0.142087,-0.095472,1.000000
0.143619,-0.093153,1.000000
0.145116,-0.090802,1.000000
0.146579,-0.088422,1.000000
0.148006,-0.086011,1.000000
0.149397,-0.083572,1.000000
0.150751,-0.081104,1.000000
0.152067,-0.078610,1.000000
0.153344,-0.076089,1.000000
0.154581,-0.073542,1.000000
0.155778,-0.070971,1.000000
0.156935,-0.068376,1.000000
0.158049,-0.065758,1.000000
0.159122,-0.063119,1.000000
0.160151,-0.060460,1.000000
0.161137,-0.057780,1.000000
0.162079,-0.055082,1.000000
0.162977,-0.052367,1.000000
0.163829,-0.049635,1.000000
0.164637,-0.046888,1.000000
0.165398,-0.044127,1.000000
0.166113,-0.041353,1.000000
0.166782,-0.038568,1.000000
0.167404,-0.035771,1.000000
0.167979,-0.032966,1.000000
0.168507,-0.030152,1.000000
0.168988,-0.027331,1.000000
0.169421,-0.024504,1.000000
0.169806,-0.021672,1.000000
0.170144,-0.018837,1.000000
0.170434,-0.016000,1.000000
0.170677,-0.013162,1.000000
0.170872,-0.010323,1.000000
0.171020,-0.007486,1.000000
0.171120,-0.004652,1.000000
0.171174,-0.001821,1.000000
0.171180,0.001005,1.000000
0.171141,0.003825,1.000000
0.171055,0.006638,1.000000
0.170923,0.009443,1.000000
0.170745,0.012239,1.000000
0.170523,0.015024,1.000000
0.170256,0.017798,1.000000
0.169944,0.020560,1.000000
0.169589,0.023308,1.000000
0.169191,0.026041,1.000000
0.168750,0.028760,1.000000
0.168267,0.031462,1.000000
0.167743,0.034146,1.000000
0.167178,0.036813,1.000000
0.166573,0.039460,1.000000
0.165929,0.042088,1.000000
0.165245,0.044695,1.000000
0.164524,0.047281,1.000000
0.163766,0.049844,1.000000
0.162971,0.052384,1.000000
0.162140,0.054901,1.000000
0.161275,0.057394,1.000000
0.160375,0.059861,1.000000
0.159443,0.062304,1.000000
0.158477,0.064720,1.000000
0.157480,0.067109,1.000000
0.156453,0.069471,1.000000
0.155395,0.071806,1.000000
0.154308,0.074113,1.000000
0.153193,0.076391,1.000000
0.152050,0.078641,1.000000
0.150881,0.080861,1.000000
0.149687,0.083051,1.000000
0.148467,0.085212,1.000000
0.147224,0.087343,1.000000
0.145958,0.089443,1.000000


==> cylinder_e0_r2_TFT_line_D=0.800000_u=0.5_dir=1.csv <==
0.134268,0.097552,1.000000
0.132857,0.099465,1.000000
0.131410,0.101369,1.000000
0.129927,0.103263,1.000000
0.128408,0.105146,1.000000
0.126853,0.107017,1.000000
0.125262,0.108875,1.000000
0.123635,0.110719,1.000000
0.121972,0.112548,1.000000
0.120273,0.114362,1.000000
0.118539,0.116159,1.000000
0.116768,0.117938,1.000000
0.114962,0.119700,1.000000
0.113121,0.121441,1.000000
0.111244,0.123163,1.000000
0.109333,0.124863,1.000000
0.107387,0.126540,1.000000
0.105406,0.128195,1.000000
0.103391,0.129825,1.000000
0.101343,0.131430,1.000000
0.099261,0.133010,1.000000
0.097147,0.134562,1.000000
0.095000,0.136086,1.000000
0.092821,0.137581,1.000000
0.090611,0.139047,1.000000
0.088370,0.140482,1.000000
0.086099,0.141885,1.000000
0.083798,0.143256,1.000000
0.081468,0.144594,1.000000
0.079110,0.145897,1.000000
0.076724,0.147166,1.000000
0.074312,0.148398,1.000000
0.071874,0.149595,1.000000
0.069410,0.150753,1.000000
0.066922,0.151874,1.000000
0.064411,0.152956,1.000000
0.061877,0.153999,1.000000
0.059322,0.155001,1.000000
0.056746,0.155963,1.000000
0.054150,0.156883,1.000000
0.051535,0.157761,1.000000
0.048903,0.158597,1.000000
0.046254,0.159389,1.000000
0.043589,0.160139,1.000000
0.040910,0.160844,1.000000
0.038217,0.161505,1.000000
0.035512,0.162121,1.000000
0.032795,0.162693,1.000000
0.030069,0.163218,1.000000
0.027333,0.163699,1.000000
0.024590,0.164133,1.000000
0.021840,0.164522,1.000000
0.019085,0.164864,1.000000
0.016325,0.165160,1.000000
0.013561,0.165410,1.000000
0.010796,0.165614,1.000000
0.008030,0.165771,1.000000
0.005264,0.165882,1.000000
0.002500,0.165946,1.000000
-0.000262,0.165965,1.000000
-0.003020,0.165938,1.000000
-0.005773,0.165865,1.000000
-0.008520,0.165746,1.000000
-0.011261,0.165583,1.000000
-0.013993,0.165374,1.000000
-0.016715,0.165121,1.000000
-0.019428,0.164824,1.000000
-0.022129,0.164483,1.000000
-0.024817,0.164099,1.000000
-0.027492,0.163672,1.000000
-0.030153,0.163203,1.000000
-0.032799,0.162692,1.000000
-0.035428,0.162140,1.000000
-0.038040,0.161547,1.000000
-0.040633,0.160914,1.000000
-0.043208,0.160242,1.000000
-0.045763,0.159531,1.000000
-0.048297,0.158782,1.000000
-0.050810,0.157996,1.000000
-0.053301,0.157173,1.000000
-0.055769,0.156314,1.000000
-0.058213,0.155421,1.000000
-0.060633,0.154493,1.000000
-0.063028,0.153531,1.000000
-0.065397,0.152537,1.000000
-0.067740,0.151511,1.000000
-0.070057,0.150454,1.000000
-0.072346,0.149366,1.000000
-0.074608,0.148250,1.000000
-0.076842,0.147104,1.000000
-0.079047,0.145931,1.000000
-0.081223,0.144731,1.000000
-0.083370,0.143505,1.000000
-0.085487,0.142254,1.000000
-0.087574,0.140979,1.000000
-0.089631,0.139680,1.000000
-0.091658,0.138359,1.000000
-0.093653,0.137016,1.000000
-0.095618,0.135652,1.000000
-0.097552,0.134268,1.000000
-0.097552,0.134268,1.000000
-0.099465,0.132857,1.000000
-0.101369,0.131410,1.000000
-0.103263,0.129927,1.000000
-0.105146,0.128408,1.000000
-0.107017,0.126853,1.000000
-0.108875,0.125262,1.000000
-0.110719,0.123635,1.000000
-0.112548,0.121972,1.000000
-0.114362,0.120273,1.000000
-0.116159,0.118539,1.000000
-0.117938,0.116768,1.000000
-0.119700,0.114962,1.000000
-0.121441,0.113121,1.000000
-0.123163,0.111244,1.000000
-0.124863,0.109333,1.000000
-0.126540,0.107387,1.000000
-0.128195,0.105406,1.000000
-0.129825,0.103391,1.000000
-0.131430,0.101343,1.000000
-0.133010,0.099261,1.000000
-0.134562,0.097147,1.000000
-0.136086,0.095000,1.000000
-0.137581,0.092821,1.000000
-0.139047,0.090611,1.000000
-0.140482,0.088370,1.000000
-0.141885,0.086099,1.000000
-0.143256,0.083798,1.000000
-0.144594,0.081468,1.000000
-0.145897,0.079110,1.000000
-0.147166,0.076724,1.000000
-0.148398,0.074312,1.000000
-0.149595,0.071874,1.000000
-0.150753,0.069410,1.000000
-0.151874,0.066922,1.000000
-0.152956,0.064411,1.000000
-0.153999,0.061877,1.000000
-0.155001,0.059322,1.000000
-0.155963,0.056746,1.000000
-0.156883,0.054150,1.000000
-0.157761,0.051535,1.000000
-0.158597,0.048903,1.000000
-0.159389,0.046254,1.000000
-0.160139,0.043589,1.000000
-0.160844,0.040910,1.000000
-0.161505,0.038217,1.000000
-0.162121,0.035512,1.000000
-0.162693,0.032795,1.000000
-0.163218,0.030069,1.000000
-0.163699,0.027333,1.000000
-0.164133,0.024590,1.000000
-0.164522,0.021840,1.000000
-0.164864,0.019085,1.000000
-0.165160,0.016325,1.000000
-0.165410,0.013561,1.000000
-0.165614,0.010796,1.000000
-0.165771,0.008030,1.000000
-0.165882,0.005264,1.000000
-0.165946,0.002500,1.000000
-0.165965,-0.000262,1.000000
-0.165938,-0.003020,1.000000
-0.165865,-0.005773,1.000000
-0.165746,-0.008520,1.000000
-0.165583,-0.011261,1.000000
-0.165374,-0.013993,1.000000
-0.165121,-0.016715,1.000000
-0.164824,-0.019428,1.000000
-0.164483,-0.022129,1.000000
-0.164099,-0.024817,1.000000
-0.163672,-0.027492,1.000000
-0.163203,-0.030153,1.000000
-0.162692,-0.032799,1.000000
-0.162140,-0.035428,1.000000
-0.161547,-0.038040,1.000000
-0.160914,-0.040633,1.000000
-0.160242,-0.043208,1.000000
-0.159531,-0.045763,1.000000
-0.158782,-0.048297,1.000000
-0.157996,-0.050810,1.000000
-0.157173,-0.053301,1.000000
-0.156314,-0.055769,1.000000
-0.155421,-0.058213,1.000000
-0.154493,-0.060633,1.000000
-0.153531,-0.063028,1.000000
-0.152537,-0.065397,1.000000
-0.151511,-0.067740,1.000000
-0.150454,-0.070057,1.000000
-0.149366,-0.072346,1.000000
-0.148250,-0.074608,1.000000
-0.147104,-0.076842,1.000000
-0.145931,-0.079047,1.000000
-0.144731,-0.081223,1.000000
-0.143505,-0.083370,1.000000
-0.142254,-0.085487,1.000000
-0.140979,-0.087574,1.000000
-0.139680,-0.089631,1.000000
-0.138359,-0.091658,1.000000
-0.137016,-0.093653,1.000000
-0.135652,-0.095618,1.000000
-0.134268,-0.097552,1.000000
-0.134268,-0.097552,1.000000
-0.132857,-0.099465,1.000000
-0.131410,-0.101369,1.000000
-0.129927,-0.103263,1.000000
-0.128408,-0.105146,1.000000
-0.126853,-0.107017,1.000000
-0.125262,-0.108875,1.000000
-0.123635,-0.110719,1.000000
-0.121972,-0.112548,1.000000
-0.120273,-0.114362,1.000000
-0.118539,-0.116159,1.000000
-0.116768,-0.117938,1.000000
-0.114962,-0.119700,1.000000
-0.113121,-0.121441,1.000000
-0.111244,-0.123163,1.000000
-0.109333,-0.124863,1.000000
-0.107387,-0.126540,1.000000
-0.105406,-0.128195,1.000000
-0.103391,-0.129825,1.000000
-0.101343,-0.131430,1.000000
-0.099261,-0.133010,1.000000
-0.097147,-0.134562,1.000000
-0.095000,-0.136086,1.000000
-0.092821,-0.137581,1.000000
-0.090611,-0.139047,1.000000
-0.088370,-0.140482,1.000000
-0.086099,-0.141885,1.000000
-0.083798,-0.143256,1.000000
-0.081468,-0.144594,1.000000
-0.079110,-0.145897,1.000000
-0.076724,-0.147166,1.000000
-0.074312,-0.148398,1.000000
-0.071874,-0.149595,1.000000
-0.069410,-0.150753,1.000000
-0.066922,-0.151874,1.000000
-0.064411,-0.152956,1.000000
-0.061877,-0.153999,1.000000
-0.059322,-0.155001,1.000000
-0.056746,-0.155963,1.000000
-0.054150,-0.156883,1.000000
-0.051535,-0.157761,1.000000
-0.048903,-0.158597,1.000000
-0.046254,-0.159389,1.000000
-0.043589,-0.160139,1.000000
-0.040910,-0.160844,1.000000
-0.038217,-0.161505,1.000000
-0.035512,-0.162121,1.000000
-0.032795,-0.162693,1.000000
-0.030069,-0.163218,1.000000
-0.027333,-0.163699,1.000000
-0.024590,-0.164133,1.000000
-0.021840,-0.164522,1.000000
-0.019085,-0.164864,1.000000
-0.016325,-0.165160,1.000000
-0.013561,-0.165410,1.000000
-0.010796,-0.165614,1.000000
-0.008030,-0.165771,1.000000
-0.005264,-0.165882,1.000000
-0.002500,-0.165946,1.000000
0.000262,-0.165965,1.000000
0.003020,-0.165938,1.000000
0.005773,-0.165865,1.000000
0.008520,-0.165746,1.000000
0.011261,-0.165583,1.000000
0.013993,-0.165374,1.000000
0.016715,-0.165121,1.000000
0.019428,-0.164824,1.000000
0.022129,-0.164483,1.000000
0.024817,-0.164099,1.000000
0.027492,-0.163672,1.000000
0.030153,-0.163203,1.000000
0.032799,-0.162692,1.000000
0.035428,-0.162140,1.000000
0.038040,-0.161547,1.000000
0.040633,-0.160914,1.000000
0.043208,-0.160242,1.000000
0.045763,-0.159531,1.000000
0.048297,-0.158782,1.000000
0.050810,-0.157996,1.000000
0.053301,-0.157173,1.000000
0.055769,-0.156314,1.000000
0.058213,-0.155421,1.000000
0.060633,-0.154493,1.000000
0.063028,-0.153531,1.000000
0.065397,-0.152537,1.000000
0.067740,-0.151511,1.000000
0.070057,-0.150454,1.000000
0.072346,-0.149366,1.000000
0.074608,-0.148250,1.000000
0.076842,-0.147104,1.000000
0.079047,-0.145931,1.000000
0.081223,-0.144731,1.000000
0.083370,-0.143505,1.000000
0.085487,-0.142254,1.000000
0.087574,-0.140979,1.000000
0.089631,-0.139680,1.000000
0.091658,-0.138359,1.000000
0.093653,-0.137016,1.000000
0.095618,-0.135652,1.000000
0.097552,-0.134268,1.000000
0.097552,-0.134268,1.000000
0.099465,-0.132857,1.000000
0.101369,-0.131410,1.000000
0.103263,-0.129927,1.000000
0.105146,-0.128408,1.000000
0.107017,-0.126853,1.000000
0.108875,-0.125262,1.000000
0.110719,-0.123635,1.000000
0.112548,-0.121972,1.000000
0.114362,-0.120273,1.000000
0.116159,-0.118539,1.000000
0.117938,-0.116768,1.000000
0.119700,-0.114962,1.000000
0.121441,-0.113121,1.000000
0.123163,-0.111244,1.000000
0.124863,-0.109333,1.000000
0.126540,-0.107387,1.000000
0.128195,-0.105406,1.000000
0.129825,-0.103391,1.000000
0.131430,-0.101343,1.000000
0.133010,-0.099261,1.000000
0.134562,-0.097147,1.000000
0.136086,-0.095000,1.000000
0.137581,-0.092821,1.000000
0.139047,-0.090611,1.000000
0.140482,-0.088370,1.000000
0.141885,-0.086099,1.000000
0.143256,-0.083798,1.000000
0.144594,-0.081468,1.000000
0.145897,-0.079110,1.000000
0.147166,-0.076724,1.000000
0.148398,-0.074312,1.000000
0.149595,-0.071874,1.000000
0.150753,-0.069410,1.000000
0.151874,-0.066922,1.000000
0.152956,-0.064411,1.000000
0.153999,-0.061877,1.000000
0.155001,-0.059322,1.000000
0.155963,-0.056746,1.000000
0.156883,-0.054150,1.000000
0.157761,-0.051535,1.000000
0.158597,-0.048903,1.000000
0.159389,-0.046254,1.000000
0.160139,-0.043589,1.000000
0.160844,-0.040910,1.000000
0.161505,-0.038217,1.000000
0.162121,-0.035512,1.000000
0.162693,-0.032795,1.000000
0.163218,-0.030069,1.000000
0.163699,-0.027333,1.000000
0.164133,-0.024590,1.000000
0.164522,-0.021840,1.000000
0.164864,-0.019085,1.000000
0.165160,-0.016325,1.000000
0.165410,-0.013561,1.000000
0.165614,-0.010796,1.000000
0.165771,-0.008030,1.000000
0.165882,-0.005264,1.000000
0.165946,-0.002500,1.000000
0.165965,0.000262,1.000000
0.165938,0.003020,1.000000
0.165865,0.005773,1.000000
0.165746,0.008520,1.000000
0.165583,0.011261,1.000000
0.165374,0.013993,1.000000
0.165121,0.016715,1.000000
0.164824,0.019428,1.000000
0.164483,0.022129,1.000000
0.164099,0.024817,1.000000
0.163672,0.027492,1.000000
0.163203,0.030153,1.000000
0.162692,0.032799,1.000000
0.162140,0.035428,1.000000
0.161547,0.038040,1.000000
0.160914,0.040633,1.000000
0.160242,0.043208,1.000000
0.159531,0.045763,1.000000
0.158782,0.048297,1.000000
0.157996,0.050810,1.000000
0.157173,0.053301,1.000000
0.156314,0.055769,1.000000
0.155421,0.058213,1.000000
0.154493,0.060633,1.000000
0.153531,0.063028,1.000000
0.152537,0.065397,1.000000
0.151511,0.067740,1.000000
0.150454,0.070057,1.000000
0.149366,0.072346,1.000000
0.148250,0.074608,1.000000
0.147104,0.076842,1.000000
0.145931,0.079047,1.000000
0.144731,0.081223,1.000000
0.143505,0.083370,1.000000
0.142254,0.085487,1.000000
0.140979,0.087574,1.000000
0.139680,0.089631,1.000000
0.138359,0.091658,1.000000
0.137016,0.093653,1.000000
0.135652,0.095618,1.000000
0.134268,0.097552,1.000000


==> cylinder_e0_r2_TFT_line_D=0.900000_u=0.5_dir=1.csv <==
0.119679,0.102215,1.000000
0.118202,0.103919,1.000000
0.116692,0.105612,1.000000
0.115149,0.107292,1.000000
0.113573,0.108959,1.000000
0.111964,0.110612,1.000000
0.110322,0.112250,1.000000
0.108646,0.113872,1.000000
0.106938,0.115478,1.000000
0.105197,0.117066,1.000000
0.103424,0.118636,1.000000
0.101617,0.120187,1.000000
0.099779,0.121718,1.000000
0.097909,0.123227,1.000000
0.096006,0.124715,1.000000
0.094073,0.126180,1.000000
0.092108,0.127621,1.000000
0.090112,0.129038,1.000000
0.088086,0.130429,1.000000
0.086031,0.131794,1.000000
0.083945,0.133132,1.000000
0.081830,0.134443,1.000000
0.079687,0.135724,1.000000
0.077516,0.136975,1.000000
0.075318,0.138197,1.000000
0.073092,0.139386,1.000000
0.070841,0.140544,1.000000
0.068563,0.141669,1.000000
0.066261,0.142760,1.000000
0.063935,0.143817,1.000000
0.061585,0.144839,1.000000
0.059213,0.145825,1.000000
0.056819,0.146774,1.000000
0.054404,0.147687,1.000000
0.051968,0.148561,1.000000
0.049514,0.149397,1.000000
0.047040,0.150194,1.000000
0.044550,0.150952,1.000000
0.042043,0.151669,1.000000
0.039520,0.152346,1.000000
0.036983,0.152981,1.000000
0.034432,0.153576,1.000000
0.031869,0.154128,1.000000
0.029294,0.154638,1.000000
0.026708,0.155106,1.000000
0.024113,0.155530,1.000000
0.021510,0.155911,1.000000
0.018900,0.156249,1.000000
0.016283,0.156544,1.000000
0.013661,0.156794,1.000000
0.011035,0.157001,1.000000
0.008406,0.157164,1.000000
0.005776,0.157282,1.000000
0.003145,0.157357,1.000000
0.000514,0.157387,1.000000
-0.002116,0.157374,1.000000
-0.004742,0.157317,1.000000
-0.007365,0.157216,1.000000
-0.009984,0.157071,1.000000
-0.012596,0.156883,1.000000
-0.015202,0.156652,1.000000
-0.017799,0.156379,1.000000
-0.020387,0.156062,1.000000
-0.022966,0.155704,1.000000
-0.025533,0.155303,1.000000
-0.028088,0.154862,1.000000
-0.030630,0.154379,1.000000
-0.033159,0.153856,1.000000
-0.035672,0.153292,1.000000
-0.038169,0.152690,1.000000
-0.040650,0.152048,1.000000
-0.043113,0.151368,1.000000
-0.045557,0.150651,1.000000
-0.047982,0.149896,1.000000
-0.050387,0.149104,1.000000
-0.052772,0.148277,1.000000
-0.055134,0.147415,1.000000
-0.057474,0.146519,1.000000
-0.059792,0.145588,1.000000
-0.062085,0.144625,1.000000
-0.064354,0.143630,1.000000
-0.066598,0.142603,1.000000
-0.068817,0.141546,1.000000
-0.071010,0.140459,1.000000
-0.073176,0.139342,1.000000
-0.075315,0.138198,1.000000
-0.077426,0.137026,1.000000
-0.079510,0.135828,1.000000
-0.081565,0.134604,1.000000
-0.083591,0.133355,1.000000
-0.085589,0.132082,1.000000
-0.087557,0.130785,1.000000
-0.089495,0.129467,1.000000
-0.091404,0.128126,1.000000
-0.093282,0.126765,1.000000
-0.095130,0.125385,1.000000
-0.096948,0.123985,1.000000
-0.098734,0.122566,1.000000
-0.100490,0.121131,1.000000
-0.102215,0.119679,1.000000
-0.102215,0.119679,1.000000
-0.103919,0.118202,1.000000
-0.105612,0.116692,1.000000
-0.107292,0.115149,1.000000
-0.108959,0.113573,1.000000
-0.110612,0.111964,1.000000
-0.112250,0.110322,1.000000
-0.113872,0.108646,1.000000
-0.115478,0.106938,1.000000
-0.117066,0.105197,1.000000
-0.118636,0.103424,1.000000
-0.120187,0.101617,1.000000
-0.121718,0.099779,1.000000
-0.123227,0.097909,1.000000
-0.124715,0.096006,1.000000
-0.126180,0.094073,1.000000
-0.127621,0.092108,1.000000
-0.129038,0.090112,1.000000
-0.130429,0.088086,1.000000
-0.131794,0.086031,1.000000
-0.133132,0.083945,1.000000
-0.134443,0.081830,1.000000
-0.135724,0.079687,1.000000
-0.136975,0.077516,1.000000
-0.138197,0.075318,1.000000
-0.139386,0.073092,1.000000
-0.140544,0.070841,1.000000
-0.141669,0.068563,1.000000
-0.142760,0.066261,1.000000
-0.143817,0.063935,1.000000
-0.144839,0.061585,1.000000
-0.145825,0.059213,1.000000
-0.146774,0.056819,1.000000
-0.147687,0.054404,1.000000
-0.148561,0.051968,1.000000
-0.149397,0.049514,1.000000
-0.150194,0.047040,1.000000
-0.150952,0.044550,1.000000
-0.151669,0.042043,1.000000
-0.152346,0.039520,1.000000
-0.152981,0.036983,1.000000
-0.153576,0.034432,1.000000
-0.154128,0.031869,1.000000
-0.154638,0.029294,1.000000
-0.155106,0.026708,1.000000
-0.155530,0.024113,1.000000
-0.155911,0.021510,1.000000
-0.156249,0.018900,1.000000
-0.156544,0.016283,1.000000
-0.156794,0.013661,1.000000
-0.157001,0.011035,1.000000
-0.157164,0.008406,1.000000
-0.157282,0.005776,1.000000
-0.157357,0.003145,1.000000
-0.157387,0.000514,1.000000
-0.157374,-0.002116,1.000000
-0.157317,-0.004742,1.000000
-0.157216,-0.007365,1.000000
-0.157071,-0.009984,1.000000
-0.156883,-0.012596,1.000000
-0.156652,-0.015202,1.000000
-0.156379,-0.017799,1.000000
-0.156062,-0.020387,1.000000
-0.155704,-0.022966,1.000000
-0.155303,-0.025533,1.000000
-0.154862,-0.028088,1.000000
-0.154379,-0.030630,1.000000
-0.153856,-0.033159,1.000000
-0.153292,-0.035672,1.000000
-0.152690,-0.038169,1.000000
-0.152048,-0.040650,1.000000
-0.151368,-0.043113,1.000000
-0.150651,-0.045557,1.000000
-0.149896,-0.047982,1.000000
-0.149104,-0.050387,1.000000
-0.148277,-0.052772,1.000000
-0.147415,-0.055134,1.000000
-0.146519,-0.057474,1.000000
-0.145588,-0.059792,1.000000
-0.144625,-0.062085,1.000000
-0.143630,-0.064354,1.000000
-0.142603,-0.066598,1.000000
-0.141546,-0.068817,1.000000
-0.140459,-0.071010,1.000000
-0.139342,-0.073176,1.000000
-0.138198,-0.075315,1.000000
-0.137026,-0.077426,1.000000
-0.135828,-0.079510,1.000000
-0.134604,-0.081565,1.000000
-0.133355,-0.083591,1.000000
-0.132082,-0.085589,1.000000
-0.130785,-0.087557,1.000000
-0.129467,-0.089495,1.000000
-0.128126,-0.091404,1.000000
-0.126765,-0.093282,1.000000
-0.125385,-0.095130,1.000000
-0.123985,-0.096948,1.000000
-0.122566,-0.098734,1.000000
-0.121131,-0.100490,1.000000
-0.119679,-0.102215,1.000000
-0.119679,-0.102215,1.000000
-0.118202,-0.103919,1.000000
-0.116692,-0.105612,1.000000
-0.115149,-0.107292,1.000000
-0.113573,-0.108959,1.000000
-0.111964,-0.110612,1.000000
-0.110322,-0.112250,1.000000
-0.108646,-0.113872,1.000000
-0.106938,-0.115478,1.000000
-0.105197,-0.117066,1.000000
-0.103424,-0.118636,1.000000
-0.101617,-0.120187,1.000000
-0.099779,-0.121718,1.000000
-0.097909,-0.123227,1.000000
-0.096006,-0.124715,1.000000
-0.094073,-0.126180,1.000000
-0.092108,-0.127621,1.000000
-0.090112,-0.129038,1.000000
-0.088086,-0.130429,1.000000
-0.086031,-0.131794,1.000000
-0.083945,-0.133132,1.000000
-0.081830,-0.134443,1.000000
-0.079687,-0.135724,1.000000
-0.077516,-0.136975,1.000000
-0.075318,-0.138197,1.000000
-0.073092,-0.139386,1.000000
-0.070841,-0.140544,1.000000
-0.068563,-0.141669,1.000000
-0.066261,-0.142760,1.000000
-0.063935,-0.143817,1.000000
-0.061585,-0.144839,1.000000
-0.059213,-0.145825,1.000000
-0.056819,-0.146774,1.000000
-0.054404,-0.147687,1.000000
-0.051968,-0.148561,1.000000
-0.049514,-0.149397,1.000000
-0.047040,-0.150194,1.000000
-0.044550,-0.150952,1.000000
-0.042043,-0.151669,1.000000
-0.039520,-0.152346,1.000000
-0.036983,-0.152981,1.000000
-0.034432,-0.153576,1.000000
-0.031869,-0.154128,1.000000
-0.029294,-0.154638,1.000000
-0.026708,-0.155106,1.000000
-0.024113,-0.155530,1.000000
-0.021510,-0.155911,1.000000
-0.018900,-0.156249,1.000000
-0.016283,-0.156544,1.000000
-0.013661,-0.156794,1.000000
-0.011035,-0.157001,1.000000
-0.008406,-0.157164,1.000000
-0.005776,-0.157282,1.000000
-0.003145,-0.157357,1.000000
-0.000514,-0.157387,1.000000
0.002116,-0.157374,1.000000
0.004742,-0.157317,1.000000
0.007365,-0.157216,1.000000
0.009984,-0.157071,1.000000
0.012596,-0.156883,1.000000
0.015202,-0.156652,1.000000
0.017799,-0.156379,1.000000
0.020387,-0.156062,1.000000
0.022966,-0.155704,1.000000
0.025533,-0.155303,1.000000
0.028088,-0.154862,1.000000
0.030630,-0.154379,1.000000
0.033159,-0.153856,1.000000
0.035672,-0.153292,1.000000
0.038169,-0.152690,1.000000
0.040650,-0.152048,1.000000
0.043113,-0.151368,1.000000
0.045557,-0.150651,1.000000
0.047982,-0.149896,1.000000
0.050387,-0.149104,1.000000
0.052772,-0.148277,1.000000
0.055134,-0.147415,1.000000
0.057474,-0.146519,1.000000
0.059792,-0.145588,1.000000
0.062085,-0.144625,1.000000
0.064354,-0.143630,1.000000
0.066598,-0.142603,1.000000
0.068817,-0.141546,1.000000
0.071010,-0.140459,1.000000
0.073176,-0.139342,1.000000
0.075315,-0.138198,1.000000
0.077426,-0.137026,1.000000
0.079510,-0.135828,1.000000
0.081565,-0.134604,1.000000
0.083591,-0.133355,1.000000
0.085589,-0.132082,1.000000
0.087557,-0.130785,1.000000
0.089495,-0.129467,1.000000
0.091404,-0.128126,1.000000
0.093282,-0.126765,1.000000
0.095130,-0.125385,1.000000
0.096948,-0.123985,1.000000
0.098734,-0.122566,1.000000
0.100490,-0.121131,1.000000
0.102215,-0.119679,1.000000
0.102215,-0.119679,1.000000
0.103919,-0.118202,1.000000
0.105612,-0.116692,1.000000
0.107292,-0.115149,1.000000
0.108959,-0.113573,1.000000
0.110612,-0.111964,1.000000
0.112250,-0.110322,1.000000
0.113872,-0.108646,1.000000
0.115478,-0.106938,1.000000
0.117066,-0.105197,1.000000
0.118636,-0.103424,1.000000
0.120187,-0.101617,1.000000
0.121718,-0.099779,1.000000
0.123227,-0.097909,1.000000
0.124715,-0.096006,1.000000
0.126180,-0.094073,1.000000
0.127621,-0.092108,1.000000
0.129038,-0.090112,1.000000
0.130429,-0.088086,1.000000
0.131794,-0.086031,1.000000
0.133132,-0.083945,1.000000
0.134443,-0.081830,1.000000
0.135724,-0.079687,1.000000
0.136975,-0.077516,1.000000
0.138197,-0.075318,1.000000
0.139386,-0.073092,1.000000
0.140544,-0.070841,1.000000
0.141669,-0.068563,1.000000
0.142760,-0.066261,1.000000
0.143817,-0.063935,1.000000
0.144839,-0.061585,1.000000
0.145825,-0.059213,1.000000
0.146774,-0.056819,1.000000
0.147687,-0.054404,1.000000
0.148561,-0.051968,1.000000
0.149397,-0.049514,1.000000
0.150194,-0.047040,1.000000
0.150952,-0.044550,1.000000
0.151669,-0.042043,1.000000
0.152346,-0.039520,1.000000
0.152981,-0.036983,1.000000
0.153576,-0.034432,1.000000
0.154128,-0.031869,1.000000
0.154638,-0.029294,1.000000
0.155106,-0.026708,1.000000
0.155530,-0.024113,1.000000
0.155911,-0.021510,1.000000
0.156249,-0.018900,1.000000
0.156544,-0.016283,1.000000
0.156794,-0.013661,1.000000
0.157001,-0.011035,1.000000
0.157164,-0.008406,1.000000
0.157282,-0.005776,1.000000
0.157357,-0.003145,1.000000
0.157387,-0.000514,1.000000
0.157374,0.002116,1.000000
0.157317,0.004742,1.000000
0.157216,0.007365,1.000000
0.157071,0.009984,1.000000
0.156883,0.012596,1.000000
0.156652,0.015202,1.000000
0.156379,0.017799,1.000000
0.156062,0.020387,1.000000
0.155704,0.022966,1.000000
0.155303,0.025533,1.000000
0.154862,0.028088,1.000000
0.154379,0.030630,1.000000
0.153856,0.033159,1.000000
0.153292,0.035672,1.000000
0.152690,0.038169,1.000000
0.152048,0.040650,1.000000
0.151368,0.043113,1.000000
0.150651,0.045557,1.000000
0.149896,0.047982,1.000000
0.149104,0.050387,1.000000
0.148277,0.052772,1.000000
0.147415,0.055134,1.000000
0.146519,0.057474,1.000000
0.145588,0.059792,1.000000
0.144625,0.062085,1.000000
0.143630,0.064354,1.000000
0.142603,0.066598,1.000000
0.141546,0.068817,1.000000
0.140459,0.071010,1.000000
0.139342,0.073176,1.000000
0.138198,0.075315,1.000000
0.137026,0.077426,1.000000
0.135828,0.079510,1.000000
0.134604,0.081565,1.000000
0.133355,0.083591,1.000000
0.132082,0.085589,1.000000
0.130785,0.087557,1.000000
0.129467,0.089495,1.000000
0.128126,0.091404,1.000000
0.126765,0.093282,1.000000
0.125385,0.095130,1.000000
0.123985,0.096948,1.000000
0.122566,0.098734,1.000000
0.121131,0.100490,1.000000
0.119679,0.102215,1.000000


==> cylinder_e0_r2_TFT_line_D=1.000000_u=0.5_dir=1.csv <==
0.103612,0.103557,0.999988
0.102118,0.105030,0.999988
0.100594,0.106490,0.999988
0.099040,0.107936,0.999988
0.097456,0.109368,0.999988
0.095843,0.110784,0.999988
0.094200,0.112184,0.999989
0.092527,0.113566,0.999989
0.090826,0.114932,0.999989
0.089095,0.116278,0.999989
0.087335,0.117605,0.999989
0.085546,0.118912,0.999989
0.083729,0.120199,0.999989
0.081884,0.121463,0.999989
0.080011,0.122705,0.999989
0.078110,0.123923,0.999990
0.076183,0.125117,0.999990
0.074228,0.126287,0.999990
0.072247,0.127430,0.999990
0.070240,0.128547,0.999990
0.068208,0.129637,0.999990
0.066151,0.130699,0.999990
0.064070,0.131732,0.999990
0.061964,0.132735,0.999990
0.059836,0.133709,0.999990
0.057684,0.134651,0.999990
0.055511,0.135562,0.999990
0.053317,0.136440,0.999991
0.051101,0.137285,0.999991
0.048866,0.138097,0.999991
0.046612,0.138875,0.999991
0.044339,0.139617,0.999991
0.042048,0.140324,0.999991
0.039741,0.140995,0.999991
0.037418,0.141630,0.999991
0.035079,0.142227,0.999991
0.032726,0.142787,0.999991
0.030360,0.143309,0.999991
0.027981,0.143793,0.999991
0.025591,0.144238,0.999991
0.023190,0.144644,0.999991
0.020780,0.145010,0.999991
0.018361,0.145336,0.999990
0.015934,0.145623,0.999990
0.013500,0.145869,0.999990
0.011061,0.146075,0.999990
0.008617,0.146240,0.999990
0.006170,0.146364,0.999990
0.003720,0.146447,0.999990
0.001268,0.146489,0.999990
-0.001184,0.146490,0.999990
-0.003636,0.146451,0.999990
-0.006086,0.146370,0.999989
-0.008534,0.146248,0.999989
-0.010978,0.146085,0.999989
-0.013418,0.145882,0.999989
-0.015851,0.145638,0.999989
-0.018278,0.145354,0.999989
-0.020698,0.145029,0.999989
-0.023109,0.144665,0.999989
-0.025510,0.144261,0.999988
-0.027901,0.143818,0.999988
-0.030280,0.143336,0.999988
-0.032647,0.142816,0.999988
-0.035001,0.142258,0.999988
-0.037340,0.141662,0.999988
-0.039664,0.141029,0.999988
-0.041972,0.140359,0.999988
-0.044263,0.139653,0.999988
-0.046537,0.138912,0.999988
-0.048793,0.138136,0.999987
-0.051029,0.137325,0.999987
-0.053245,0.136481,0.999987
-0.055441,0.135604,0.999987
-0.057615,0.134694,0.999987
-0.059767,0.133752,0.999987
-0.061897,0.132780,0.999987
-0.064003,0.131777,0.999987
-0.066085,0.130745,0.999987
-0.068143,0.129684,0.999987
-0.070176,0.128595,0.999987
-0.072184,0.127479,0.999987
-0.074166,0.126336,0.999987
-0.076121,0.125167,0.999987
-0.078049,0.123973,0.999987
-0.079951,0.122755,0.999987
-0.081824,0.121514,0.999987
-0.083670,0.120250,0.999987
-0.085488,0.118965,0.999987
-0.087277,0.117658,0.999987
-0.089037,0.116331,0.999987
-0.090768,0.114985,0.999987
-0.092471,0.113620,0.999987
-0.094143,0.112238,0.999987
-0.095787,0.110838,0.999987
-0.097400,0.109422,0.999987
-0.098984,0.107991,0.999988
-0.100538,0.106545,0.999988
-0.102063,0.105085,0.999988
-0.103557,0.103612,0.999988
-0.103557,0.103612,0.999988
-0.105030,0.102118,0.999988
-0.106490,0.100594,0.999988
-0.107936,0.099040,0.999988
-0.109368,0.097456,0.999988
-0.110784,0.095843,0.999988
-0.112184,0.094200,0.999989
-0.113566,0.092527,0.999989
-0.114932,0.090826,0.999989
-0.116278,0.089095,0.999989
-0.117605,0.087335,0.999989
-0.118912,0.085546,0.999989
-0.120199,0.083729,0.999989
-0.121463,0.081884,0.999989
-0.122705,0.080011,0.999989
-0.123923,0.078110,0.999990
-0.125117,0.076183,0.999990
-0.126287,0.074228,0.999990
-0.127430,0.072247,0.999990
-0.128547,0.070240,0.999990
-0.129637,0.068208,0.999990
-0.130699,0.066151,0.999990
-0.131732,0.064070,0.999990
-0.132735,0.061964,0.999990
-0.133709,0.059836,0.999990
-0.134651,0.057684,0.999990
-0.135562,0.055511,0.999990
-0.136440,0.053317,0.999991
-0.137285,0.051101,0.999991
-0.138097,0.048866,0.999991
-0.138875,0.046612,0.999991
-0.139617,0.044339,0.999991
-0.140324,0.042048,0.999991
-0.140995,0.039741,0.999991
-0.141630,0.037418,0.999991
-0.142227,0.035079,0.999991
-0.142787,0.032726,0.999991
-0.143309,0.030360,0.999991
-0.143793,0.027981,0.999991
-0.144238,0.025591,0.999991
-0.144644,0.023190,0.999991
-0.145010,0.020780,0.999991
-0.145336,0.018361,0.999990
-0.145623,0.015934,0.999990
-0.145869,0.013500,0.999990
-0.146075,0.011061,0.999990
-0.146240,0.008617,0.999990
-0.146364,0.006170,0.999990
-0.146447,0.003720,0.999990
-0.146489,0.001268,0.999990
-0.146490,-0.001184,0.999990
-0.146451,-0.003636,0.999990
-0.146370,-0.006086,0.999989
-0.146248,-0.008534,0.999989
-0.146085,-0.010978,0.999989
-0.145882,-0.013418,0.999989
-0.145638,-0.015851,0.999989
-0.145354,-0.018278,0.999989
-0.145029,-0.020698,0.999989
-0.144665,-0.023109,0.999989
-0.144261,-0.025510,0.999988
-0.143818,-0.027901,0.999988
-0.143336,-0.030280,0.999988
-0.142816,-0.032647,0.999988
-0.142258,-0.035001,0.999988
-0.141662,-0.037340,0.999988
-0.141029,-0.039664,0.999988
-0.140359,-0.041972,0.999988
-0.139653,-0.044263,0.999988
-0.138912,-0.046537,0.999988
-0.138136,-0.048793,0.999987
-0.137325,-0.051029,0.999987
-0.136481,-0.053245,0.999987
-0.135604,-0.055441,0.999987
-0.134694,-0.057615,0.999987
-0.133752,-0.059767,0.999987
-0.132780,-0.061897,0.999987
-0.131777,-0.064003,0.999987
-0.130745,-0.066085,0.999987
-0.129684,-0.068143,0.999987
-0.128595,-0.070176,0.999987
-0.127479,-0.072184,0.999987
-0.126336,-0.074166,0.999987
-0.125167,-0.076121,0.999987
-0.123973,-0.078049,0.999987
-0.122755,-0.079951,0.999987
-0.121514,-0.081824,0.999987
-0.120250,-0.083670,0.999987
-0.118965,-0.085488,0.999987
-0.117658,-0.087277,0.999987
-0.116331,-0.089037,0.999987
-0.114985,-0.090768,0.999987
-0.113620,-0.092471,0.999987
-0.112238,-0.094143,0.999987
-0.110838,-0.095787,0.999987
-0.109422,-0.097400,0.999987
-0.107991,-0.098984,0.999988
-0.106545,-0.100538,0.999988
-0.105085,-0.102063,0.999988
-0.103612,-0.103557,0.999988
-0.103612,-0.103557,0.999988
-0.102118,-0.105030,0.999988
-0.100594,-0.106490,0.999988
-0.099040,-0.107936,0.999988
-0.097456,-0.109368,0.999988
-0.095843,-0.110784,0.999988
-0.094200,-0.112184,0.999989
-0.092527,-0.113566,0.999989
-0.090826,-0.114932,0.999989
-0.089095,-0.116278,0.999989
-0.087335,-0.117605,0.999989
-0.085546,-0.118912,0.999989
-0.083729,-0.120199,0.999989
-0.081884,-0.121463,0.999989
-0.080011,-0.122705,0.999989
-0.078110,-0.123923,0.999990
-0.076183,-0.125117,0.999990
-0.074228,-0.126287,0.999990
-0.072247,-0.127430,0.999990
-0.070240,-0.128547,0.999990
-0.068208,-0.129637,0.999990
-0.066151,-0.130699,0.999990
-0.064070,-0.131732,0.999990
-0.061964,-0.132735,0.999990
-0.059836,-0.133709,0.999990
-0.057684,-0.134651,0.999990
-0.055511,-0.135562,0.999990
-0.053317,-0.136440,0.999991
-0.051101,-0.137285,0.999991
-0.048866,-0.138097,0.999991
-0.046612,-0.138875,0.999991
-0.044339,-0.139617,0.999991
-0.042048,-0.140324,0.999991
-0.039741,-0.140995,0.999991
-0.037418,-0.141630,0.999991
-0.035079,-0.142227,0.999991
-0.032726,-0.142787,0.999991
-0.030360,-0.143309,0.999991
-0.027981,-0.143793,0.999991
-0.025591,-0.144238,0.999991
-0.023190,-0.144644,0.999991
-0.020780,-0.145010,0.999991
-0.018361,-0.145336,0.999990
-0.015934,-0.145623,0.999990
-0.013500,-0.145869,0.999990
-0.011061,-0.146075,0.999990
-0.008617,-0.146240,0.999990
-0.006170,-0.146364,0.999990
-0.003720,-0.146447,0.999990
-0.001268,-0.146489,0.999990
0.001184,-0.146490,0.999990
0.003636,-0.146451,0.999990
0.006086,-0.146370,0.999989
0.008534,-0.146248,0.999989
0.010978,-0.146085,0.999989
0.013418,-0.145882,0.999989
0.015851,-0.145638,0.999989
0.018278,-0.145354,0.999989
0.020698,-0.145029,0.999989
0.023109,-0.144665,0.999989
0.025510,-0.144261,0.999988
0.027901,-0.143818,0.999988
0.030280,-0.143336,0.999988
0.032647,-0.142816,0.999988
0.035001,-0.142258,0.999988
0.037340,-0.141662,0.999988
0.039664,-0.141029,0.999988
0.041972,-0.140359,0.999988
0.044263,-0.139653,0.999988
0.046537,-0.138912,0.999988
0.048793,-0.138136,0.999987
0.051029,-0.137325,0.999987
0.053245,-0.136481,0.999987
0.055441,-0.135604,0.999987
0.057615,-0.134694,0.999987
0.059767,-0.133752,0.999987
0.061897,-0.132780,0.999987
0.064003,-0.131777,0.999987
0.066085,-0.130745,0.999987
0.068143,-0.129684,0.999987
0.070176,-0.128595,0.999987
0.072184,-0.127479,0.999987
0.074166,-0.126336,0.999987
0.076121,-0.125167,0.999987
0.078049,-0.123973,0.999987
0.079951,-0.122755,0.999987
0.081824,-0.121514,0.999987
0.083670,-0.120250,0.999987
0.085488,-0.118965,0.999987
0.087277,-0.117658,0.999987
0.089037,-0.116331,0.999987
0.090768,-0.114985,0.999987
0.092471,-0.113620,0.999987
0.094143,-0.112238,0.999987
0.095787,-0.110838,0.999987
0.097400,-0.109422,0.999987
0.098984,-0.107991,0.999988
0.100538,-0.106545,0.999988
0.102063,-0.105085,0.999988
0.103557,-0.103612,0.999988
0.103557,-0.103612,0.999988
0.105030,-0.102118,0.999988
0.106490,-0.100594,0.999988
0.107936,-0.099040,0.999988
0.109368,-0.097456,0.999988
0.110784,-0.095843,0.999988
0.112184,-0.094200,0.999989
0.113566,-0.092527,0.999989
0.114932,-0.090826,0.999989
0.116278,-0.089095,0.999989
0.117605,-0.087335,0.999989
0.118912,-0.085546,0.999989
0.120199,-0.083729,0.999989
0.121463,-0.081884,0.999989
0.122705,-0.080011,0.999989
0.123923,-0.078110,0.999990
0.125117,-0.076183,0.999990
0.126287,-0.074228,0.999990
0.127430,-0.072247,0.999990
0.128547,-0.070240,0.999990
0.129637,-0.068208,0.999990
0.130699,-0.066151,0.999990
0.131732,-0.064070,0.999990
0.132735,-0.061964,0.999990
0.133709,-0.059836,0.999990
0.134651,-0.057684,0.999990
0.135562,-0.055511,0.999990
0.136440,-0.053317,0.999991
0.137285,-0.051101,0.999991
0.138097,-0.048866,0.999991
0.138875,-0.046612,0.999991
0.139617,-0.044339,0.999991
0.140324,-0.042048,0.999991
0.140995,-0.039741,0.999991
0.141630,-0.037418,0.999991
0.142227,-0.035079,0.999991
0.142787,-0.032726,0.999991
0.143309,-0.030360,0.999991
0.143793,-0.027981,0.999991
0.144238,-0.025591,0.999991
0.144644,-0.023190,0.999991
0.145010,-0.020780,0.999991
0.145336,-0.018361,0.999990
0.145623,-0.015934,0.999990
0.145869,-0.013500,0.999990
0.146075,-0.011061,0.999990
0.146240,-0.008617,0.999990
0.146364,-0.006170,0.999990
0.146447,-0.003720,0.999990
0.146489,-0.001268,0.999990
0.146490,0.001184,0.999990
0.146451,0.003636,0.999990
0.146370,0.006086,0.999989
0.146248,0.008534,0.999989
0.146085,0.010978,0.999989
0.145882,0.013418,0.999989
0.145638,0.015851,0.999989
0.145354,0.018278,0.999989
0.145029,0.020698,0.999989
0.144665,0.023109,0.999989
0.144261,0.025510,0.999988
0.143818,0.027901,0.999988
0.143336,0.030280,0.999988
0.142816,0.032647,0.999988
0.142258,0.035001,0.999988
0.141662,0.037340,0.999988
0.141029,0.039664,0.999988
0.140359,0.041972,0.999988
0.139653,0.044263,0.999988
0.138912,0.046537,0.999988
0.138136,0.048793,0.999987
0.137325,0.051029,0.999987
0.136481,0.053245,0.999987
0.135604,0.055441,0.999987
0.134694,0.057615,0.999987
0.133752,0.059767,0.999987
0.132780,0.061897,0.999987
0.131777,0.064003,0.999987
0.130745,0.066085,0.999987
0.129684,0.068143,0.999987
0.128595,0.070176,0.999987
0.127479,0.072184,0.999987
0.126336,0.074166,0.999987
0.125167,0.076121,0.999987
0.123973,0.078049,0.999987
0.122755,0.079951,0.999987
0.121514,0.081824,0.999987
0.120250,0.083670,0.999987
0.118965,0.085488,0.999987
0.117658,0.087277,0.999987
0.116331,0.089037,0.999987
0.114985,0.090768,0.999987
0.113620,0.092471,0.999987
0.112238,0.094143,0.999987
0.110838,0.095787,0.999987
0.109422,0.097400,0.999987
0.107991,0.098984,0.999988
0.106545,0.100538,0.999988
0.105085,0.102063,0.999988
0.103612,0.103557,0.999988


==> cylinder_e0_r2_TFT_out.csv <==
Load factor, Moment
0,0
0.1,642.8798919
0.2,1264.858286
0.3,1845.658704
0.4,2366.236378
0.5,2809.348798
0.6,3159.624516
0.7,3406.466767
0.8,3543.502468
0.9,3584.956523
0.95,3569.086538
0.975,3559.865601
0.98125,3556.817906
0.990625,3551.356443
1,3544.985969


==> cylinder_e0_r3_TFT_line_D=0.700000_u=0.5_dir=1.csv <==
0.145147,0.088946,1.000000
0.143858,0.091017,1.000000
0.142531,0.093080,1.000000
0.141167,0.095136,1.000000
0.139766,0.097184,1.000000
0.138326,0.099222,1.000000
0.136849,0.101250,1.000000
0.135334,0.103266,1.000000
0.133781,0.105271,1.000000
0.132189,0.107262,1.000000
0.130560,0.109239,1.000000
0.128893,0.111201,1.000000
0.127188,0.113147,1.000000
0.125445,0.115076,1.000000
0.123665,0.116988,1.000000
0.121847,0.118880,1.000000
0.119992,0.120752,1.000000
0.118100,0.122603,1.000000
0.116171,0.124432,1.000000
0.114206,0.126239,1.000000
0.112204,0.128021,1.000000
0.110167,0.129778,1.000000
0.108094,0.131510,1.000000
0.105987,0.133214,1.000000
0.103844,0.134891,1.000000
0.101668,0.136538,1.000000
0.099459,0.138156,1.000000
0.097216,0.139743,1.000000
0.094942,0.141298,1.000000
0.092635,0.142821,1.000000
0.090298,0.144310,1.000000
0.087931,0.145765,1.000000
0.085533,0.147184,1.000000
0.083108,0.148567,1.000000
0.080654,0.149914,1.000000
0.078173,0.151222,1.000000
0.075666,0.152492,1.000000
0.073134,0.153723,1.000000
0.070577,0.154913,1.000000
0.067996,0.156063,1.000000
0.065393,0.157171,1.000000
0.062769,0.158238,1.000000
0.060124,0.159262,1.000000
0.057459,0.160242,1.000000
0.054776,0.161179,1.000000
0.052076,0.162072,1.000000
0.049360,0.162920,1.000000
0.046628,0.163722,1.000000
0.043882,0.164480,1.000000
0.041124,0.165191,1.000000
0.038354,0.165856,1.000000
0.035573,0.166474,1.000000
0.032783,0.167046,1.000000
0.029984,0.167571,1.000000
0.027179,0.168049,1.000000
0.024368,0.168480,1.000000
0.021552,0.168863,1.000000
0.018733,0.169199,1.000000
0.015911,0.169487,1.000000
0.013089,0.169729,1.000000
0.010266,0.169923,1.000000
0.007445,0.170070,1.000000
0.004626,0.170170,1.000000
0.001811,0.170223,1.000000
-0.000999,0.170230,1.000000
-0.003804,0.170190,1.000000
-0.006601,0.170105,1.000000
-0.009391,0.169973,1.000000
-0.012171,0.169797,1.000000
-0.014941,0.169576,1.000000
-0.017699,0.169310,1.000000
-0.020445,0.169000,1.000000
-0.023178,0.168647,1.000000
-0.025897,0.168251,1.000000
-0.028600,0.167813,1.000000
-0.031287,0.167333,1.000000
-0.033957,0.166812,1.000000
-0.036608,0.166250,1.000000
-0.039241,0.165648,1.000000
-0.041854,0.165007,1.000000
-0.044447,0.164328,1.000000
-0.047018,0.163611,1.000000
-0.049567,0.162857,1.000000
-0.052094,0.162066,1.000000
-0.054596,0.161240,1.000000
-0.057075,0.160380,1.000000
-0.059529,0.159485,1.000000
-0.061958,0.158557,1.000000
-0.064360,0.157597,1.000000
-0.066737,0.156606,1.000000
-0.069086,0.155584,1.000000
-0.071408,0.154532,1.000000
-0.073701,0.153451,1.000000
-0.075967,0.152342,1.000000
-0.078204,0.151206,1.000000
-0.080412,0.150044,1.000000
-0.082590,0.148856,1.000000
-0.084739,0.147643,1.000000
-0.086858,0.146407,1.000000
-0.088946,0.145147,1.000000
-0.088946,0.145147,1.000000
-0.091017,0.143858,1.000000
-0.093080,0.142531,1.000000
-0.095136,0.141167,1.000000
-0.097184,0.139766,1.000000
-0.099222,0.138326,1.000000
-0.101250,0.136849,1.000000
-0.103266,0.135334,1.000000
-0.105271,0.133781,1.000000
-0.107262,0.132189,1.000000
-0.109239,0.130560,1.000000
-0.111201,0.128893,1.000000
-0.113147,0.127188,1.000000
-0.115076,0.125445,1.000000
-0.116988,0.123665,1.000000
-0.118880,0.121847,1.000000
-0.120752,0.119992,1.000000
-0.122603,0.118100,1.000000
-0.124432,0.116171,1.000000
-0.126239,0.114206,1.000000
-0.128021,0.112204,1.000000
-0.129778,0.110167,1.000000
-0.131510,0.108094,1.000000
-0.133214,0.105987,1.000000
-0.134891,0.103844,1.000000
-0.136538,0.101668,1.000000
-0.138156,0.099459,1.000000
-0.139743,0.097216,1.000000
-0.141298,0.094942,1.000000
-0.142821,0.092635,1.000000
-0.144310,0.090298,1.000000
-0.145765,0.087931,1.000000
-0.147184,0.085533,1.000000
-0.148567,0.083108,1.000000
-0.149914,0.080654,1.000000
-0.151222,0.078173,1.000000
-0.152492,0.075666,1.000000
-0.153723,0.073134,1.000000
-0.154913,0.070577,1.000000
-0.156063,0.067996,1.000000
-0.157171,0.065393,1.000000
-0.158238,0.062769,1.000000
-0.159262,0.060124,1.000000
-0.160242,0.057459,1.000000
-0.161179,0.054776,1.000000
-0.162072,0.052076,1.000000
-0.162920,0.049360,1.000000
-0.163722,0.046628,1.000000
-0.164480,0.043882,1.000000
-0.165191,0.041124,1.000000
-0.165856,0.038354,1.000000
-0.166474,0.035573,1.000000
-0.167046,0.032783,1.000000
-0.167571,0.029984,1.000000
-0.168049,0.027179,1.000000
-0.168480,0.024368,1.000000
-0.168863,0.021552,1.000000
-0.169199,0.018733,1.000000
-0.169487,0.015911,1.000000
-0.169729,0.013089,1.000000
-0.169923,0.010266,1.000000
-0.170070,0.007445,1.000000
-0.170170,0.004626,1.000000
-0.170223,0.001811,1.000000
-0.170230,-0.000999,1.000000
-0.170190,-0.003804,1.000000
-0.170105,-0.006601,1.000000
-0.169973,-0.009391,1.000000
-0.169797,-0.012171,1.000000
-0.169576,-0.014941,1.000000
-0.169310,-0.017699,1.000000
-0.169000,-0.020445,1.000000
-0.168647,-0.023178,1.000000
-0.168251,-0.025897,1.000000
-0.167813,-0.028600,1.000000
-0.167333,-0.031287,1.000000
-0.166812,-0.033957,1.000000
-0.166250,-0.036608,1.000000
-0.165648,-0.039241,1.000000
-0.165007,-0.041854,1.000000
-0.164328,-0.044447,1.000000
-0.163611,-0.047018,1.000000
-0.162857,-0.049567,1.000000
-0.162066,-0.052094,1.000000
-0.161240,-0.054596,1.000000
-0.160380,-0.057075,1.000000
-0.159485,-0.059529,1.000000
-0.158557,-0.061958,1.000000
-0.157597,-0.064360,1.000000
-0.156606,-0.066737,1.000000
-0.155584,-0.069086,1.000000
-0.154532,-0.071408,1.000000
-0.153451,-0.073701,1.000000
-0.152342,-0.075967,1.000000
-0.151206,-0.078204,1.000000
-0.150044,-0.080412,1.000000
-0.148856,-0.082590,1.000000
-0.147643,-0.084739,1.000000
-0.146407,-0.086858,1.000000
-0.145147,-0.088946,1.000000
-0.145147,-0.088946,1.000000
-0.143858,-0.091017,1.000000
-0.142531,-0.093080,1.000000
-0.141167,-0.095136,1.000000
-0.139766,-0.097184,1.000000
-0.138326,-0.099222,1.000000
-0.136849,-0.101250,1.000000
-0.135334,-0.103266,1.000000
-0.133781,-0.105271,1.000000
-0.132189,-0.107262,1.000000
-0.130560,-0.109239,1.000000
-0.128893,-0.111201,1.000000
-0.127188,-0.113147,1.000000
-0.125445,-0.115076,1.000000
-0.123665,-0.116988,1.000000
-0.121847,-0.118880,1.000000
-0.119992,-0.120752,1.000000
-0.118100,-0.122603,1.000000
-0.116171,-0.124432,1.000000
-0.114206,-0.126239,1.000000
-0.112204,-0.128021,1.000000
-0.110167,-0.129778,1.000000
-0.108094,-0.131510,1.000000
-0.105987,-0.133214,1.000000
-0.103844,-0.134891,1.000000
-0.101668,-0.136538,1.000000
-0.099459,-0.138156,1.000000
-0.097216,-0.139743,1.000000
-0.094942,-0.141298,1.000000
-0.092635,-0.142821,1.000000
-0.090298,-0.144310,1.000000
-0.087931,-0.145765,1.000000
-0.085533,-0.147184,1.000000
-0.083108,-0.148567,1.000000
-0.080654,-0.149914,1.000000
-0.078173,-0.151222,1.000000
-0.075666,-0.152492,1.000000
-0.073134,-0.153723,1.000000
-0.070577,-0.154913,1.000000
-0.067996,-0.156063,1.000000
-0.065393,-0.157171,1.000000
-0.062769,-0.158238,1.000000
-0.060124,-0.159262,1.000000
-0.057459,-0.160242,1.000000
-0.054776,-0.161179,1.000000
-0.052076,-0.162072,1.000000
-0.049360,-0.162920,1.000000
-0.046628,-0.163722,1.000000
-0.043882,-0.164480,1.000000
-0.041124,-0.165191,1.000000
-0.038354,-0.165856,1.000000
-0.035573,-0.166474,1.000000
-0.032783,-0.167046,1.000000
-0.029984,-0.167571,1.000000
-0.027179,-0.168049,1.000000
-0.024368,-0.168480,1.000000
-0.021552,-0.168863,1.000000
-0.018733,-0.169199,1.000000
-0.015911,-0.169487,1.000000
-0.013089,-0.169729,1.000000
-0.010266,-0.169923,1.000000
-0.007445,-0.170070,1.000000
-0.004626,-0.170170,1.000000
-0.001811,-0.170223,1.000000
0.000999,-0.170230,1.000000
0.003804,-0.170190,1.000000
0.006601,-0.170105,1.000000
0.009391,-0.169973,1.000000
0.012171,-0.169797,1.000000
0.014941,-0.169576,1.000000
0.017699,-0.169310,1.000000
0.020445,-0.169000,1.000000
0.023178,-0.168647,1.000000
0.025897,-0.168251,1.000000
0.028600,-0.167813,1.000000
0.031287,-0.167333,1.000000
0.033957,-0.166812,1.000000
0.036608,-0.166250,1.000000
0.039241,-0.165648,1.000000
0.041854,-0.165007,1.000000
0.044447,-0.164328,1.000000
0.047018,-0.163611,1.000000
0.049567,-0.162857,1.000000
0.052094,-0.162066,1.000000
0.054596,-0.161240,1.000000
0.057075,-0.160380,1.000000
0.059529,-0.159485,1.000000
0.061958,-0.158557,1.000000
0.064360,-0.157597,1.000000
0.066737,-0.156606,1.000000
0.069086,-0.155584,1.000000
0.071408,-0.154532,1.000000
0.073701,-0.153451,1.000000
0.075967,-0.152342,1.000000
0.078204,-0.151206,1.000000
0.080412,-0.150044,1.000000
0.082590,-0.148856,1.000000
0.084739,-0.147643,1.000000
0.086858,-0.146407,1.000000
0.088946,-0.145147,1.000000
0.088946,-0.145147,1.000000
0.091017,-0.143858,1.000000
0.093080,-0.142531,1.000000
0.095136,-0.141167,1.000000
0.097184,-0.139766,1.000000
0.099222,-0.138326,1.000000
0.101250,-0.136849,1.000000
0.103266,-0.135334,1.000000
0.105271,-0.133781,1.000000
0.107262,-0.132189,1.000000
0.109239,-0.130560,1.000000
0.111201,-0.128893,1.000000
0.113147,-0.127188,1.000000
0.115076,-0.125445,1.000000
0.116988,-0.123665,1.000000
0.118880,-0.121847,1.000000
0.120752,-0.119992,1.000000
0.122603,-0.118100,1.000000
0.124432,-0.116171,1.000000
0.126239,-0.114206,1.000000
0.128021,-0.112204,1.000000
0.129778,-0.110167,1.000000
0.131510,-0.108094,1.000000
0.133214,-0.105987,1.000000
0.134891,-0.103844,1.000000
0.136538,-0.101668,1.000000
0.138156,-0.099459,1.000000
0.139743,-0.097216,1.000000
0.141298,-0.094942,1.000000
0.142821,-0.092635,1.000000
0.144310,-0.090298,1.000000
0.145765,-0.087931,1.000000
0.147184,-0.085533,1.000000
0.148567,-0.083108,1.000000
0.149914,-0.080654,1.000000
0.151222,-0.078173,1.000000
0.152492,-0.075666,1.000000
0.153723,-0.073134,1.000000
0.154913,-0.070577,1.000000
0.156063,-0.067996,1.000000
0.157171,-0.065393,1.000000
0.158238,-0.062769,1.000000
0.159262,-0.060124,1.000000
0.160242,-0.057459,1.000000
0.161179,-0.054776,1.000000
0.162072,-0.052076,1.000000
0.162920,-0.049360,1.000000
0.163722,-0.046628,1.000000
0.164480,-0.043882,1.000000
0.165191,-0.041124,1.000000
0.165856,-0.038354,1.000000
0.166474,-0.035573,1.000000
0.167046,-0.032783,1.000000
0.167571,-0.029984,1.000000
0.168049,-0.027179,1.000000
0.168480,-0.024368,1.000000
0.168863,-0.021552,1.000000
0.169199,-0.018733,1.000000
0.169487,-0.015911,1.000000
0.169729,-0.013089,1.000000
0.169923,-0.010266,1.000000
0.170070,-0.007445,1.000000
0.170170,-0.004626,1.000000
0.170223,-0.001811,1.000000
0.170230,0.000999,1.000000
0.170190,0.003804,1.000000
0.170105,0.006601,1.000000
0.169973,0.009391,1.000000
0.169797,0.012171,1.000000
0.169576,0.014941,1.000000
0.169310,0.017699,1.000000
0.169000,0.020445,1.000000
0.168647,0.023178,1.000000
0.168251,0.025897,1.000000
0.167813,0.028600,1.000000
0.167333,0.031287,1.000000
0.166812,0.033957,1.000000
0.166250,0.036608,1.000000
0.165648,0.039241,1.000000
0.165007,0.041854,1.000000
0.164328,0.044447,1.000000
0.163611,0.047018,1.000000
0.162857,0.049567,1.000000
0.162066,0.052094,1.000000
0.161240,0.054596,1.000000
0.160380,0.057075,1.000000
0.159485,0.059529,1.000000
0.158557,0.061958,1.000000
0.157597,0.064360,1.000000
0.156606,0.066737,1.000000
0.155584,0.069086,1.000000
0.154532,0.071408,1.000000
0.153451,0.073701,1.000000
0.152342,0.075967,1.000000
0.151206,0.078204,1.000000
0.150044,0.080412,1.000000
0.148856,0.082590,1.000000
0.147643,0.084739,1.000000
0.146407,0.086858,1.000000
0.145147,0.088946,1.000000


==> cylinder_e0_r3_TFT_line_D=0.800000_u=0.5_dir=1.csv <==
0.132559,0.096310,1.000000
0.131166,0.098199,1.000000
0.129737,0.100079,1.000000
0.128273,0.101949,1.000000
0.126774,0.103808,1.000000
0.125239,0.105655,1.000000
0.123668,0.107489,1.000000
0.122062,0.109310,1.000000
0.120420,0.111116,1.000000
0.118743,0.112906,1.000000
0.117030,0.114681,1.000000
0.115282,0.116437,1.000000
0.113499,0.118176,1.000000
0.111681,0.119896,1.000000
0.109829,0.121595,1.000000
0.107941,0.123273,1.000000
0.106020,0.124930,1.000000
0.104065,0.126563,1.000000
0.102076,0.128173,1.000000
0.100053,0.129758,1.000000
0.097998,0.131317,1.000000
0.095910,0.132849,1.000000
0.093791,0.134354,1.000000
0.091640,0.135830,1.000000
0.089458,0.137277,1.000000
0.087245,0.138694,1.000000
0.085003,0.140079,1.000000
0.082731,0.141433,1.000000
0.080431,0.142753,1.000000
0.078103,0.144040,1.000000
0.075748,0.145293,1.000000
0.073366,0.146510,1.000000
0.070959,0.147691,1.000000
0.068527,0.148835,1.000000
0.066071,0.149941,1.000000
0.063591,0.151009,1.000000
0.061090,0.152039,1.000000
0.058567,0.153028,1.000000
0.056023,0.153977,1.000000
0.053460,0.154886,1.000000
0.050879,0.155753,1.000000
0.048280,0.156578,1.000000
0.045665,0.157361,1.000000
0.043034,0.158100,1.000000
0.040389,0.158797,1.000000
0.037730,0.159449,1.000000
0.035060,0.160058,1.000000
0.032378,0.160622,1.000000
0.029686,0.161141,1.000000
0.026985,0.161615,1.000000
0.024277,0.162044,1.000000
0.021562,0.162428,1.000000
0.018842,0.162766,1.000000
0.016117,0.163058,1.000000
0.013389,0.163305,1.000000
0.010659,0.163506,1.000000
0.007928,0.163661,1.000000
0.005197,0.163770,1.000000
0.002468,0.163834,1.000000
-0.000259,0.163852,1.000000
-0.002981,0.163825,1.000000
-0.005700,0.163753,1.000000
-0.008412,0.163636,1.000000
-0.011117,0.163475,1.000000
-0.013814,0.163269,1.000000
-0.016503,0.163019,1.000000
-0.019180,0.162726,1.000000
-0.021847,0.162390,1.000000
-0.024501,0.162010,1.000000
-0.027143,0.161589,1.000000
-0.029769,0.161126,1.000000
-0.032381,0.160621,1.000000
-0.034977,0.160076,1.000000
-0.037556,0.159491,1.000000
-0.040116,0.158866,1.000000
-0.042658,0.158202,1.000000
-0.045181,0.157500,1.000000
-0.047683,0.156761,1.000000
-0.050164,0.155985,1.000000
-0.052623,0.155173,1.000000
-0.055059,0.154325,1.000000
-0.057472,0.153443,1.000000
-0.059861,0.152526,1.000000
-0.062226,0.151577,1.000000
-0.064565,0.150596,1.000000
-0.066878,0.149583,1.000000
-0.069165,0.148539,1.000000
-0.071426,0.147465,1.000000
-0.073659,0.146363,1.000000
-0.075864,0.145232,1.000000
-0.078041,0.144074,1.000000
-0.080189,0.142889,1.000000
-0.082309,0.141679,1.000000
-0.084399,0.140444,1.000000
-0.086460,0.139185,1.000000
-0.088490,0.137902,1.000000
-0.090491,0.136598,1.000000
-0.092461,0.135272,1.000000
-0.094401,0.133926,1.000000
-0.096310,0.132559,1.000000
-0.096310,0.132559,1.000000
-0.098199,0.131166,1.000000
-0.100079,0.129737,1.000000
-0.101949,0.128273,1.000000
-0.103808,0.126774,1.000000
-0.105655,0.125239,1.000000
-0.107489,0.123668,1.000000
-0.109310,0.122062,1.000000
-0.111116,0.120420,1.000000
-0.112906,0.118743,1.000000
-0.114681,0.117030,1.000000
-0.116437,0.115282,1.000000
-0.118176,0.113499,1.000000
-0.119896,0.111681,1.000000
-0.121595,0.109829,1.000000
-0.123273,0.107941,1.000000
-0.124930,0.106020,1.000000
-0.126563,0.104065,1.000000
-0.128173,0.102076,1.000000
-0.129758,0.100053,1.000000
-0.131317,0.097998,1.000000
-0.132849,0.095910,1.000000
-0.134354,0.093791,1.000000
-0.135830,0.091640,1.000000
-0.137277,0.089458,1.000000
-0.138694,0.087245,1.000000
-0.140079,0.085003,1.000000
-0.141433,0.082731,1.000000
-0.142753,0.080431,1.000000
-0.144040,0.078103,1.000000
-0.145293,0.075748,1.000000
-0.146510,0.073366,1.000000
-0.147691,0.070959,1.000000
-0.148835,0.068527,1.000000
-0.149941,0.066071,1.000000
-0.151009,0.063591,1.000000
-0.152039,0.061090,1.000000
-0.153028,0.058567,1.000000
-0.153977,0.056023,1.000000
-0.154886,0.053460,1.000000
-0.155753,0.050879,1.000000
-0.156578,0.048280,1.000000
-0.157361,0.045665,1.000000
-0.158100,0.043034,1.000000
-0.158797,0.040389,1.000000
-0.159449,0.037730,1.000000
-0.160058,0.035060,1.000000
-0.160622,0.032378,1.000000
-0.161141,0.029686,1.000000
-0.161615,0.026985,1.000000
-0.162044,0.024277,1.000000
-0.162428,0.021562,1.000000
-0.162766,0.018842,1.000000
-0.163058,0.016117,1.000000
-0.163305,0.013389,1.000000
-0.163506,0.010659,1.000000
-0.163661,0.007928,1.000000
-0.163770,0.005197,1.000000
-0.163834,0.002468,1.000000
-0.163852,-0.000259,1.000000
-0.163825,-0.002981,1.000000
-0.163753,-0.005700,1.000000
-0.163636,-0.008412,1.000000
-0.163475,-0.011117,1.000000
-0.163269,-0.013814,1.000000
-0.163019,-0.016503,1.000000
-0.162726,-0.019180,1.000000
-0.162390,-0.021847,1.000000
-0.162010,-0.024501,1.000000
-0.161589,-0.027143,1.000000
-0.161126,-0.029769,1.000000
-0.160621,-0.032381,1.000000
-0.160076,-0.034977,1.000000
-0.159491,-0.037556,1.000000
-0.158866,-0.040116,1.000000
-0.158202,-0.042658,1.000000
-0.157500,-0.045181,1.000000
-0.156761,-0.047683,1.000000
-0.155985,-0.050164,1.000000
-0.155173,-0.052623,1.000000
-0.154325,-0.055059,1.000000
-0.153443,-0.057472,1.000000
-0.152526,-0.059861,1.000000
-0.151577,-0.062226,1.000000
-0.150596,-0.064565,1.000000
-0.149583,-0.066878,1.000000
-0.148539,-0.069165,1.000000
-0.147465,-0.071426,1.000000
-0.146363,-0.073659,1.000000
-0.145232,-0.075864,1.000000
-0.144074,-0.078041,1.000000
-0.142889,-0.080189,1.000000
-0.141679,-0.082309,1.000000
-0.140444,-0.084399,1.000000
-0.139185,-0.086460,1.000000
-0.137902,-0.088490,1.000000
-0.136598,-0.090491,1.000000
-0.135272,-0.092461,1.000000
-0.133926,-0.094401,1.000000
-0.132559,-0.096310,1.000000
-0.132559,-0.096310,1.000000
-0.131166,-0.098199,1.000000
-0.129737,-0.100079,1.000000
-0.128273,-0.101949,1.000000
-0.126774,-0.103808,1.000000
-0.125239,-0.105655,1.000000
-0.123668,-0.107489,1.000000
-0.122062,-0.109310,1.000000
-0.120420,-0.111116,1.000000
-0.118743,-0.112906,1.000000
-0.117030,-0.114681,1.000000
-0.115282,-0.116437,1.000000
-0.113499,-0.118176,1.000000
-0.111681,-0.119896,1.000000
-0.109829,-0.121595,1.000000
-0.107941,-0.123273,1.000000
-0.106020,-0.124930,1.000000
-0.104065,-0.126563,1.000000
-0.102076,-0.128173,1.000000
-0.100053,-0.129758,1.000000
-0.097998,-0.131317,1.000000
-0.095910,-0.132849,1.000000
-0.093791,-0.134354,1.000000
-0.091640,-0.135830,1.000000
-0.089458,-0.137277,1.000000
-0.087245,-0.138694,1.000000
-0.085003,-0.140079,1.000000
-0.082731,-0.141433,1.000000
-0.080431,-0.142753,1.000000
-0.078103,-0.144040,1.000000
-0.075748,-0.145293,1.000000
-0.073366,-0.146510,1.000000
-0.070959,-0.147691,1.000000
-0.068527,-0.148835,1.000000
-0.066071,-0.149941,1.000000
-0.063591,-0.151009,1.000000
-0.061090,-0.152039,1.000000
-0.058567,-0.153028,1.000000
-0.056023,-0.153977,1.000000
-0.053460,-0.154886,1.000000
-0.050879,-0.155753,1.000000
-0.048280,-0.156578,1.000000
-0.045665,-0.157361,1.000000
-0.043034,-0.158100,1.000000
-0.040389,-0.158797,1.000000
-0.037730,-0.159449,1.000000
-0.035060,-0.160058,1.000000
-0.032378,-0.160622,1.000000
-0.029686,-0.161141,1.000000
-0.026985,-0.161615,1.000000
-0.024277,-0.162044,1.000000
-0.021562,-0.162428,1.000000
-0.018842,-0.162766,1.000000
-0.016117,-0.163058,1.000000
-0.013389,-0.163305,1.000000
-0.010659,-0.163506,1.000000
-0.007928,-0.163661,1.000000
-0.005197,-0.163770,1.000000
-0.002468,-0.163834,1.000000
0.000259,-0.163852,1.000000
0.002981,-0.163825,1.000000
0.005700,-0.163753,1.000000
0.008412,-0.163636,1.000000
0.011117,-0.163475,1.000000
0.013814,-0.163269,1.000000
0.016503,-0.163019,1.000000
0.019180,-0.162726,1.000000
0.021847,-0.162390,1.000000
0.024501,-0.162010,1.000000
0.027143,-0.161589,1.000000
0.029769,-0.161126,1.000000
0.032381,-0.160621,1.000000
0.034977,-0.160076,1.000000
0.037556,-0.159491,1.000000
0.040116,-0.158866,1.000000
0.042658,-0.158202,1.000000
0.045181,-0.157500,1.000000
0.047683,-0.156761,1.000000
0.050164,-0.155985,1.000000
0.052623,-0.155173,1.000000
0.055059,-0.154325,1.000000
0.057472,-0.153443,1.000000
0.059861,-0.152526,1.000000
0.062226,-0.151577,1.000000
0.064565,-0.150596,1.000000
0.066878,-0.149583,1.000000
0.069165,-0.148539,1.000000
0.071426,-0.147465,1.000000
0.073659,-0.146363,1.000000
0.075864,-0.145232,1.000000
0.078041,-0.144074,1.000000
0.080189,-0.142889,1.000000
0.082309,-0.141679,1.000000
0.084399,-0.140444,1.000000
0.086460,-0.139185,1.000000
0.088490,-0.137902,1.000000
0.090491,-0.136598,1.000000
0.092461,-0.135272,1.000000
0.094401,-0.133926,1.000000
0.096310,-0.132559,1.000000
0.096310,-0.132559,1.000000
0.098199,-0.131166,1.000000
0.100079,-0.129737,1.000000
0.101949,-0.128273,1.000000
0.103808,-0.126774,1.000000
0.105655,-0.125239,1.000000
0.107489,-0.123668,1.000000
0.109310,-0.122062,1.000000
0.111116,-0.120420,1.000000
0.112906,-0.118743,1.000000
0.114681,-0.117030,1.000000
0.116437,-0.115282,1.000000
0.118176,-0.113499,1.000000
0.119896,-0.111681,1.000000
0.121595,-0.109829,1.000000
0.123273,-0.107941,1.000000
0.124930,-0.106020,1.000000
0.126563,-0.104065,1.000000
0.128173,-0.102076,1.000000
0.129758,-0.100053,1.000000
0.131317,-0.097998,1.000000
0.132849,-0.095910,1.000000
0.134354,-0.093791,1.000000
0.135830,-0.091640,1.000000
0.137277,-0.089458,1.000000
0.138694,-0.087245,1.000000
0.140079,-0.085003,1.000000
0.141433,-0.082731,1.000000
0.142753,-0.080431,1.000000
0.144040,-0.078103,1.000000
0.145293,-0.075748,1.000000
0.146510,-0.073366,1.000000
0.147691,-0.070959,1.000000
0.148835,-0.068527,1.000000
0.149941,-0.066071,1.000000
0.151009,-0.063591,1.000000
0.152039,-0.061090,1.000000
0.153028,-0.058567,1.000000
0.153977,-0.056023,1.000000
0.154886,-0.053460,1.000000
0.155753,-0.050879,1.000000
0.156578,-0.048280,1.000000
0.157361,-0.045665,1.000000
0.158100,-0.043034,1.000000
0.158797,-0.040389,1.000000
0.159449,-0.037730,1.000000
0.160058,-0.035060,1.000000
0.160622,-0.032378,1.000000
0.161141,-0.029686,1.000000
0.161615,-0.026985,1.000000
0.162044,-0.024277,1.000000
0.162428,-0.021562,1.000000
0.162766,-0.018842,1.000000
0.163058,-0.016117,1.000000
0.163305,-0.013389,1.000000
0.163506,-0.010659,1.000000
0.163661,-0.007928,1.000000
0.163770,-0.005197,1.000000
0.163834,-0.002468,1.000000
0.163852,0.000259,1.000000
0.163825,0.002981,1.000000
0.163753,0.005700,1.000000
0.163636,0.008412,1.000000
0.163475,0.011117,1.000000
0.163269,0.013814,1.000000
0.163019,0.016503,1.000000
0.162726,0.019180,1.000000
0.162390,0.021847,1.000000
0.162010,0.024501,1.000000
0.161589,0.027143,1.000000
0.161126,0.029769,1.000000
0.160621,0.032381,1.000000
0.160076,0.034977,1.000000
0.159491,0.037556,1.000000
0.158866,0.040116,1.000000
0.158202,0.042658,1.000000
0.157500,0.045181,1.000000
0.156761,0.047683,1.000000
0.155985,0.050164,1.000000
0.155173,0.052623,1.000000
0.154325,0.055059,1.000000
0.153443,0.057472,1.000000
0.152526,0.059861,1.000000
0.151577,0.062226,1.000000
0.150596,0.064565,1.000000
0.149583,0.066878,1.000000
0.148539,0.069165,1.000000
0.147465,0.071426,1.000000
0.146363,0.073659,1.000000
0.145232,0.075864,1.000000
0.144074,0.078041,1.000000
0.142889,0.080189,1.000000
0.141679,0.082309,1.000000
0.140444,0.084399,1.000000
0.139185,0.086460,1.000000
0.137902,0.088490,1.000000
0.136598,0.090491,1.000000
0.135272,0.092461,1.000000
0.133926,0.094401,1.000000
0.132559,0.096310,1.000000


==> cylinder_e0_r3_TFT_line_D=0.900000_u=0.5_dir=1.csv <==
0.118253,0.100998,1.000000
0.116794,0.102682,1.000000
0.115303,0.104354,1.000000
0.113778,0.106014,1.000000
0.112221,0.107661,1.000000
0.110631,0.109295,1.000000
0.109008,0.110913,1.000000
0.107353,0.112516,1.000000
0.105665,0.114103,1.000000
0.103944,0.115672,1.000000
0.102192,0.117223,1.000000
0.100407,0.118755,1.000000
0.098591,0.120268,1.000000
0.096743,0.121759,1.000000
0.094863,0.123229,1.000000
0.092952,0.124677,1.000000
0.091011,0.126101,1.000000
0.089039,0.127501,1.000000
0.087037,0.128876,1.000000
0.085006,0.130225,1.000000
0.082945,0.131547,1.000000
0.080856,0.132841,1.000000
0.078738,0.134107,1.000000
0.076593,0.135344,1.000000
0.074421,0.136551,1.000000
0.072222,0.137726,1.000000
0.069997,0.138870,1.000000
0.067747,0.139982,1.000000
0.065472,0.141060,1.000000
0.063173,0.142104,1.000000
0.060852,0.143114,1.000000
0.058508,0.144088,1.000000
0.056142,0.145026,1.000000
0.053756,0.145927,1.000000
0.051349,0.146791,1.000000
0.048924,0.147618,1.000000
0.046480,0.148405,1.000000
0.044019,0.149154,1.000000
0.041542,0.149862,1.000000
0.039049,0.150531,1.000000
0.036542,0.151159,1.000000
0.034022,0.151746,1.000000
0.031489,0.152292,1.000000
0.028945,0.152796,1.000000
0.026390,0.153258,1.000000
0.023826,0.153678,1.000000
0.021254,0.154054,1.000000
0.018675,0.154388,1.000000
0.016089,0.154679,1.000000
0.013498,0.154927,1.000000
0.010904,0.155131,1.000000
0.008306,0.155292,1.000000
0.005707,0.155409,1.000000
0.003107,0.155483,1.000000
0.000508,0.155513,1.000000
-0.002090,0.155500,1.000000
-0.004686,0.155443,1.000000
-0.007278,0.155343,1.000000
-0.009865,0.155200,1.000000
-0.012446,0.155015,1.000000
-0.015020,0.154786,1.000000
-0.017587,0.154516,1.000000
-0.020145,0.154203,1.000000
-0.022692,0.153849,1.000000
-0.025229,0.153453,1.000000
-0.027754,0.153017,1.000000
-0.030266,0.152540,1.000000
-0.032764,0.152023,1.000000
-0.035247,0.151467,1.000000
-0.037715,0.150871,1.000000
-0.040166,0.150237,1.000000
-0.042599,0.149565,1.000000
-0.045015,0.148856,1.000000
-0.047411,0.148110,1.000000
-0.049787,0.147329,1.000000
-0.052143,0.146511,1.000000
-0.054478,0.145659,1.000000
-0.056790,0.144774,1.000000
-0.059079,0.143854,1.000000
-0.061346,0.142903,1.000000
-0.063588,0.141919,1.000000
-0.065805,0.140905,1.000000
-0.067997,0.139860,1.000000
-0.070164,0.138786,1.000000
-0.072304,0.137683,1.000000
-0.074418,0.136552,1.000000
-0.076504,0.135394,1.000000
-0.078563,0.134210,1.000000
-0.080594,0.133001,1.000000
-0.082596,0.131766,1.000000
-0.084570,0.130508,1.000000
-0.086514,0.129228,1.000000
-0.088429,0.127925,1.000000
-0.090315,0.126600,1.000000
-0.092171,0.125256,1.000000
-0.093997,0.123891,1.000000
-0.095793,0.122508,1.000000
-0.097558,0.121107,1.000000
-0.099293,0.119688,1.000000
-0.100998,0.118253,1.000000
-0.100998,0.118253,1.000000
-0.102682,0.116794,1.000000
-0.104354,0.115303,1.000000
-0.106014,0.113778,1.000000
-0.107661,0.112221,1.000000
-0.109295,0.110631,1.000000
-0.110913,0.109008,1.000000
-0.112516,0.107353,1.000000
-0.114103,0.105665,1.000000
-0.115672,0.103944,1.000000
-0.117223,0.102192,1.000000
-0.118755,0.100407,1.000000
-0.120268,0.098591,1.000000
-0.121759,0.096743,1.000000
-0.123229,0.094863,1.000000
-0.124677,0.092952,1.000000
-0.126101,0.091011,1.000000
-0.127501,0.089039,1.000000
-0.128876,0.087037,1.000000
-0.130225,0.085006,1.000000
-0.131547,0.082945,1.000000
-0.132841,0.080856,1.000000
-0.134107,0.078738,1.000000
-0.135344,0.076593,1.000000
-0.136551,0.074421,1.000000
-0.137726,0.072222,1.000000
-0.138870,0.069997,1.000000
-0.139982,0.067747,1.000000
-0.141060,0.065472,1.000000
-0.142104,0.063173,1.000000
-0.143114,0.060852,1.000000
-0.144088,0.058508,1.000000
-0.145026,0.056142,1.000000
-0.145927,0.053756,1.000000
-0.146791,0.051349,1.000000
-0.147618,0.048924,1.000000
-0.148405,0.046480,1.000000
-0.149154,0.044019,1.000000
-0.149862,0.041542,1.000000
-0.150531,0.039049,1.000000
-0.151159,0.036542,1.000000
-0.151746,0.034022,1.000000
-0.152292,0.031489,1.000000
-0.152796,0.028945,1.000000
-0.153258,0.026390,1.000000
-0.153678,0.023826,1.000000
-0.154054,0.021254,1.000000
-0.154388,0.018675,1.000000
-0.154679,0.016089,1.000000
-0.154927,0.013498,1.000000
-0.155131,0.010904,1.000000
-0.155292,0.008306,1.000000
-0.155409,0.005707,1.000000
-0.155483,0.003107,1.000000
-0.155513,0.000508,1.000000
-0.155500,-0.002090,1.000000
-0.155443,-0.004686,1.000000
-0.155343,-0.007278,1.000000
-0.155200,-0.009865,1.000000
-0.155015,-0.012446,1.000000
-0.154786,-0.015020,1.000000
-0.154516,-0.017587,1.000000
-0.154203,-0.020145,1.000000
-0.153849,-0.022692,1.000000
-0.153453,-0.025229,1.000000
-0.153017,-0.027754,1.000000
-0.152540,-0.030266,1.000000
-0.152023,-0.032764,1.000000
-0.151467,-0.035247,1.000000
-0.150871,-0.037715,1.000000
-0.150237,-0.040166,1.000000
-0.149565,-0.042599,1.000000
-0.148856,-0.045015,1.000000
-0.148110,-0.047411,1.000000
-0.147329,-0.049787,1.000000
-0.146511,-0.052143,1.000000
-0.145659,-0.054478,1.000000
-0.144774,-0.056790,1.000000
-0.143854,-0.059079,1.000000
-0.142903,-0.061346,1.000000
-0.141919,-0.063588,1.000000
-0.140905,-0.065805,1.000000
-0.139860,-0.067997,1.000000
-0.138786,-0.070164,1.000000
-0.137683,-0.072304,1.000000
-0.136552,-0.074418,1.000000
-0.135394,-0.076504,1.000000
-0.134210,-0.078563,1.000000
-0.133001,-0.080594,1.000000
-0.131766,-0.082596,1.000000
-0.130508,-0.084570,1.000000
-0.129228,-0.086514,1.000000
-0.127925,-0.088429,1.000000
-0.126600,-0.090315,1.000000
-0.125256,-0.092171,1.000000
-0.123891,-0.093997,1.000000
-0.122508,-0.095793,1.000000
-0.121107,-0.097558,1.000000
-0.119688,-0.099293,1.000000
-0.118253,-0.100998,1.000000
-0.118253,-0.100998,1.000000
-0.116794,-0.102682,1.000000
-0.115303,-0.104354,1.000000
-0.113778,-0.106014,1.000000
-0.112221,-0.107661,1.000000
-0.110631,-0.109295,1.000000
-0.109008,-0.110913,1.000000
-0.107353,-0.112516,1.000000
-0.105665,-0.114103,1.000000
-0.103944,-0.115672,1.000000
-0.102192,-0.117223,1.000000
-0.100407,-0.118755,1.000000
-0.098591,-0.120268,1.000000
-0.096743,-0.121759,1.000000
-0.094863,-0.123229,1.000000
-0.092952,-0.124677,1.000000
-0.091011,-0.126101,1.000000
-0.089039,-0.127501,1.000000
-0.087037,-0.128876,1.000000
-0.085006,-0.130225,1.000000
-0.082945,-0.131547,1.000000
-0.080856,-0.132841,1.000000
-0.078738,-0.134107,1.000000
-0.076593,-0.135344,1.000000
-0.074421,-0.136551,1.000000
-0.072222,-0.137726,1.000000
-0.069997,-0.138870,1.000000
-0.067747,-0.139982,1.000000
-0.065472,-0.141060,1.000000
-0.063173,-0.142104,1.000000
-0.060852,-0.143114,1.000000
-0.058508,-0.144088,1.000000
-0.056142,-0.145026,1.000000
-0.053756,-0.145927,1.000000
-0.051349,-0.146791,1.000000
-0.048924,-0.147618,1.000000
-0.046480,-0.148405,1.000000
-0.044019,-0.149154,1.000000
-0.041542,-0.149862,1.000000
-0.039049,-0.150531,1.000000
-0.036542,-0.151159,1.000000
-0.034022,-0.151746,1.000000
-0.031489,-0.152292,1.000000
-0.028945,-0.152796,1.000000
-0.026390,-0.153258,1.000000
-0.023826,-0.153678,1.000000
-0.021254,-0.154054,1.000000
-0.018675,-0.154388,1.000000
-0.016089,-0.154679,1.000000
-0.013498,-0.154927,1.000000
-0.010904,-0.155131,1.000000
-0.008306,-0.155292,1.000000
-0.005707,-0.155409,1.000000
-0.003107,-0.155483,1.000000
-0.000508,-0.155513,1.000000
0.002090,-0.155500,1.000000
0.004686,-0.155443,1.000000
0.007278,-0.155343,1.000000
0.009865,-0.155200,1.000000
0.012446,-0.155015,1.000000
0.015020,-0.154786,1.000000
0.017587,-0.154516,1.000000
0.020145,-0.154203,1.000000
0.022692,-0.153849,1.000000
0.025229,-0.153453,1.000000
0.027754,-0.153017,1.000000
0.030266,-0.152540,1.000000
0.032764,-0.152023,1.000000
0.035247,-0.151467,1.000000
0.037715,-0.150871,1.000000
0.040166,-0.150237,1.000000
0.042599,-0.149565,1.000000
0.045015,-0.148856,1.000000
0.047411,-0.148110,1.000000
0.049787,-0.147329,1.000000
0.052143,-0.146511,1.000000
0.054478,-0.145659,1.000000
0.056790,-0.144774,1.000000
0.059079,-0.143854,1.000000
0.061346,-0.142903,1.000000
0.063588,-0.141919,1.000000
0.065805,-0.140905,1.000000
0.067997,-0.139860,1.000000
0.070164,-0.138786,1.000000
0.072304,-0.137683,1.000000
0.074418,-0.136552,1.000000
0.076504,-0.135394,1.000000
0.078563,-0.134210,1.000000
0.080594,-0.133001,1.000000
0.082596,-0.131766,1.000000
0.084570,-0.130508,1.000000
0.086514,-0.129228,1.000000
0.088429,-0.127925,1.000000
0.090315,-0.126600,1.000000
0.092171,-0.125256,1.000000
0.093997,-0.123891,1.000000
0.095793,-0.122508,1.000000
0.097558,-0.121107,1.000000
0.099293,-0.119688,1.000000
0.100998,-0.118253,1.000000
0.100998,-0.118253,1.000000
0.102682,-0.116794,1.000000
0.104354,-0.115303,1.000000
0.106014,-0.113778,1.000000
0.107661,-0.112221,1.000000
0.109295,-0.110631,1.000000
0.110913,-0.109008,1.000000
0.112516,-0.107353,1.000000
0.114103,-0.105665,1.000000
0.115672,-0.103944,1.000000
0.117223,-0.102192,1.000000
0.118755,-0.100407,1.000000
0.120268,-0.098591,1.000000
0.121759,-0.096743,1.000000
0.123229,-0.094863,1.000000
0.124677,-0.092952,1.000000
0.126101,-0.091011,1.000000
0.127501,-0.089039,1.000000
0.128876,-0.087037,1.000000
0.130225,-0.085006,1.000000
0.131547,-0.082945,1.000000
0.132841,-0.080856,1.000000
0.134107,-0.078738,1.000000
0.135344,-0.076593,1.000000
0.136551,-0.074421,1.000000
0.137726,-0.072222,1.000000
0.138870,-0.069997,1.000000
0.139982,-0.067747,1.000000
0.141060,-0.065472,1.000000
0.142104,-0.063173,1.000000
0.143114,-0.060852,1.000000
0.144088,-0.058508,1.000000
0.145026,-0.056142,1.000000
0.145927,-0.053756,1.000000
0.146791,-0.051349,1.000000
0.147618,-0.048924,1.000000
0.148405,-0.046480,1.000000
0.149154,-0.044019,1.000000
0.149862,-0.041542,1.000000
0.150531,-0.039049,1.000000
0.151159,-0.036542,1.000000
0.151746,-0.034022,1.000000
0.152292,-0.031489,1.000000
0.152796,-0.028945,1.000000
0.153258,-0.026390,1.000000
0.153678,-0.023826,1.000000
0.154054,-0.021254,1.000000
0.154388,-0.018675,1.000000
0.154679,-0.016089,1.000000
0.154927,-0.013498,1.000000
0.155131,-0.010904,1.000000
0.155292,-0.008306,1.000000
0.155409,-0.005707,1.000000
0.155483,-0.003107,1.000000
0.155513,-0.000508,1.000000
0.155500,0.002090,1.000000
0.155443,0.004686,1.000000
0.155343,0.007278,1.000000
0.155200,0.009865,1.000000
0.155015,0.012446,1.000000
0.154786,0.015020,1.000000
0.154516,0.017587,1.000000
0.154203,0.020145,1.000000
0.153849,0.022692,1.000000
0.153453,0.025229,1.000000
0.153017,0.027754,1.000000
0.152540,0.030266,1.000000
0.152023,0.032764,1.000000
0.151467,0.035247,1.000000
0.150871,0.037715,1.000000
0.150237,0.040166,1.000000
0.149565,0.042599,1.000000
0.148856,0.045015,1.000000
0.148110,0.047411,1.000000
0.147329,0.049787,1.000000
0.146511,0.052143,1.000000
0.145659,0.054478,1.000000
0.144774,0.056790,1.000000
0.143854,0.059079,1.000000
0.142903,0.061346,1.000000
0.141919,0.063588,1.000000
0.140905,0.065805,1.000000
0.139860,0.067997,1.000000
0.138786,0.070164,1.000000
0.137683,0.072304,1.000000
0.136552,0.074418,1.000000
0.135394,0.076504,1.000000
0.134210,0.078563,1.000000
0.133001,0.080594,1.000000
0.131766,0.082596,1.000000
0.130508,0.084570,1.000000
0.129228,0.086514,1.000000
0.127925,0.088429,1.000000
0.126600,0.090315,1.000000
0.125256,0.092171,1.000000
0.123891,0.093997,1.000000
0.122508,0.095793,1.000000
0.121107,0.097558,1.000000
0.119688,0.099293,1.000000
0.118253,0.100998,1.000000


==> cylinder_e0_r3_TFT_line_D=1.000000_u=0.5_dir=1.csv <==
0.102767,0.102486,0.999957
0.101288,0.103947,0.999957
0.099779,0.105396,0.999957
0.098241,0.106830,0.999957
0.096674,0.108250,0.999957
0.095077,0.109655,0.999957
0.093451,0.111044,0.999957
0.091795,0.112416,0.999957
0.090110,0.113771,0.999957
0.088397,0.115107,0.999957
0.086655,0.116424,0.999957
0.084884,0.117721,0.999957
0.083085,0.118997,0.999957
0.081258,0.120252,0.999957
0.079404,0.121485,0.999957
0.077522,0.122694,0.999957
0.075613,0.123879,0.999958
0.073678,0.125040,0.999958
0.071716,0.126176,0.999958
0.069729,0.127285,0.999958
0.067717,0.128367,0.999958
0.065679,0.129421,0.999958
0.063618,0.130447,0.999958
0.061533,0.131443,0.999957
0.059425,0.132410,0.999957
0.057294,0.133346,0.999957
0.055142,0.134251,0.999957
0.052968,0.135123,0.999957
0.050774,0.135963,0.999957
0.048560,0.136770,0.999957
0.046327,0.137542,0.999957
0.044076,0.138280,0.999957
0.041807,0.138983,0.999957
0.039521,0.139650,0.999957
0.037220,0.140282,0.999957
0.034904,0.140876,0.999957
0.032573,0.141433,0.999957
0.030229,0.141953,0.999957
0.027873,0.142434,0.999957
0.025506,0.142877,0.999957
0.023128,0.143281,0.999957
0.020740,0.143647,0.999957
0.018344,0.143972,0.999957
0.015940,0.144258,0.999957
0.013530,0.144505,0.999957
0.011114,0.144711,0.999957
0.008693,0.144876,0.999957
0.006269,0.145002,0.999957
0.003842,0.145086,0.999957
0.001413,0.145131,0.999957
-0.001016,0.145134,0.999957
-0.003445,0.145097,0.999957
-0.005872,0.145019,0.999957
-0.008296,0.144901,0.999957
-0.010718,0.144742,0.999957
-0.013134,0.144543,0.999957
-0.015545,0.144304,0.999957
-0.017950,0.144024,0.999957
-0.020347,0.143705,0.999957
-0.022736,0.143347,0.999957
-0.025115,0.142949,0.999957
-0.027484,0.142513,0.999957
-0.029842,0.142038,0.999957
-0.032187,0.141525,0.999957
-0.034519,0.140975,0.999956
-0.036837,0.140387,0.999956
-0.039140,0.139763,0.999956
-0.041428,0.139102,0.999956
-0.043699,0.138405,0.999956
-0.045952,0.137674,0.999956
-0.048187,0.136907,0.999956
-0.050404,0.136107,0.999956
-0.052600,0.135273,0.999956
-0.054777,0.134407,0.999956
-0.056932,0.133509,0.999956
-0.059065,0.132579,0.999956
-0.061176,0.131618,0.999956
-0.063265,0.130627,0.999956
-0.065329,0.129607,0.999956
-0.067369,0.128558,0.999956
-0.069385,0.127482,0.999956
-0.071375,0.126378,0.999956
-0.073340,0.125248,0.999956
-0.075278,0.124093,0.999956
-0.077190,0.122912,0.999956
-0.079076,0.121708,0.999956
-0.080933,0.120480,0.999956
-0.082764,0.119230,0.999956
-0.084566,0.117958,0.999956
-0.086340,0.116665,0.999956
-0.088086,0.115353,0.999956
-0.089803,0.114021,0.999956
-0.091491,0.112670,0.999956
-0.093150,0.111302,0.999956
-0.094779,0.109918,0.999956
-0.096380,0.108516,0.999957
-0.097951,0.107100,0.999957
-0.099492,0.105669,0.999957
-0.101004,0.104224,0.999957
-0.102486,0.102767,0.999957
-0.102486,0.102767,0.999957
-0.103947,0.101288,0.999957
-0.105396,0.099779,0.999957
-0.106830,0.098241,0.999957
-0.108250,0.096674,0.999957
-0.109655,0.095077,0.999957
-0.111044,0.093451,0.999957
-0.112416,0.091795,0.999957
-0.113771,0.090110,0.999957
-0.115107,0.088397,0.999957
-0.116424,0.086655,0.999957
-0.117721,0.084884,0.999957
-0.118997,0.083085,0.999957
-0.120252,0.081258,0.999957
-0.121485,0.079404,0.999957
-0.122694,0.077522,0.999957
-0.123879,0.075613,0.999958
-0.125040,0.073678,0.999958
-0.126176,0.071716,0.999958
-0.127285,0.069729,0.999958
-0.128367,0.067717,0.999958
-0.129421,0.065679,0.999958
-0.130447,0.063618,0.999958
-0.131443,0.061533,0.999957
-0.132410,0.059425,0.999957
-0.133346,0.057294,0.999957
-0.134251,0.055142,0.999957
-0.135123,0.052968,0.999957
-0.135963,0.050774,0.999957
-0.136770,0.048560,0.999957
-0.137542,0.046327,0.999957
-0.138280,0.044076,0.999957
-0.138983,0.041807,0.999957
-0.139650,0.039521,0.999957
-0.140282,0.037220,0.999957
-0.140876,0.034904,0.999957
-0.141433,0.032573,0.999957
-0.141953,0.030229,0.999957
-0.142434,0.027873,0.999957
-0.142877,0.025506,0.999957
-0.143281,0.023128,0.999957
-0.143647,0.020740,0.999957
-0.143972,0.018344,0.999957
-0.144258,0.015940,0.999957
-0.144505,0.013530,0.999957
-0.144711,0.011114,0.999957
-0.144876,0.008693,0.999957
-0.145002,0.006269,0.999957
-0.145086,0.003842,0.999957
-0.145131,0.001413,0.999957
-0.145134,-0.001016,0.999957
-0.145097,-0.003445,0.999957
-0.145019,-0.005872,0.999957
-0.144901,-0.008296,0.999957
-0.144742,-0.010718,0.999957
-0.144543,-0.013134,0.999957
-0.144304,-0.015545,0.999957
-0.144024,-0.017950,0.999957
-0.143705,-0.020347,0.999957
-0.143347,-0.022736,0.999957
-0.142949,-0.025115,0.999957
-0.142513,-0.027484,0.999957
-0.142038,-0.029842,0.999957
-0.141525,-0.032187,0.999957
-0.140975,-0.034519,0.999956
-0.140387,-0.036837,0.999956
-0.139763,-0.039140,0.999956
-0.139102,-0.041428,0.999956
-0.138405,-0.043699,0.999956
-0.137674,-0.045952,0.999956
-0.136907,-0.048187,0.999956
-0.136107,-0.050404,0.999956
-0.135273,-0.052600,0.999956
-0.134407,-0.054777,0.999956
-0.133509,-0.056932,0.999956
-0.132579,-0.059065,0.999956
-0.131618,-0.061176,0.999956
-0.130627,-0.063265,0.999956
-0.129607,-0.065329,0.999956
-0.128558,-0.067369,0.999956
-0.127482,-0.069385,0.999956
-0.126378,-0.071375,0.999956
-0.125248,-0.073340,0.999956
-0.124093,-0.075278,0.999956
-0.122912,-0.077190,0.999956
-0.121708,-0.079076,0.999956
-0.120480,-0.080933,0.999956
-0.119230,-0.082764,0.999956
-0.117958,-0.084566,0.999956
-0.116665,-0.086340,0.999956
-0.115353,-0.088086,0.999956
-0.114021,-0.089803,0.999956
-0.112670,-0.091491,0.999956
-0.111302,-0.093150,0.999956
-0.109918,-0.094779,0.999956
-0.108516,-0.096380,0.999957
-0.107100,-0.097951,0.999957
-0.105669,-0.099492,0.999957
-0.104224,-0.101004,0.999957
-0.102767,-0.102486,0.999957
-0.102767,-0.102486,0.999957
-0.101288,-0.103947,0.999957
-0.099779,-0.105396,0.999957
-0.098241,-0.106830,0.999957
-0.096674,-0.108250,0.999957
-0.095077,-0.109655,0.999957
-0.093451,-0.111044,0.999957
-0.091795,-0.112416,0.999957
-0.090110,-0.113771,0.999957
-0.088397,-0.115107,0.999957
-0.086655,-0.116424,0.999957
-0.084884,-0.117721,0.999957
-0.083085,-0.118997,0.999957
-0.081258,-0.120252,0.999957
-0.079404,-0.121485,0.999957
-0.077522,-0.122694,0.999957
-0.075613,-0.123879,0.999958
-0.073678,-0.125040,0.999958
-0.071716,-0.126176,0.999958
-0.069729,-0.127285,0.999958
-0.067717,-0.128367,0.999958
-0.065679,-0.129421,0.999958
-0.063618,-0.130447,0.999958
-0.061533,-0.131443,0.999957
-0.059425,-0.132410,0.999957
-0.057294,-0.133346,0.999957
-0.055142,-0.134251,0.999957
-0.052968,-0.135123,0.999957
-0.050774,-0.135963,0.999957
-0.048560,-0.136770,0.999957
-0.046327,-0.137542,0.999957
-0.044076,-0.138280,0.999957
-0.041807,-0.138983,0.999957
-0.039521,-0.139650,0.999957
-0.037220,-0.140282,0.999957
-0.034904,-0.140876,0.999957
-0.032573,-0.141433,0.999957
-0.030229,-0.141953,0.999957
-0.027873,-0.142434,0.999957
-0.025506,-0.142877,0.999957
-0.023128,-0.143281,0.999957
-0.020740,-0.143647,0.999957
-0.018344,-0.143972,0.999957
-0.015940,-0.144258,0.999957
-0.013530,-0.144505,0.999957
-0.011114,-0.144711,0.999957
-0.008693,-0.144876,0.999957
-0.006269,-0.145002,0.999957
-0.003842,-0.145086,0.999957
-0.001413,-0.145131,0.999957
0.001016,-0.145134,0.999957
0.003445,-0.145097,0.999957
0.005872,-0.145019,0.999957
0.008296,-0.144901,0.999957
0.010718,-0.144742,0.999957
0.013134,-0.144543,0.999957
0.015545,-0.144304,0.999957
0.017950,-0.144024,0.999957
0.020347,-0.143705,0.999957
0.022736,-0.143347,0.999957
0.025115,-0.142949,0.999957
0.027484,-0.142513,0.999957
0.029842,-0.142038,0.999957
0.032187,-0.141525,0.999957
0.034519,-0.140975,0.999956
0.036837,-0.140387,0.999956
0.039140,-0.139763,0.999956
0.041428,-0.139102,0.999956
0.043699,-0.138405,0.999956
0.045952,-0.137674,0.999956
0.048187,-0.136907,0.999956
0.050404,-0.136107,0.999956
0.052600,-0.135273,0.999956
0.054777,-0.134407,0.999956
0.056932,-0.133509,0.999956
0.059065,-0.132579,0.999956
0.061176,-0.131618,0.999956
0.063265,-0.130627,0.999956
0.065329,-0.129607,0.999956
0.067369,-0.128558,0.999956
0.069385,-0.127482,0.999956
0.071375,-0.126378,0.999956
0.073340,-0.125248,0.999956
0.075278,-0.124093,0.999956
0.077190,-0.122912,0.999956
0.079076,-0.121708,0.999956
0.080933,-0.120480,0.999956
0.082764,-0.119230,0.999956
0.084566,-0.117958,0.999956
0.086340,-0.116665,0.999956
0.088086,-0.115353,0.999956
0.089803,-0.114021,0.999956
0.091491,-0.112670,0.999956
0.093150,-0.111302,0.999956
0.094779,-0.109918,0.999956
0.096380,-0.108516,0.999957
0.097951,-0.107100,0.999957
0.099492,-0.105669,0.999957
0.101004,-0.104224,0.999957
0.102486,-0.102767,0.999957
0.102486,-0.102767,0.999957
0.103947,-0.101288,0.999957
0.105396,-0.099779,0.999957
0.106830,-0.098241,0.999957
0.108250,-0.096674,0.999957
0.109655,-0.095077,0.999957
0.111044,-0.093451,0.999957
0.112416,-0.091795,0.999957
0.113771,-0.090110,0.999957
0.115107,-0.088397,0.999957
0.116424,-0.086655,0.999957
0.117721,-0.084884,0.999957
0.118997,-0.083085,0.999957
0.120252,-0.081258,0.999957
0.121485,-0.079404,0.999957
0.122694,-0.077522,0.999957
0.123879,-0.075613,0.999958
0.125040,-0.073678,0.999958
0.126176,-0.071716,0.999958
0.127285,-0.069729,0.999958
0.128367,-0.067717,0.999958
0.129421,-0.065679,0.999958
0.130447,-0.063618,0.999958
0.131443,-0.061533,0.999957
0.132410,-0.059425,0.999957
0.133346,-0.057294,0.999957
0.134251,-0.055142,0.999957
0.135123,-0.052968,0.999957
0.135963,-0.050774,0.999957
0.136770,-0.048560,0.999957
0.137542,-0.046327,0.999957
0.138280,-0.044076,0.999957
0.138983,-0.041807,0.999957
0.139650,-0.039521,0.999957
0.140282,-0.037220,0.999957
0.140876,-0.034904,0.999957
0.141433,-0.032573,0.999957
0.141953,-0.030229,0.999957
0.142434,-0.027873,0.999957
0.142877,-0.025506,0.999957
0.143281,-0.023128,0.999957
0.143647,-0.020740,0.999957
0.143972,-0.018344,0.999957
0.144258,-0.015940,0.999957
0.144505,-0.013530,0.999957
0.144711,-0.011114,0.999957
0.144876,-0.008693,0.999957
0.145002,-0.006269,0.999957
0.145086,-0.003842,0.999957
0.145131,-0.001413,0.999957
0.145134,0.001016,0.999957
0.145097,0.003445,0.999957
0.145019,0.005872,0.999957
0.144901,0.008296,0.999957
0.144742,0.010718,0.999957
0.144543,0.013134,0.999957
0.144304,0.015545,0.999957
0.144024,0.017950,0.999957
0.143705,0.020347,0.999957
0.143347,0.022736,0.999957
0.142949,0.025115,0.999957
0.142513,0.027484,0.999957
0.142038,0.029842,0.999957
0.141525,0.032187,0.999957
0.140975,0.034519,0.999956
0.140387,0.036837,0.999956
0.139763,0.039140,0.999956
0.139102,0.041428,0.999956
0.138405,0.043699,0.999956
0.137674,0.045952,0.999956
0.136907,0.048187,0.999956
0.136107,0.050404,0.999956
0.135273,0.052600,0.999956
0.134407,0.054777,0.999956
0.133509,0.056932,0.999956
0.132579,0.059065,0.999956
0.131618,0.061176,0.999956
0.130627,0.063265,0.999956
0.129607,0.065329,0.999956
0.128558,0.067369,0.999956
0.127482,0.069385,0.999956
0.126378,0.071375,0.999956
0.125248,0.073340,0.999956
0.124093,0.075278,0.999956
0.122912,0.077190,0.999956
0.121708,0.079076,0.999956
0.120480,0.080933,0.999956
0.119230,0.082764,0.999956
0.117958,0.084566,0.999956
0.116665,0.086340,0.999956
0.115353,0.088086,0.999956
0.114021,0.089803,0.999956
0.112670,0.091491,0.999956
0.111302,0.093150,0.999956
0.109918,0.094779,0.999956
0.108516,0.096380,0.999957
0.107100,0.097951,0.999957
0.105669,0.099492,0.999957
0.104224,0.101004,0.999957
0.102767,0.102486,0.999957


==> cylinder_e0_r3_TFT_out.csv <==
Load factor, Moment
0,0
0.1,641.6087641
0.2,1262.340531
0.3,1841.943243
0.4,2361.39641
0.5,2803.481674
0.6,3152.90954
0.7,3398.691833
0.8,3539.213656
0.9,3577.266622
0.9125,3574.938885
0.9234375,3573.766307
0.9330078125,3571.276462
0.9413818359,3568.040255
0.9487091064,3564.746443
0.9551204681,3561.452576
0.9663403511,3555.765269
0.9747552633,3549.598283
0.9810664475,3544.562711
0.9905332237,3537.24669
1,3528.491393


==> cylinder_e0_r4_TFT_line_D=0.700000_u=0.5_dir=1.csv <==
0.145108,0.088922,1.000000
0.143819,0.090992,1.000000
0.142493,0.093055,1.000000
0.141129,0.095111,1.000000
0.139728,0.097158,1.000000
0.138289,0.099195,1.000000
0.136812,0.101222,1.000000
0.135297,0.103238,1.000000
0.133745,0.105242,1.000000
0.132154,0.107233,1.000000
0.130525,0.109210,1.000000
0.128858,0.111171,1.000000
0.127154,0.113117,1.000000
0.125412,0.115045,1.000000
0.123632,0.116956,1.000000
0.121814,0.118848,1.000000
0.119960,0.120719,1.000000
0.118068,0.122570,1.000000
0.116140,0.124399,1.000000
0.114175,0.126205,1.000000
0.112174,0.127986,1.000000
0.110137,0.129743,1.000000
0.108065,0.131474,1.000000
0.105958,0.133178,1.000000
0.103816,0.134854,1.000000
0.101641,0.136501,1.000000
0.099432,0.138119,1.000000
0.097190,0.139705,1.000000
0.094916,0.141260,1.000000
0.092610,0.142782,1.000000
0.090274,0.144271,1.000000
0.087907,0.145725,1.000000
0.085510,0.147144,1.000000
0.083085,0.148527,1.000000
0.080632,0.149873,1.000000
0.078152,0.151181,1.000000
0.075646,0.152451,1.000000
0.073114,0.153681,1.000000
0.070558,0.154871,1.000000
0.067978,0.156021,1.000000
0.065376,0.157129,1.000000
0.062752,0.158195,1.000000
0.060108,0.159219,1.000000
0.057444,0.160199,1.000000
0.054762,0.161136,1.000000
0.052062,0.162028,1.000000
0.049346,0.162876,1.000000
0.046615,0.163678,1.000000
0.043870,0.164435,1.000000
0.041113,0.165146,1.000000
0.038343,0.165811,1.000000
0.035563,0.166429,1.000000
0.032774,0.167001,1.000000
0.029976,0.167526,1.000000
0.027172,0.168004,1.000000
0.024361,0.168434,1.000000
0.021546,0.168817,1.000000
0.018728,0.169153,1.000000
0.015907,0.169442,1.000000
0.013085,0.169683,1.000000
0.010263,0.169877,1.000000
0.007443,0.170024,1.000000
0.004625,0.170124,1.000000
0.001811,0.170177,1.000000
-0.000999,0.170184,1.000000
-0.003803,0.170144,1.000000
-0.006600,0.170059,1.000000
-0.009388,0.169928,1.000000
-0.012168,0.169751,1.000000
-0.014937,0.169530,1.000000
-0.017695,0.169264,1.000000
-0.020440,0.168955,1.000000
-0.023172,0.168602,1.000000
-0.025890,0.168206,1.000000
-0.028592,0.167768,1.000000
-0.031279,0.167288,1.000000
-0.033948,0.166767,1.000000
-0.036599,0.166205,1.000000
-0.039231,0.165603,1.000000
-0.041843,0.164963,1.000000
-0.044435,0.164283,1.000000
-0.047005,0.163567,1.000000
-0.049554,0.162813,1.000000
-0.052079,0.162022,1.000000
-0.054582,0.161197,1.000000
-0.057060,0.160336,1.000000
-0.059513,0.159442,1.000000
-0.061941,0.158514,1.000000
-0.064343,0.157555,1.000000
-0.066719,0.156564,1.000000
-0.069067,0.155542,1.000000
-0.071388,0.154490,1.000000
-0.073682,0.153410,1.000000
-0.075947,0.152301,1.000000
-0.078183,0.151165,1.000000
-0.080390,0.150003,1.000000
-0.082568,0.148816,1.000000
-0.084716,0.147603,1.000000
-0.086834,0.146367,1.000000
-0.088922,0.145108,1.000000
-0.088922,0.145108,1.000000
-0.090992,0.143819,1.000000
-0.093055,0.142493,1.000000
-0.095111,0.141129,1.000000
-0.097158,0.139728,1.000000
-0.099195,0.138289,1.000000
-0.101222,0.136812,1.000000
-0.103238,0.135297,1.000000
-0.105242,0.133745,1.000000
-0.107233,0.132154,1.000000
-0.109210,0.130525,1.000000
-0.111171,0.128858,1.000000
-0.113117,0.127154,1.000000
-0.115045,0.125412,1.000000
-0.116956,0.123632,1.000000
-0.118848,0.121814,1.000000
-0.120719,0.119960,1.000000
-0.122570,0.118068,1.000000
-0.124399,0.116140,1.000000
-0.126205,0.114175,1.000000
-0.127986,0.112174,1.000000
-0.129743,0.110137,1.000000
-0.131474,0.108065,1.000000
-0.133178,0.105958,1.000000
-0.134854,0.103816,1.000000
-0.136501,0.101641,1.000000
-0.138119,0.099432,1.000000
-0.139705,0.097190,1.000000
-0.141260,0.094916,1.000000
-0.142782,0.092610,1.000000
-0.144271,0.090274,1.000000
-0.145725,0.087907,1.000000
-0.147144,0.085510,1.000000
-0.148527,0.083085,1.000000
-0.149873,0.080632,1.000000
-0.151181,0.078152,1.000000
-0.152451,0.075646,1.000000
-0.153681,0.073114,1.000000
-0.154871,0.070558,1.000000
-0.156021,0.067978,1.000000
-0.157129,0.065376,1.000000
-0.158195,0.062752,1.000000
-0.159219,0.060108,1.000000
-0.160199,0.057444,1.000000
-0.161136,0.054762,1.000000
-0.162028,0.052062,1.000000
-0.162876,0.049346,1.000000
-0.163678,0.046615,1.000000
-0.164435,0.043870,1.000000
-0.165146,0.041113,1.000000
-0.165811,0.038343,1.000000
-0.166429,0.035563,1.000000
-0.167001,0.032774,1.000000
-0.167526,0.029976,1.000000
-0.168004,0.027172,1.000000
-0.168434,0.024361,1.000000
-0.168817,0.021546,1.000000
-0.169153,0.018728,1.000000
-0.169442,0.015907,1.000000
-0.169683,0.013085,1.000000
-0.169877,0.010263,1.000000
-0.170024,0.007443,1.000000
-0.170124,0.004625,1.000000
-0.170177,0.001811,1.000000
-0.170184,-0.000999,1.000000
-0.170144,-0.003803,1.000000
-0.170059,-0.006600,1.000000
-0.169928,-0.009388,1.000000
-0.169751,-0.012168,1.000000
-0.169530,-0.014937,1.000000
-0.169264,-0.017695,1.000000
-0.168955,-0.020440,1.000000
-0.168602,-0.023172,1.000000
-0.168206,-0.025890,1.000000
-0.167768,-0.028592,1.000000
-0.167288,-0.031279,1.000000
-0.166767,-0.033948,1.000000
-0.166205,-0.036599,1.000000
-0.165603,-0.039231,1.000000
-0.164963,-0.041843,1.000000
-0.164283,-0.044435,1.000000
-0.163567,-0.047005,1.000000
-0.162813,-0.049554,1.000000
-0.162022,-0.052079,1.000000
-0.161197,-0.054582,1.000000
-0.160336,-0.057060,1.000000
-0.159442,-0.059513,1.000000
-0.158514,-0.061941,1.000000
-0.157555,-0.064343,1.000000
-0.156564,-0.066719,1.000000
-0.155542,-0.069067,1.000000
-0.154490,-0.071388,1.000000
-0.153410,-0.073682,1.000000
-0.152301,-0.075947,1.000000
-0.151165,-0.078183,1.000000
-0.150003,-0.080390,1.000000
-0.148816,-0.082568,1.000000
-0.147603,-0.084716,1.000000
-0.146367,-0.086834,1.000000
-0.145108,-0.088922,1.000000
-0.145108,-0.088922,1.000000
-0.143819,-0.090992,1.000000
-0.142493,-0.093055,1.000000
-0.141129,-0.095111,1.000000
-0.139728,-0.097158,1.000000
-0.138289,-0.099195,1.000000
-0.136812,-0.101222,1.000000
-0.135297,-0.103238,1.000000
-0.133745,-0.105242,1.000000
-0.132154,-0.107233,1.000000
-0.130525,-0.109210,1.000000
-0.128858,-0.111171,1.000000
-0.127154,-0.113117,1.000000
-0.125412,-0.115045,1.000000
-0.123632,-0.116956,1.000000
-0.121814,-0.118848,1.000000
-0.119960,-0.120719,1.000000
-0.118068,-0.122570,1.000000
-0.116140,-0.124399,1.000000
-0.114175,-0.126205,1.000000
-0.112174,-0.127986,1.000000
-0.110137,-0.129743,1.000000
-0.108065,-0.131474,1.000000
-0.105958,-0.133178,1.000000
-0.103816,-0.134854,1.000000
-0.101641,-0.136501,1.000000
-0.099432,-0.138119,1.000000
-0.097190,-0.139705,1.000000
-0.094916,-0.141260,1.000000
-0.092610,-0.142782,1.000000
-0.090274,-0.144271,1.000000
-0.087907,-0.145725,1.000000
-0.085510,-0.147144,1.000000
-0.083085,-0.148527,1.000000
-0.080632,-0.149873,1.000000
-0.078152,-0.151181,1.000000
-0.075646,-0.152451,1.000000
-0.073114,-0.153681,1.000000
-0.070558,-0.154871,1.000000
-0.067978,-0.156021,1.000000
-0.065376,-0.157129,1.000000
-0.062752,-0.158195,1.000000
-0.060108,-0.159219,1.000000
-0.057444,-0.160199,1.000000
-0.054762,-0.161136,1.000000
-0.052062,-0.162028,1.000000
-0.049346,-0.162876,1.000000
-0.046615,-0.163678,1.000000
-0.043870,-0.164435,1.000000
-0.041113,-0.165146,1.000000
-0.038343,-0.165811,1.000000
-0.035563,-0.166429,1.000000
-0.032774,-0.167001,1.000000
-0.029976,-0.167526,1.000000
-0.027172,-0.168004,1.000000
-0.024361,-0.168434,1.000000
-0.021546,-0.168817,1.000000
-0.018728,-0.169153,1.000000
-0.015907,-0.169442,1.000000
-0.013085,-0.169683,1.000000
-0.010263,-0.169877,1.000000
-0.007443,-0.170024,1.000000
-0.004625,-0.170124,1.000000
-0.001811,-0.170177,1.000000
0.000999,-0.170184,1.000000
0.003803,-0.170144,1.000000
0.006600,-0.170059,1.000000
0.009388,-0.169928,1.000000
0.012168,-0.169751,1.000000
0.014937,-0.169530,1.000000
0.017695,-0.169264,1.000000
0.020440,-0.168955,1.000000
0.023172,-0.168602,1.000000
0.025890,-0.168206,1.000000
0.028592,-0.167768,1.000000
0.031279,-0.167288,1.000000
0.033948,-0.166767,1.000000
0.036599,-0.166205,1.000000
0.039231,-0.165603,1.000000
0.041843,-0.164963,1.000000
0.044435,-0.164283,1.000000
0.047005,-0.163567,1.000000
0.049554,-0.162813,1.000000
0.052079,-0.162022,1.000000
0.054582,-0.161197,1.000000
0.057060,-0.160336,1.000000
0.059513,-0.159442,1.000000
0.061941,-0.158514,1.000000
0.064343,-0.157555,1.000000
0.066719,-0.156564,1.000000
0.069067,-0.155542,1.000000
0.071388,-0.154490,1.000000
0.073682,-0.153410,1.000000
0.075947,-0.152301,1.000000
0.078183,-0.151165,1.000000
0.080390,-0.150003,1.000000
0.082568,-0.148816,1.000000
0.084716,-0.147603,1.000000
0.086834,-0.146367,1.000000
0.088922,-0.145108,1.000000
0.088922,-0.145108,1.000000
0.090992,-0.143819,1.000000
0.093055,-0.142493,1.000000
0.095111,-0.141129,1.000000
0.097158,-0.139728,1.000000
0.099195,-0.138289,1.000000
0.101222,-0.136812,1.000000
0.103238,-0.135297,1.000000
0.105242,-0.133745,1.000000
0.107233,-0.132154,1.000000
0.109210,-0.130525,1.000000
0.111171,-0.128858,1.000000
0.113117,-0.127154,1.000000
0.115045,-0.125412,1.000000
0.116956,-0.123632,1.000000
0.118848,-0.121814,1.000000
0.120719,-0.119960,1.000000
0.122570,-0.118068,1.000000
0.124399,-0.116140,1.000000
0.126205,-0.114175,1.000000
0.127986,-0.112174,1.000000
0.129743,-0.110137,1.000000
0.131474,-0.108065,1.000000
0.133178,-0.105958,1.000000
0.134854,-0.103816,1.000000
0.136501,-0.101641,1.000000
0.138119,-0.099432,1.000000
0.139705,-0.097190,1.000000
0.141260,-0.094916,1.000000
0.142782,-0.092610,1.000000
0.144271,-0.090274,1.000000
0.145725,-0.087907,1.000000
0.147144,-0.085510,1.000000
0.148527,-0.083085,1.000000
0.149873,-0.080632,1.000000
0.151181,-0.078152,1.000000
0.152451,-0.075646,1.000000
0.153681,-0.073114,1.000000
0.154871,-0.070558,1.000000
0.156021,-0.067978,1.000000
0.157129,-0.065376,1.000000
0.158195,-0.062752,1.000000
0.159219,-0.060108,1.000000
0.160199,-0.057444,1.000000
0.161136,-0.054762,1.000000
0.162028,-0.052062,1.000000
0.162876,-0.049346,1.000000
0.163678,-0.046615,1.000000
0.164435,-0.043870,1.000000
0.165146,-0.041113,1.000000
0.165811,-0.038343,1.000000
0.166429,-0.035563,1.000000
0.167001,-0.032774,1.000000
0.167526,-0.029976,1.000000
0.168004,-0.027172,1.000000
0.168434,-0.024361,1.000000
0.168817,-0.021546,1.000000
0.169153,-0.018728,1.000000
0.169442,-0.015907,1.000000
0.169683,-0.013085,1.000000
0.169877,-0.010263,1.000000
0.170024,-0.007443,1.000000
0.170124,-0.004625,1.000000
0.170177,-0.001811,1.000000
0.170184,0.000999,1.000000
0.170144,0.003803,1.000000
0.170059,0.006600,1.000000
0.169928,0.009388,1.000000
0.169751,0.012168,1.000000
0.169530,0.014937,1.000000
0.169264,0.017695,1.000000
0.168955,0.020440,1.000000
0.168602,0.023172,1.000000
0.168206,0.025890,1.000000
0.167768,0.028592,1.000000
0.167288,0.031279,1.000000
0.166767,0.033948,1.000000
0.166205,0.036599,1.000000
0.165603,0.039231,1.000000
0.164963,0.041843,1.000000
0.164283,0.044435,1.000000
0.163567,0.047005,1.000000
0.162813,0.049554,1.000000
0.162022,0.052079,1.000000
0.161197,0.054582,1.000000
0.160336,0.057060,1.000000
0.159442,0.059513,1.000000
0.158514,0.061941,1.000000
0.157555,0.064343,1.000000
0.156564,0.066719,1.000000
0.155542,0.069067,1.000000
0.154490,0.071388,1.000000
0.153410,0.073682,1.000000
0.152301,0.075947,1.000000
0.151165,0.078183,1.000000
0.150003,0.080390,1.000000
0.148816,0.082568,1.000000
0.147603,0.084716,1.000000
0.146367,0.086834,1.000000
0.145108,0.088922,1.000000


==> cylinder_e0_r4_TFT_line_D=0.800000_u=0.5_dir=1.csv <==
0.132629,0.096361,1.000000
0.131235,0.098251,1.000000
0.129806,0.100132,1.000000
0.128341,0.102003,1.000000
0.126840,0.103863,1.000000
0.125305,0.105711,1.000000
0.123733,0.107546,1.000000
0.122126,0.109367,1.000000
0.120483,0.111174,1.000000
0.118805,0.112966,1.000000
0.117092,0.114741,1.000000
0.115343,0.116499,1.000000
0.113559,0.118238,1.000000
0.111740,0.119959,1.000000
0.109886,0.121659,1.000000
0.107998,0.123338,1.000000
0.106076,0.124996,1.000000
0.104119,0.126630,1.000000
0.102129,0.128240,1.000000
0.100106,0.129826,1.000000
0.098050,0.131386,1.000000
0.095961,0.132919,1.000000
0.093840,0.134425,1.000000
0.091688,0.135902,1.000000
0.089505,0.137349,1.000000
0.087291,0.138767,1.000000
0.085048,0.140153,1.000000
0.082775,0.141507,1.000000
0.080473,0.142829,1.000000
0.078144,0.144116,1.000000
0.075788,0.145369,1.000000
0.073405,0.146587,1.000000
0.070996,0.147768,1.000000
0.068563,0.148913,1.000000
0.066105,0.150020,1.000000
0.063625,0.151089,1.000000
0.061122,0.152119,1.000000
0.058598,0.153109,1.000000
0.056053,0.154059,1.000000
0.053489,0.154968,1.000000
0.050906,0.155835,1.000000
0.048306,0.156661,1.000000
0.045689,0.157444,1.000000
0.043057,0.158184,1.000000
0.040410,0.158880,1.000000
0.037750,0.159533,1.000000
0.035078,0.160142,1.000000
0.032395,0.160706,1.000000
0.029702,0.161226,1.000000
0.027000,0.161700,1.000000
0.024290,0.162129,1.000000
0.021573,0.162513,1.000000
0.018852,0.162851,1.000000
0.016125,0.163144,1.000000
0.013396,0.163391,1.000000
0.010664,0.163592,1.000000
0.007932,0.163747,1.000000
0.005200,0.163856,1.000000
0.002469,0.163920,1.000000
-0.000259,0.163939,1.000000
-0.002983,0.163912,1.000000
-0.005703,0.163840,1.000000
-0.008416,0.163723,1.000000
-0.011123,0.163561,1.000000
-0.013822,0.163355,1.000000
-0.016511,0.163105,1.000000
-0.019190,0.162812,1.000000
-0.021859,0.162475,1.000000
-0.024514,0.162096,1.000000
-0.027157,0.161674,1.000000
-0.029785,0.161210,1.000000
-0.032398,0.160706,1.000000
-0.034995,0.160160,1.000000
-0.037575,0.159575,1.000000
-0.040137,0.158950,1.000000
-0.042681,0.158286,1.000000
-0.045205,0.157583,1.000000
-0.047708,0.156844,1.000000
-0.050190,0.156067,1.000000
-0.052650,0.155254,1.000000
-0.055088,0.154406,1.000000
-0.057502,0.153523,1.000000
-0.059893,0.152607,1.000000
-0.062258,0.151657,1.000000
-0.064599,0.150675,1.000000
-0.066914,0.149661,1.000000
-0.069202,0.148617,1.000000
-0.071463,0.147543,1.000000
-0.073698,0.146440,1.000000
-0.075904,0.145308,1.000000
-0.078082,0.144150,1.000000
-0.080232,0.142964,1.000000
-0.082352,0.141754,1.000000
-0.084444,0.140518,1.000000
-0.086505,0.139258,1.000000
-0.088537,0.137975,1.000000
-0.090539,0.136670,1.000000
-0.092510,0.135343,1.000000
-0.094451,0.133996,1.000000
-0.096361,0.132629,1.000000
-0.096361,0.132629,1.000000
-0.098251,0.131235,1.000000
-0.100132,0.129806,1.000000
-0.102003,0.128341,1.000000
-0.103863,0.126840,1.000000
-0.105711,0.125305,1.000000
-0.107546,0.123733,1.000000
-0.109367,0.122126,1.000000
-0.111174,0.120483,1.000000
-0.112966,0.118805,1.000000
-0.114741,0.117092,1.000000
-0.116499,0.115343,1.000000
-0.118238,0.113559,1.000000
-0.119959,0.111740,1.000000
-0.121659,0.109886,1.000000
-0.123338,0.107998,1.000000
-0.124996,0.106076,1.000000
-0.126630,0.104119,1.000000
-0.128240,0.102129,1.000000
-0.129826,0.100106,1.000000
-0.131386,0.098050,1.000000
-0.132919,0.095961,1.000000
-0.134425,0.093840,1.000000
-0.135902,0.091688,1.000000
-0.137349,0.089505,1.000000
-0.138767,0.087291,1.000000
-0.140153,0.085048,1.000000
-0.141507,0.082775,1.000000
-0.142829,0.080473,1.000000
-0.144116,0.078144,1.000000
-0.145369,0.075788,1.000000
-0.146587,0.073405,1.000000
-0.147768,0.070996,1.000000
-0.148913,0.068563,1.000000
-0.150020,0.066105,1.000000
-0.151089,0.063625,1.000000
-0.152119,0.061122,1.000000
-0.153109,0.058598,1.000000
-0.154059,0.056053,1.000000
-0.154968,0.053489,1.000000
-0.155835,0.050906,1.000000
-0.156661,0.048306,1.000000
-0.157444,0.045689,1.000000
-0.158184,0.043057,1.000000
-0.158880,0.040410,1.000000
-0.159533,0.037750,1.000000
-0.160142,0.035078,1.000000
-0.160706,0.032395,1.000000
-0.161226,0.029702,1.000000
-0.161700,0.027000,1.000000
-0.162129,0.024290,1.000000
-0.162513,0.021573,1.000000
-0.162851,0.018852,1.000000
-0.163144,0.016125,1.000000
-0.163391,0.013396,1.000000
-0.163592,0.010664,1.000000
-0.163747,0.007932,1.000000
-0.163856,0.005200,1.000000
-0.163920,0.002469,1.000000
-0.163939,-0.000259,1.000000
-0.163912,-0.002983,1.000000
-0.163840,-0.005703,1.000000
-0.163723,-0.008416,1.000000
-0.163561,-0.011123,1.000000
-0.163355,-0.013822,1.000000
-0.163105,-0.016511,1.000000
-0.162812,-0.019190,1.000000
-0.162475,-0.021859,1.000000
-0.162096,-0.024514,1.000000
-0.161674,-0.027157,1.000000
-0.161210,-0.029785,1.000000
-0.160706,-0.032398,1.000000
-0.160160,-0.034995,1.000000
-0.159575,-0.037575,1.000000
-0.158950,-0.040137,1.000000
-0.158286,-0.042681,1.000000
-0.157583,-0.045205,1.000000
-0.156844,-0.047708,1.000000
-0.156067,-0.050190,1.000000
-0.155254,-0.052650,1.000000
-0.154406,-0.055088,1.000000
-0.153523,-0.057502,1.000000
-0.152607,-0.059893,1.000000
-0.151657,-0.062258,1.000000
-0.150675,-0.064599,1.000000
-0.149661,-0.066914,1.000000
-0.148617,-0.069202,1.000000
-0.147543,-0.071463,1.000000
-0.146440,-0.073698,1.000000
-0.145308,-0.075904,1.000000
-0.144150,-0.078082,1.000000
-0.142964,-0.080232,1.000000
-0.141754,-0.082352,1.000000
-0.140518,-0.084444,1.000000
-0.139258,-0.086505,1.000000
-0.137975,-0.088537,1.000000
-0.136670,-0.090539,1.000000
-0.135343,-0.092510,1.000000
-0.133996,-0.094451,1.000000
-0.132629,-0.096361,1.000000
-0.132629,-0.096361,1.000000
-0.131235,-0.098251,1.000000
-0.129806,-0.100132,1.000000
-0.128341,-0.102003,1.000000
-0.126840,-0.103863,1.000000
-0.125305,-0.105711,1.000000
-0.123733,-0.107546,1.000000
-0.122126,-0.109367,1.000000
-0.120483,-0.111174,1.000000
-0.118805,-0.112966,1.000000
-0.117092,-0.114741,1.000000
-0.115343,-0.116499,1.000000
-0.113559,-0.118238,1.000000
-0.111740,-0.119959,1.000000
-0.109886,-0.121659,1.000000
-0.107998,-0.123338,1.000000
-0.106076,-0.124996,1.000000
-0.104119,-0.126630,1.000000
-0.102129,-0.128240,1.000000
-0.100106,-0.129826,1.000000
-0.098050,-0.131386,1.000000
-0.095961,-0.132919,1.000000
-0.093840,-0.134425,1.000000
-0.091688,-0.135902,1.000000
-0.089505,-0.137349,1.000000
-0.087291,-0.138767,1.000000
-0.085048,-0.140153,1.000000
-0.082775,-0.141507,1.000000
-0.080473,-0.142829,1.000000
-0.078144,-0.144116,1.000000
-0.075788,-0.145369,1.000000
-0.073405,-0.146587,1.000000
-0.070996,-0.147768,1.000000
-0.068563,-0.148913,1.000000
-0.066105,-0.150020,1.000000
-0.063625,-0.151089,1.000000
-0.061122,-0.152119,1.000000
-0.058598,-0.153109,1.000000
-0.056053,-0.154059,1.000000
-0.053489,-0.154968,1.000000
-0.050906,-0.155835,1.000000
-0.048306,-0.156661,1.000000
-0.045689,-0.157444,1.000000
-0.043057,-0.158184,1.000000
-0.040410,-0.158880,1.000000
-0.037750,-0.159533,1.000000
-0.035078,-0.160142,1.000000
-0.032395,-0.160706,1.000000
-0.029702,-0.161226,1.000000
-0.027000,-0.161700,1.000000
-0.024290,-0.162129,1.000000
-0.021573,-0.162513,1.000000
-0.018852,-0.162851,1.000000
-0.016125,-0.163144,1.000000
-0.013396,-0.163391,1.000000
-0.010664,-0.163592,1.000000
-0.007932,-0.163747,1.000000
-0.005200,-0.163856,1.000000
-0.002469,-0.163920,1.000000
0.000259,-0.163939,1.000000
0.002983,-0.163912,1.000000
0.005703,-0.163840,1.000000
0.008416,-0.163723,1.000000
0.011123,-0.163561,1.000000
0.013822,-0.163355,1.000000
0.016511,-0.163105,1.000000
0.019190,-0.162812,1.000000
0.021859,-0.162475,1.000000
0.024514,-0.162096,1.000000
0.027157,-0.161674,1.000000
0.029785,-0.161210,1.000000
0.032398,-0.160706,1.000000
0.034995,-0.160160,1.000000
0.037575,-0.159575,1.000000
0.040137,-0.158950,1.000000
0.042681,-0.158286,1.000000
0.045205,-0.157583,1.000000
0.047708,-0.156844,1.000000
0.050190,-0.156067,1.000000
0.052650,-0.155254,1.000000
0.055088,-0.154406,1.000000
0.057502,-0.153523,1.000000
0.059893,-0.152607,1.000000
0.062258,-0.151657,1.000000
0.064599,-0.150675,1.000000
0.066914,-0.149661,1.000000
0.069202,-0.148617,1.000000
0.071463,-0.147543,1.000000
0.073698,-0.146440,1.000000
0.075904,-0.145308,1.000000
0.078082,-0.144150,1.000000
0.080232,-0.142964,1.000000
0.082352,-0.141754,1.000000
0.084444,-0.140518,1.000000
0.086505,-0.139258,1.000000
0.088537,-0.137975,1.000000
0.090539,-0.136670,1.000000
0.092510,-0.135343,1.000000
0.094451,-0.133996,1.000000
0.096361,-0.132629,1.000000
0.096361,-0.132629,1.000000
0.098251,-0.131235,1.000000
0.100132,-0.129806,1.000000
0.102003,-0.128341,1.000000
0.103863,-0.126840,1.000000
0.105711,-0.125305,1.000000
0.107546,-0.123733,1.000000
0.109367,-0.122126,1.000000
0.111174,-0.120483,1.000000
0.112966,-0.118805,1.000000
0.114741,-0.117092,1.000000
0.116499,-0.115343,1.000000
0.118238,-0.113559,1.000000
0.119959,-0.111740,1.000000
0.121659,-0.109886,1.000000
0.123338,-0.107998,1.000000
0.124996,-0.106076,1.000000
0.126630,-0.104119,1.000000
0.128240,-0.102129,1.000000
0.129826,-0.100106,1.000000
0.131386,-0.098050,1.000000
0.132919,-0.095961,1.000000
0.134425,-0.093840,1.000000
0.135902,-0.091688,1.000000
0.137349,-0.089505,1.000000
0.138767,-0.087291,1.000000
0.140153,-0.085048,1.000000
0.141507,-0.082775,1.000000
0.142829,-0.080473,1.000000
0.144116,-0.078144,1.000000
0.145369,-0.075788,1.000000
0.146587,-0.073405,1.000000
0.147768,-0.070996,1.000000
0.148913,-0.068563,1.000000
0.150020,-0.066105,1.000000
0.151089,-0.063625,1.000000
0.152119,-0.061122,1.000000
0.153109,-0.058598,1.000000
0.154059,-0.056053,1.000000
0.154968,-0.053489,1.000000
0.155835,-0.050906,1.000000
0.156661,-0.048306,1.000000
0.157444,-0.045689,1.000000
0.158184,-0.043057,1.000000
0.158880,-0.040410,1.000000
0.159533,-0.037750,1.000000
0.160142,-0.035078,1.000000
0.160706,-0.032395,1.000000
0.161226,-0.029702,1.000000
0.161700,-0.027000,1.000000
0.162129,-0.024290,1.000000
0.162513,-0.021573,1.000000
0.162851,-0.018852,1.000000
0.163144,-0.016125,1.000000
0.163391,-0.013396,1.000000
0.163592,-0.010664,1.000000
0.163747,-0.007932,1.000000
0.163856,-0.005200,1.000000
0.163920,-0.002469,1.000000
0.163939,0.000259,1.000000
0.163912,0.002983,1.000000
0.163840,0.005703,1.000000
0.163723,0.008416,1.000000
0.163561,0.011123,1.000000
0.163355,0.013822,1.000000
0.163105,0.016511,1.000000
0.162812,0.019190,1.000000
0.162475,0.021859,1.000000
0.162096,0.024514,1.000000
0.161674,0.027157,1.000000
0.161210,0.029785,1.000000
0.160706,0.032398,1.000000
0.160160,0.034995,1.000000
0.159575,0.037575,1.000000
0.158950,0.040137,1.000000
0.158286,0.042681,1.000000
0.157583,0.045205,1.000000
0.156844,0.047708,1.000000
0.156067,0.050190,1.000000
0.155254,0.052650,1.000000
0.154406,0.055088,1.000000
0.153523,0.057502,1.000000
0.152607,0.059893,1.000000
0.151657,0.062258,1.000000
0.150675,0.064599,1.000000
0.149661,0.066914,1.000000
0.148617,0.069202,1.000000
0.147543,0.071463,1.000000
0.146440,0.073698,1.000000
0.145308,0.075904,1.000000
0.144150,0.078082,1.000000
0.142964,0.080232,1.000000
0.141754,0.082352,1.000000
0.140518,0.084444,1.000000
0.139258,0.086505,1.000000
0.137975,0.088537,1.000000
0.136670,0.090539,1.000000
0.135343,0.092510,1.000000
0.133996,0.094451,1.000000
0.132629,0.096361,1.000000


==> cylinder_e0_r4_TFT_line_D=0.900000_u=0.5_dir=1.csv <==
0.118170,0.100922,0.999963
0.116712,0.102604,0.999963
0.115221,0.104275,0.999963
0.113698,0.105934,0.999963
0.112142,0.107580,0.999963
0.110553,0.109212,0.999963
0.108931,0.110829,0.999963
0.107277,0.112431,0.999963
0.105591,0.114017,0.999963
0.103872,0.115585,0.999963
0.102121,0.117135,0.999963
0.100337,0.118666,0.999963
0.098522,0.120177,0.999963
0.096675,0.121668,0.999963
0.094797,0.123137,0.999963
0.092888,0.124583,0.999963
0.090948,0.126006,0.999963
0.088978,0.127405,0.999963
0.086978,0.128779,0.999963
0.084948,0.130127,0.999963
0.082888,0.131449,0.999963
0.080801,0.132742,0.999963
0.078685,0.134007,0.999963
0.076541,0.135243,0.999963
0.074370,0.136449,0.999963
0.072173,0.137624,0.999963
0.069950,0.138767,0.999963
0.067701,0.139878,0.999963
0.065428,0.140955,0.999963
0.063131,0.141999,0.999963
0.060811,0.143008,0.999963
0.058469,0.143981,0.999963
0.056105,0.144919,0.999963
0.053720,0.145820,0.999963
0.051316,0.146683,0.999963
0.048892,0.147509,0.999963
0.046450,0.148296,0.999963
0.043991,0.149044,0.999963
0.041516,0.149752,0.999963
0.039025,0.150421,0.999963
0.036520,0.151048,0.999963
0.034001,0.151635,0.999963
0.031470,0.152181,0.999963
0.028928,0.152684,0.999963
0.026375,0.153146,0.999963
0.023813,0.153565,0.999963
0.021243,0.153942,0.999963
0.018665,0.154276,0.999963
0.016081,0.154566,0.999963
0.013493,0.154814,0.999963
0.010900,0.155018,0.999963
0.008304,0.155179,0.999963
0.005707,0.155296,0.999963
0.003109,0.155370,0.999963
0.000511,0.155400,0.999963
-0.002085,0.155387,0.999963
-0.004679,0.155331,0.999963
-0.007268,0.155231,0.999963
-0.009854,0.155088,0.999963
-0.012433,0.154903,0.999963
-0.015006,0.154675,0.999963
-0.017570,0.154405,0.999963
-0.020126,0.154092,0.999963
-0.022672,0.153738,0.999963
-0.025207,0.153343,0.999963
-0.027730,0.152907,0.999963
-0.030240,0.152431,0.999963
-0.032736,0.151914,0.999963
-0.035218,0.151358,0.999963
-0.037684,0.150763,0.999963
-0.040133,0.150130,0.999963
-0.042565,0.149458,0.999963
-0.044979,0.148750,0.999963
-0.047373,0.148005,0.999963
-0.049748,0.147223,0.999963
-0.052102,0.146407,0.999963
-0.054435,0.145556,0.999963
-0.056745,0.144671,0.999963
-0.059033,0.143752,0.999963
-0.061298,0.142801,0.999963
-0.063539,0.141818,0.999963
-0.065754,0.140805,0.999963
-0.067945,0.139761,0.999963
-0.070110,0.138687,0.999963
-0.072249,0.137585,0.999963
-0.074361,0.136455,0.999963
-0.076446,0.135298,0.999963
-0.078503,0.134115,0.999963
-0.080533,0.132907,0.999963
-0.082533,0.131673,0.999963
-0.084506,0.130416,0.999963
-0.086449,0.129137,0.999963
-0.088363,0.127835,0.999963
-0.090247,0.126511,0.999963
-0.092102,0.125167,0.999963
-0.093926,0.123804,0.999963
-0.095721,0.122422,0.999963
-0.097485,0.121021,0.999963
-0.099219,0.119604,0.999963
-0.100922,0.118170,0.999963
-0.100922,0.118170,0.999963
-0.102604,0.116712,0.999963
-0.104275,0.115221,0.999963
-0.105934,0.113698,0.999963
-0.107580,0.112142,0.999963
-0.109212,0.110553,0.999963
-0.110829,0.108931,0.999963
-0.112431,0.107277,0.999963
-0.114017,0.105591,0.999963
-0.115585,0.103872,0.999963
-0.117135,0.102121,0.999963
-0.118666,0.100337,0.999963
-0.120177,0.098522,0.999963
-0.121668,0.096675,0.999963
-0.123137,0.094797,0.999963
-0.124583,0.092888,0.999963
-0.126006,0.090948,0.999963
-0.127405,0.088978,0.999963
-0.128779,0.086978,0.999963
-0.130127,0.084948,0.999963
-0.131449,0.082888,0.999963
-0.132742,0.080801,0.999963
-0.134007,0.078685,0.999963
-0.135243,0.076541,0.999963
-0.136449,0.074370,0.999963
-0.137624,0.072173,0.999963
-0.138767,0.069950,0.999963
-0.139878,0.067701,0.999963
-0.140955,0.065428,0.999963
-0.141999,0.063131,0.999963
-0.143008,0.060811,0.999963
-0.143981,0.058469,0.999963
-0.144919,0.056105,0.999963
-0.145820,0.053720,0.999963
-0.146683,0.051316,0.999963
-0.147509,0.048892,0.999963
-0.148296,0.046450,0.999963
-0.149044,0.043991,0.999963
-0.149752,0.041516,0.999963
-0.150421,0.039025,0.999963
-0.151048,0.036520,0.999963
-0.151635,0.034001,0.999963
-0.152181,0.031470,0.999963
-0.152684,0.028928,0.999963
-0.153146,0.026375,0.999963
-0.153565,0.023813,0.999963
-0.153942,0.021243,0.999963
-0.154276,0.018665,0.999963
-0.154566,0.016081,0.999963
-0.154814,0.013493,0.999963
-0.155018,0.010900,0.999963
-0.155179,0.008304,0.999963
-0.155296,0.005707,0.999963
-0.155370,0.003109,0.999963
-0.155400,0.000511,0.999963
-0.155387,-0.002085,0.999963
-0.155331,-0.004679,0.999963
-0.155231,-0.007268,0.999963
-0.155088,-0.009854,0.999963
-0.154903,-0.012433,0.999963
-0.154675,-0.015006,0.999963
-0.154405,-0.017570,0.999963
-0.154092,-0.020126,0.999963
-0.153738,-0.022672,0.999963
-0.153343,-0.025207,0.999963
-0.152907,-0.027730,0.999963
-0.152431,-0.030240,0.999963
-0.151914,-0.032736,0.999963
-0.151358,-0.035218,0.999963
-0.150763,-0.037684,0.999963
-0.150130,-0.040133,0.999963
-0.149458,-0.042565,0.999963
-0.148750,-0.044979,0.999963
-0.148005,-0.047373,0.999963
-0.147223,-0.049748,0.999963
-0.146407,-0.052102,0.999963
-0.145556,-0.054435,0.999963
-0.144671,-0.056745,0.999963
-0.143752,-0.059033,0.999963
-0.142801,-0.061298,0.999963
-0.141818,-0.063539,0.999963
-0.140805,-0.065754,0.999963
-0.139761,-0.067945,0.999963
-0.138687,-0.070110,0.999963
-0.137585,-0.072249,0.999963
-0.136455,-0.074361,0.999963
-0.135298,-0.076446,0.999963
-0.134115,-0.078503,0.999963
-0.132907,-0.080533,0.999963
-0.131673,-0.082533,0.999963
-0.130416,-0.084506,0.999963
-0.129137,-0.086449,0.999963
-0.127835,-0.088363,0.999963
-0.126511,-0.090247,0.999963
-0.125167,-0.092102,0.999963
-0.123804,-0.093926,0.999963
-0.122422,-0.095721,0.999963
-0.121021,-0.097485,0.999963
-0.119604,-0.099219,0.999963
-0.118170,-0.100922,0.999963
-0.118170,-0.100922,0.999963
-0.116712,-0.102604,0.999963
-0.115221,-0.104275,0.999963
-0.113698,-0.105934,0.999963
-0.112142,-0.107580,0.999963
-0.110553,-0.109212,0.999963
-0.108931,-0.110829,0.999963
-0.107277,-0.112431,0.999963
-0.105591,-0.114017,0.999963
-0.103872,-0.115585,0.999963
-0.102121,-0.117135,0.999963
-0.100337,-0.118666,0.999963
-0.098522,-0.120177,0.999963
-0.096675,-0.121668,0.999963
-0.094797,-0.123137,0.999963
-0.092888,-0.124583,0.999963
-0.090948,-0.126006,0.999963
-0.088978,-0.127405,0.999963
-0.086978,-0.128779,0.999963
-0.084948,-0.130127,0.999963
-0.082888,-0.131449,0.999963
-0.080801,-0.132742,0.999963
-0.078685,-0.134007,0.999963
-0.076541,-0.135243,0.999963
-0.074370,-0.136449,0.999963
-0.072173,-0.137624,0.999963
-0.069950,-0.138767,0.999963
-0.067701,-0.139878,0.999963
-0.065428,-0.140955,0.999963
-0.063131,-0.141999,0.999963
-0.060811,-0.143008,0.999963
-0.058469,-0.143981,0.999963
-0.056105,-0.144919,0.999963
-0.053720,-0.145820,0.999963
-0.051316,-0.146683,0.999963
-0.048892,-0.147509,0.999963
-0.046450,-0.148296,0.999963
-0.043991,-0.149044,0.999963
-0.041516,-0.149752,0.999963
-0.039025,-0.150421,0.999963
-0.036520,-0.151048,0.999963
-0.034001,-0.151635,0.999963
-0.031470,-0.152181,0.999963
-0.028928,-0.152684,0.999963
-0.026375,-0.153146,0.999963
-0.023813,-0.153565,0.999963
-0.021243,-0.153942,0.999963
-0.018665,-0.154276,0.999963
-0.016081,-0.154566,0.999963
-0.013493,-0.154814,0.999963
-0.010900,-0.155018,0.999963
-0.008304,-0.155179,0.999963
-0.005707,-0.155296,0.999963
-0.003109,-0.155370,0.999963
-0.000511,-0.155400,0.999963
0.002085,-0.155387,0.999963
0.004679,-0.155331,0.999963
0.007268,-0.155231,0.999963
0.009854,-0.155088,0.999963
0.012433,-0.154903,0.999963
0.015006,-0.154675,0.999963
0.017570,-0.154405,0.999963
0.020126,-0.154092,0.999963
0.022672,-0.153738,0.999963
0.025207,-0.153343,0.999963
0.027730,-0.152907,0.999963
0.030240,-0.152431,0.999963
0.032736,-0.151914,0.999963
0.035218,-0.151358,0.999963
0.037684,-0.150763,0.999963
0.040133,-0.150130,0.999963
0.042565,-0.149458,0.999963
0.044979,-0.148750,0.999963
0.047373,-0.148005,0.999963
0.049748,-0.147223,0.999963
0.052102,-0.146407,0.999963
0.054435,-0.145556,0.999963
0.056745,-0.144671,0.999963
0.059033,-0.143752,0.999963
0.061298,-0.142801,0.999963
0.063539,-0.141818,0.999963
0.065754,-0.140805,0.999963
0.067945,-0.139761,0.999963
0.070110,-0.138687,0.999963
0.072249,-0.137585,0.999963
0.074361,-0.136455,0.999963
0.076446,-0.135298,0.999963
0.078503,-0.134115,0.999963
0.080533,-0.132907,0.999963
0.082533,-0.131673,0.999963
0.084506,-0.130416,0.999963
0.086449,-0.129137,0.999963
0.088363,-0.127835,0.999963
0.090247,-0.126511,0.999963
0.092102,-0.125167,0.999963
0.093926,-0.123804,0.999963
0.095721,-0.122422,0.999963
0.097485,-0.121021,0.999963
0.099219,-0.119604,0.999963
0.100922,-0.118170,0.999963
0.100922,-0.118170,0.999963
0.102604,-0.116712,0.999963
0.104275,-0.115221,0.999963
0.105934,-0.113698,0.999963
0.107580,-0.112142,0.999963
0.109212,-0.110553,0.999963
0.110829,-0.108931,0.999963
0.112431,-0.107277,0.999963
0.114017,-0.105591,0.999963
0.115585,-0.103872,0.999963
0.117135,-0.102121,0.999963
0.118666,-0.100337,0.999963
0.120177,-0.098522,0.999963
0.121668,-0.096675,0.999963
0.123137,-0.094797,0.999963
0.124583,-0.092888,0.999963
0.126006,-0.090948,0.999963
0.127405,-0.088978,0.999963
0.128779,-0.086978,0.999963
0.130127,-0.084948,0.999963
0.131449,-0.082888,0.999963
0.132742,-0.080801,0.999963
0.134007,-0.078685,0.999963
0.135243,-0.076541,0.999963
0.136449,-0.074370,0.999963
0.137624,-0.072173,0.999963
0.138767,-0.069950,0.999963
0.139878,-0.067701,0.999963
0.140955,-0.065428,0.999963
0.141999,-0.063131,0.999963
0.143008,-0.060811,0.999963
0.143981,-0.058469,0.999963
0.144919,-0.056105,0.999963
0.145820,-0.053720,0.999963
0.146683,-0.051316,0.999963
0.147509,-0.048892,0.999963
0.148296,-0.046450,0.999963
0.149044,-0.043991,0.999963
0.149752,-0.041516,0.999963
0.150421,-0.039025,0.999963
0.151048,-0.036520,0.999963
0.151635,-0.034001,0.999963
0.152181,-0.031470,0.999963
0.152684,-0.028928,0.999963
0.153146,-0.026375,0.999963
0.153565,-0.023813,0.999963
0.153942,-0.021243,0.999963
0.154276,-0.018665,0.999963
0.154566,-0.016081,0.999963
0.154814,-0.013493,0.999963
0.155018,-0.010900,0.999963
0.155179,-0.008304,0.999963
0.155296,-0.005707,0.999963
0.155370,-0.003109,0.999963
0.155400,-0.000511,0.999963
0.155387,0.002085,0.999963
0.155331,0.004679,0.999963
0.155231,0.007268,0.999963
0.155088,0.009854,0.999963
0.154903,0.012433,0.999963
0.154675,0.015006,0.999963
0.154405,0.017570,0.999963
0.154092,0.020126,0.999963
0.153738,0.022672,0.999963
0.153343,0.025207,0.999963
0.152907,0.027730,0.999963
0.152431,0.030240,0.999963
0.151914,0.032736,0.999963
0.151358,0.035218,0.999963
0.150763,0.037684,0.999963
0.150130,0.040133,0.999963
0.149458,0.042565,0.999963
0.148750,0.044979,0.999963
0.148005,0.047373,0.999963
0.147223,0.049748,0.999963
0.146407,0.052102,0.999963
0.145556,0.054435,0.999963
0.144671,0.056745,0.999963
0.143752,0.059033,0.999963
0.142801,0.061298,0.999963
0.141818,0.063539,0.999963
0.140805,0.065754,0.999963
0.139761,0.067945,0.999963
0.138687,0.070110,0.999963
0.137585,0.072249,0.999963
0.136455,0.074361,0.999963
0.135298,0.076446,0.999963
0.134115,0.078503,0.999963
0.132907,0.080533,0.999963
0.131673,0.082533,0.999963
0.130416,0.084506,0.999963
0.129137,0.086449,0.999963
0.127835,0.088363,0.999963
0.126511,0.090247,0.999963
0.125167,0.092102,0.999963
0.123804,0.093926,0.999963
0.122422,0.095721,0.999963
0.121021,0.097485,0.999963
0.119604,0.099219,0.999963
0.118170,0.100922,0.999963


==> cylinder_e0_r4_TFT_line_D=1.000000_u=0.5_dir=1.csv <==
0.103113,0.102632,0.999963
0.101632,0.104098,0.999963
0.100121,0.105552,0.999963
0.098581,0.106991,0.999963
0.097011,0.108417,0.999963
0.095412,0.109827,0.999963
0.093783,0.111221,0.999963
0.092124,0.112598,0.999963
0.090437,0.113958,0.999963
0.088721,0.115299,0.999963
0.086975,0.116621,0.999963
0.085202,0.117924,0.999963
0.083400,0.119205,0.999963
0.081569,0.120465,0.999963
0.079712,0.121702,0.999963
0.077826,0.122916,0.999963
0.075914,0.124106,0.999963
0.073975,0.125272,0.999963
0.072010,0.126412,0.999963
0.070019,0.127525,0.999963
0.068003,0.128612,0.999963
0.065961,0.129671,0.999963
0.063896,0.130701,0.999963
0.061807,0.131702,0.999963
0.059694,0.132672,0.999963
0.057560,0.133612,0.999963
0.055403,0.134521,0.999963
0.053225,0.135398,0.999963
0.051026,0.136241,0.999963
0.048808,0.137052,0.999963
0.046570,0.137828,0.999963
0.044314,0.138570,0.999963
0.042041,0.139277,0.999963
0.039751,0.139948,0.999963
0.037444,0.140582,0.999963
0.035123,0.141180,0.999963
0.032788,0.141741,0.999963
0.030439,0.142264,0.999963
0.028078,0.142749,0.999963
0.025705,0.143195,0.999963
0.023322,0.143602,0.999963
0.020929,0.143971,0.999963
0.018527,0.144299,0.999963
0.016118,0.144588,0.999963
0.013702,0.144837,0.999963
0.011281,0.145046,0.999963
0.008854,0.145214,0.999963
0.006424,0.145342,0.999963
0.003992,0.145429,0.999963
0.001558,0.145476,0.999963
-0.000877,0.145482,0.999963
-0.003311,0.145446,0.999963
-0.005744,0.145371,0.999963
-0.008175,0.145254,0.999963
-0.010602,0.145097,0.999963
-0.013024,0.144900,0.999963
-0.015441,0.144663,0.999963
-0.017852,0.144385,0.999963
-0.020255,0.144068,0.999963
-0.022650,0.143711,0.999963
-0.025035,0.143314,0.999963
-0.027410,0.142879,0.999963
-0.029773,0.142405,0.999963
-0.032124,0.141894,0.999963
-0.034462,0.141344,0.999963
-0.036787,0.140757,0.999963
-0.039096,0.140133,0.999963
-0.041389,0.139473,0.999963
-0.043666,0.138777,0.999963
-0.045925,0.138046,0.999963
-0.048167,0.137280,0.999963
-0.050389,0.136480,0.999963
-0.052591,0.135646,0.999963
-0.054773,0.134780,0.999963
-0.056935,0.133882,0.999963
-0.059074,0.132952,0.999963
-0.061191,0.131991,0.999963
-0.063285,0.131000,0.999963
-0.065355,0.129979,0.999963
-0.067401,0.128930,0.999963
-0.069422,0.127853,0.999963
-0.071419,0.126749,0.999963
-0.073389,0.125618,0.999963
-0.075334,0.124462,0.999963
-0.077251,0.123280,0.999963
-0.079142,0.122075,0.999963
-0.081006,0.120846,0.999963
-0.082842,0.119595,0.999963
-0.084650,0.118322,0.999963
-0.086430,0.117029,0.999963
-0.088182,0.115715,0.999963
-0.089904,0.114381,0.999963
-0.091598,0.113029,0.999963
-0.093262,0.111660,0.999963
-0.094898,0.110273,0.999963
-0.096504,0.108870,0.999963
-0.098080,0.107452,0.999963
-0.099627,0.106019,0.999963
-0.101144,0.104573,0.999963
-0.102632,0.103113,0.999963
-0.102632,0.103113,0.999963
-0.104098,0.101632,0.999963
-0.105552,0.100121,0.999963
-0.106991,0.098581,0.999963
-0.108417,0.097011,0.999963
-0.109827,0.095412,0.999963
-0.111221,0.093783,0.999963
-0.112598,0.092124,0.999963
-0.113958,0.090437,0.999963
-0.115299,0.088721,0.999963
-0.116621,0.086975,0.999963
-0.117924,0.085202,0.999963
-0.119205,0.083400,0.999963
-0.120465,0.081569,0.999963
-0.121702,0.079712,0.999963
-0.122916,0.077826,0.999963
-0.124106,0.075914,0.999963
-0.125272,0.073975,0.999963
-0.126412,0.072010,0.999963
-0.127525,0.070019,0.999963
-0.128612,0.068003,0.999963
-0.129671,0.065961,0.999963
-0.130701,0.063896,0.999963
-0.131702,0.061807,0.999963
-0.132672,0.059694,0.999963
-0.133612,0.057560,0.999963
-0.134521,0.055403,0.999963
-0.135398,0.053225,0.999963
-0.136241,0.051026,0.999963
-0.137052,0.048808,0.999963
-0.137828,0.046570,0.999963
-0.138570,0.044314,0.999963
-0.139277,0.042041,0.999963
-0.139948,0.039751,0.999963
-0.140582,0.037444,0.999963
-0.141180,0.035123,0.999963
-0.141741,0.032788,0.999963
-0.142264,0.030439,0.999963
-0.142749,0.028078,0.999963
-0.143195,0.025705,0.999963
-0.143602,0.023322,0.999963
-0.143971,0.020929,0.999963
-0.144299,0.018527,0.999963
-0.144588,0.016118,0.999963
-0.144837,0.013702,0.999963
-0.145046,0.011281,0.999963
-0.145214,0.008854,0.999963
-0.145342,0.006424,0.999963
-0.145429,0.003992,0.999963
-0.145476,0.001558,0.999963
-0.145482,-0.000877,0.999963
-0.145446,-0.003311,0.999963
-0.145371,-0.005744,0.999963
-0.145254,-0.008175,0.999963
-0.145097,-0.010602,0.999963
-0.144900,-0.013024,0.999963
-0.144663,-0.015441,0.999963
-0.144385,-0.017852,0.999963
-0.144068,-0.020255,0.999963
-0.143711,-0.022650,0.999963
-0.143314,-0.025035,0.999963
-0.142879,-0.027410,0.999963
-0.142405,-0.029773,0.999963
-0.141894,-0.032124,0.999963
-0.141344,-0.034462,0.999963
-0.140757,-0.036787,0.999963
-0.140133,-0.039096,0.999963
-0.139473,-0.041389,0.999963
-0.138777,-0.043666,0.999963
-0.138046,-0.045925,0.999963
-0.137280,-0.048167,0.999963
-0.136480,-0.050389,0.999963
-0.135646,-0.052591,0.999963
-0.134780,-0.054773,0.999963
-0.133882,-0.056935,0.999963
-0.132952,-0.059074,0.999963
-0.131991,-0.061191,0.999963
-0.131000,-0.063285,0.999963
-0.129979,-0.065355,0.999963
-0.128930,-0.067401,0.999963
-0.127853,-0.069422,0.999963
-0.126749,-0.071419,0.999963
-0.125618,-0.073389,0.999963
-0.124462,-0.075334,0.999963
-0.123280,-0.077251,0.999963
-0.122075,-0.079142,0.999963
-0.120846,-0.081006,0.999963
-0.119595,-0.082842,0.999963
-0.118322,-0.084650,0.999963
-0.117029,-0.086430,0.999963
-0.115715,-0.088182,0.999963
-0.114381,-0.089904,0.999963
-0.113029,-0.091598,0.999963
-0.111660,-0.093262,0.999963
-0.110273,-0.094898,0.999963
-0.108870,-0.096504,0.999963
-0.107452,-0.098080,0.999963
-0.106019,-0.099627,0.999963
-0.104573,-0.101144,0.999963
-0.103113,-0.102632,0.999963
-0.103113,-0.102632,0.999963
-0.101632,-0.104098,0.999963
-0.100121,-0.105552,0.999963
-0.098581,-0.106991,0.999963
-0.097011,-0.108417,0.999963
-0.095412,-0.109827,0.999963
-0.093783,-0.111221,0.999963
-0.092124,-0.112598,0.999963
-0.090437,-0.113958,0.999963
-0.088721,-0.115299,0.999963
-0.086975,-0.116621,0.999963
-0.085202,-0.117924,0.999963
-0.083400,-0.119205,0.999963
-0.081569,-0.120465,0.999963
-0.079712,-0.121702,0.999963
-0.077826,-0.122916,0.999963
-0.075914,-0.124106,0.999963
-0.073975,-0.125272,0.999963
-0.072010,-0.126412,0.999963
-0.070019,-0.127525,0.999963
-0.068003,-0.128612,0.999963
-0.065961,-0.129671,0.999963
-0.063896,-0.130701,0.999963
-0.061807,-0.131702,0.999963
-0.059694,-0.132672,0.999963
-0.057560,-0.133612,0.999963
-0.055403,-0.134521,0.999963
-0.053225,-0.135398,0.999963
-0.051026,-0.136241,0.999963
-0.048808,-0.137052,0.999963
-0.046570,-0.137828,0.999963
-0.044314,-0.138570,0.999963
-0.042041,-0.139277,0.999963
-0.039751,-0.139948,0.999963
-0.037444,-0.140582,0.999963
-0.035123,-0.141180,0.999963
-0.032788,-0.141741,0.999963
-0.030439,-0.142264,0.999963
-0.028078,-0.142749,0.999963
-0.025705,-0.143195,0.999963
-0.023322,-0.143602,0.999963
-0.020929,-0.143971,0.999963
-0.018527,-0.144299,0.999963
-0.016118,-0.144588,0.999963
-0.013702,-0.144837,0.999963
-0.011281,-0.145046,0.999963
-0.008854,-0.145214,0.999963
-0.006424,-0.145342,0.999963
-0.003992,-0.145429,0.999963
-0.001558,-0.145476,0.999963
0.000877,-0.145482,0.999963
0.003311,-0.145446,0.999963
0.005744,-0.145371,0.999963
0.008175,-0.145254,0.999963
0.010602,-0.145097,0.999963
0.013024,-0.144900,0.999963
0.015441,-0.144663,0.999963
0.017852,-0.144385,0.999963
0.020255,-0.144068,0.999963
0.022650,-0.143711,0.999963
0.025035,-0.143314,0.999963
0.027410,-0.142879,0.999963
0.029773,-0.142405,0.999963
0.032124,-0.141894,0.999963
0.034462,-0.141344,0.999963
0.036787,-0.140757,0.999963
0.039096,-0.140133,0.999963
0.041389,-0.139473,0.999963
0.043666,-0.138777,0.999963
0.045925,-0.138046,0.999963
0.048167,-0.137280,0.999963
0.050389,-0.136480,0.999963
0.052591,-0.135646,0.999963
0.054773,-0.134780,0.999963
0.056935,-0.133882,0.999963
0.059074,-0.132952,0.999963
0.061191,-0.131991,0.999963
0.063285,-0.131000,0.999963
0.065355,-0.129979,0.999963
0.067401,-0.128930,0.999963
0.069422,-0.127853,0.999963
0.071419,-0.126749,0.999963
0.073389,-0.125618,0.999963
0.075334,-0.124462,0.999963
0.077251,-0.123280,0.999963
0.079142,-0.122075,0.999963
0.081006,-0.120846,0.999963
0.082842,-0.119595,0.999963
0.084650,-0.118322,0.999963
0.086430,-0.117029,0.999963
0.088182,-0.115715,0.999963
0.089904,-0.114381,0.999963
0.091598,-0.113029,0.999963
0.093262,-0.111660,0.999963
0.094898,-0.110273,0.999963
0.096504,-0.108870,0.999963
0.098080,-0.107452,0.999963
0.099627,-0.106019,0.999963
0.101144,-0.104573,0.999963
0.102632,-0.103113,0.999963
0.102632,-0.103113,0.999963
0.104098,-0.101632,0.999963
0.105552,-0.100121,0.999963
0.106991,-0.098581,0.999963
0.108417,-0.097011,0.999963
0.109827,-0.095412,0.999963
0.111221,-0.093783,0.999963
0.112598,-0.092124,0.999963
0.113958,-0.090437,0.999963
0.115299,-0.088721,0.999963
0.116621,-0.086975,0.999963
0.117924,-0.085202,0.999963
0.119205,-0.083400,0.999963
0.120465,-0.081569,0.999963
0.121702,-0.079712,0.999963
0.122916,-0.077826,0.999963
0.124106,-0.075914,0.999963
0.125272,-0.073975,0.999963
0.126412,-0.072010,0.999963
0.127525,-0.070019,0.999963
0.128612,-0.068003,0.999963
0.129671,-0.065961,0.999963
0.130701,-0.063896,0.999963
0.131702,-0.061807,0.999963
0.132672,-0.059694,0.999963
0.133612,-0.057560,0.999963
0.134521,-0.055403,0.999963
0.135398,-0.053225,0.999963
0.136241,-0.051026,0.999963
0.137052,-0.048808,0.999963
0.137828,-0.046570,0.999963
0.138570,-0.044314,0.999963
0.139277,-0.042041,0.999963
0.139948,-0.039751,0.999963
0.140582,-0.037444,0.999963
0.141180,-0.035123,0.999963
0.141741,-0.032788,0.999963
0.142264,-0.030439,0.999963
0.142749,-0.028078,0.999963
0.143195,-0.025705,0.999963
0.143602,-0.023322,0.999963
0.143971,-0.020929,0.999963
0.144299,-0.018527,0.999963
0.144588,-0.016118,0.999963
0.144837,-0.013702,0.999963
0.145046,-0.011281,0.999963
0.145214,-0.008854,0.999963
0.145342,-0.006424,0.999963
0.145429,-0.003992,0.999963
0.145476,-0.001558,0.999963
0.145482,0.000877,0.999963
0.145446,0.003311,0.999963
0.145371,0.005744,0.999963
0.145254,0.008175,0.999963
0.145097,0.010602,0.999963
0.144900,0.013024,0.999963
0.144663,0.015441,0.999963
0.144385,0.017852,0.999963
0.144068,0.020255,0.999963
0.143711,0.022650,0.999963
0.143314,0.025035,0.999963
0.142879,0.027410,0.999963
0.142405,0.029773,0.999963
0.141894,0.032124,0.999963
0.141344,0.034462,0.999963
0.140757,0.036787,0.999963
0.140133,0.039096,0.999963
0.139473,0.041389,0.999963
0.138777,0.043666,0.999963
0.138046,0.045925,0.999963
0.137280,0.048167,0.999963
0.136480,0.050389,0.999963
0.135646,0.052591,0.999963
0.134780,0.054773,0.999963
0.133882,0.056935,0.999963
0.132952,0.059074,0.999963
0.131991,0.061191,0.999963
0.131000,0.063285,0.999963
0.129979,0.065355,0.999963
0.128930,0.067401,0.999963
0.127853,0.069422,0.999963
0.126749,0.071419,0.999963
0.125618,0.073389,0.999963
0.124462,0.075334,0.999963
0.123280,0.077251,0.999963
0.122075,0.079142,0.999963
0.120846,0.081006,0.999963
0.119595,0.082842,0.999963
0.118322,0.084650,0.999963
0.117029,0.086430,0.999963
0.115715,0.088182,0.999963
0.114381,0.089904,0.999963
0.113029,0.091598,0.999963
0.111660,0.093262,0.999963
0.110273,0.094898,0.999963
0.108870,0.096504,0.999963
0.107452,0.098080,0.999963
0.106019,0.099627,0.999963
0.104573,0.101144,0.999963
0.103113,0.102632,0.999963


==> cylinder_e0_r4_TFT_out.csv <==
Load factor, Moment
0,0
0.1,641.5447195
0.2,1262.213682
0.3,1841.756068
0.4,2361.152628
0.5,2803.186246
0.6,3152.564
0.7,3398.406085
0.8,3538.261007
0.85,3570.025615
0.8625,3573.94793
0.871875,3575.318203
0.87890625,3578.112386
0.889453125,3577.189462
0.9,3575.793745
0.9125,3576.802184
0.9234375,3572.732156
0.9330078125,3568.852866
0.9413818359,3567.362814
0.9487091064,3562.477275
0.9551204681,3558.39237
0.9663403511,3550.709829
0.9747552633,3547.38583
0.9810664475,3539.764137
0.9905332237,3530.658908
1,3524.301296


==> cylinder_e1_r2_TFT_line_D=0.700000_u=0.5_dir=1.csv <==
0.145408,0.089106,1.000000
0.144116,0.091180,1.000000
0.142787,0.093247,1.000000
0.141421,0.095307,1.000000
0.140017,0.097358,1.000000
0.138575,0.099400,1.000000
0.137095,0.101431,1.000000
0.135577,0.103452,1.000000
0.134021,0.105460,1.000000
0.132427,0.107454,1.000000
0.130795,0.109435,1.000000
0.129125,0.111401,1.000000
0.127417,0.113351,1.000000
0.125671,0.115283,1.000000
0.123887,0.117198,1.000000
0.122066,0.119093,1.000000
0.120208,0.120969,1.000000
0.118312,0.122823,1.000000
0.116380,0.124656,1.000000
0.114411,0.126465,1.000000
0.112406,0.128251,1.000000
0.110365,0.130011,1.000000
0.108288,0.131746,1.000000
0.106177,0.133453,1.000000
0.104031,0.135133,1.000000
0.101851,0.136783,1.000000
0.099637,0.138404,1.000000
0.097391,0.139994,1.000000
0.095112,0.141552,1.000000
0.092802,0.143077,1.000000
0.090460,0.144569,1.000000
0.088088,0.146027,1.000000
0.085687,0.147448,1.000000
0.083257,0.148834,1.000000
0.080799,0.150183,1.000000
0.078313,0.151494,1.000000
0.075802,0.152766,1.000000
0.073265,0.153999,1.000000
0.070703,0.155191,1.000000
0.068118,0.156343,1.000000
0.065511,0.157454,1.000000
0.062881,0.158522,1.000000
0.060232,0.159548,1.000000
0.057562,0.160530,1.000000
0.054875,0.161469,1.000000
0.052170,0.162363,1.000000
0.049448,0.163212,1.000000
0.046712,0.164016,1.000000
0.043961,0.164775,1.000000
0.041198,0.165487,1.000000
0.038422,0.166154,1.000000
0.035637,0.166773,1.000000
0.032841,0.167346,1.000000
0.030038,0.167872,1.000000
0.027228,0.168351,1.000000
0.024411,0.168782,1.000000
0.021591,0.169166,1.000000
0.018766,0.169503,1.000000
0.015940,0.169792,1.000000
0.013112,0.170034,1.000000
0.010284,0.170228,1.000000
0.007458,0.170375,1.000000
0.004634,0.170475,1.000000
0.001814,0.170529,1.000000
-0.001001,0.170535,1.000000
-0.003811,0.170496,1.000000
-0.006613,0.170410,1.000000
-0.009408,0.170279,1.000000
-0.012193,0.170102,1.000000
-0.014968,0.169880,1.000000
-0.017731,0.169614,1.000000
-0.020482,0.169304,1.000000
-0.023220,0.168950,1.000000
-0.025943,0.168553,1.000000
-0.028651,0.168114,1.000000
-0.031343,0.167633,1.000000
-0.034018,0.167111,1.000000
-0.036674,0.166548,1.000000
-0.039312,0.165945,1.000000
-0.041930,0.165303,1.000000
-0.044527,0.164623,1.000000
-0.047103,0.163904,1.000000
-0.049656,0.163149,1.000000
-0.052187,0.162357,1.000000
-0.054694,0.161530,1.000000
-0.057178,0.160667,1.000000
-0.059636,0.159771,1.000000
-0.062069,0.158842,1.000000
-0.064476,0.157880,1.000000
-0.066856,0.156887,1.000000
-0.069210,0.155863,1.000000
-0.071536,0.154809,1.000000
-0.073834,0.153727,1.000000
-0.076103,0.152616,1.000000
-0.078344,0.151478,1.000000
-0.080556,0.150313,1.000000
-0.082738,0.149123,1.000000
-0.084891,0.147908,1.000000
-0.087014,0.146669,1.000000
-0.089106,0.145408,1.000000
-0.089106,0.145408,1.000000
-0.091180,0.144116,1.000000
-0.093247,0.142787,1.000000
-0.095307,0.141421,1.000000
-0.097358,0.140017,1.000000
-0.099400,0.138575,1.000000
-0.101431,0.137095,1.000000
-0.103452,0.135577,1.000000
-0.105460,0.134021,1.000000
-0.107454,0.132427,1.000000
-0.109435,0.130795,1.000000
-0.111401,0.129125,1.000000
-0.113351,0.127417,1.000000
-0.115283,0.125671,1.000000
-0.117198,0.123887,1.000000
-0.119093,0.122066,1.000000
-0.120969,0.120208,1.000000
-0.122823,0.118312,1.000000
-0.124656,0.116380,1.000000
-0.126465,0.114411,1.000000
-0.128251,0.112406,1.000000
-0.130011,0.110365,1.000000
-0.131746,0.108288,1.000000
-0.133453,0.106177,1.000000
-0.135133,0.104031,1.000000
-0.136783,0.101851,1.000000
-0.138404,0.099637,1.000000
-0.139994,0.097391,1.000000
-0.141552,0.095112,1.000000
-0.143077,0.092802,1.000000
-0.144569,0.090460,1.000000
-0.146027,0.088088,1.000000
-0.147448,0.085687,1.000000
-0.148834,0.083257,1.000000
-0.150183,0.080799,1.000000
-0.151494,0.078313,1.000000
-0.152766,0.075802,1.000000
-0.153999,0.073265,1.000000
-0.155191,0.070703,1.000000
-0.156343,0.068118,1.000000
-0.157454,0.065511,1.000000
-0.158522,0.062881,1.000000
-0.159548,0.060232,1.000000
-0.160530,0.057562,1.000000
-0.161469,0.054875,1.000000
-0.162363,0.052170,1.000000
-0.163212,0.049448,1.000000
-0.164016,0.046712,1.000000
-0.164775,0.043961,1.000000
-0.165487,0.041198,1.000000
-0.166154,0.038422,1.000000
-0.166773,0.035637,1.000000
-0.167346,0.032841,1.000000
-0.167872,0.030038,1.000000
-0.168351,0.027228,1.000000
-0.168782,0.024411,1.000000
-0.169166,0.021591,1.000000
-0.169503,0.018766,1.000000
-0.169792,0.015940,1.000000
-0.170034,0.013112,1.000000
-0.170228,0.010284,1.000000
-0.170375,0.007458,1.000000
-0.170475,0.004634,1.000000
-0.170529,0.001814,1.000000
-0.170535,-0.001001,1.000000
-0.170496,-0.003811,1.000000
-0.170410,-0.006613,1.000000
-0.170279,-0.009408,1.000000
-0.170102,-0.012193,1.000000
-0.169880,-0.014968,1.000000
-0.169614,-0.017731,1.000000
-0.169304,-0.020482,1.000000
-0.168950,-0.023220,1.000000
-0.168553,-0.025943,1.000000
-0.168114,-0.028651,1.000000
-0.167633,-0.031343,1.000000
-0.167111,-0.034018,1.000000
-0.166548,-0.036674,1.000000
-0.165945,-0.039312,1.000000
-0.165303,-0.041930,1.000000
-0.164623,-0.044527,1.000000
-0.163904,-0.047103,1.000000
-0.163149,-0.049656,1.000000
-0.162357,-0.052187,1.000000
-0.161530,-0.054694,1.000000
-0.160667,-0.057178,1.000000
-0.159771,-0.059636,1.000000
-0.158842,-0.062069,1.000000
-0.157880,-0.064476,1.000000
-0.156887,-0.066856,1.000000
-0.155863,-0.069210,1.000000
-0.154809,-0.071536,1.000000
-0.153727,-0.073834,1.000000
-0.152616,-0.076103,1.000000
-0.151478,-0.078344,1.000000
-0.150313,-0.080556,1.000000
-0.149123,-0.082738,1.000000
-0.147908,-0.084891,1.000000
-0.146669,-0.087014,1.000000
-0.145408,-0.089106,1.000000
-0.145408,-0.089106,1.000000
-0.144116,-0.091180,1.000000
-0.142787,-0.093247,1.000000
-0.141421,-0.095307,1.000000
-0.140017,-0.097358,1.000000
-0.138575,-0.099400,1.000000
-0.137095,-0.101431,1.000000
-0.135577,-0.103452,1.000000
-0.134021,-0.105460,1.000000
-0.132427,-0.107454,1.000000
-0.130795,-0.109435,1.000000
-0.129125,-0.111401,1.000000
-0.127417,-0.113351,1.000000
-0.125671,-0.115283,1.000000
-0.123887,-0.117198,1.000000
-0.122066,-0.119093,1.000000
-0.120208,-0.120969,1.000000
-0.118312,-0.122823,1.000000
-0.116380,-0.124656,1.000000
-0.114411,-0.126465,1.000000
-0.112406,-0.128251,1.000000
-0.110365,-0.130011,1.000000
-0.108288,-0.131746,1.000000
-0.106177,-0.133453,1.000000
-0.104031,-0.135133,1.000000
-0.101851,-0.136783,1.000000
-0.099637,-0.138404,1.000000
-0.097391,-0.139994,1.000000
-0.095112,-0.141552,1.000000
-0.092802,-0.143077,1.000000
-0.090460,-0.144569,1.000000
-0.088088,-0.146027,1.000000
-0.085687,-0.147448,1.000000
-0.083257,-0.148834,1.000000
-0.080799,-0.150183,1.000000
-0.078313,-0.151494,1.000000
-0.075802,-0.152766,1.000000
-0.073265,-0.153999,1.000000
-0.070703,-0.155191,1.000000
-0.068118,-0.156343,1.000000
-0.065511,-0.157454,1.000000
-0.062881,-0.158522,1.000000
-0.060232,-0.159548,1.000000
-0.057562,-0.160530,1.000000
-0.054875,-0.161469,1.000000
-0.052170,-0.162363,1.000000
-0.049448,-0.163212,1.000000
-0.046712,-0.164016,1.000000
-0.043961,-0.164775,1.000000
-0.041198,-0.165487,1.000000
-0.038422,-0.166154,1.000000
-0.035637,-0.166773,1.000000
-0.032841,-0.167346,1.000000
-0.030038,-0.167872,1.000000
-0.027228,-0.168351,1.000000
-0.024411,-0.168782,1.000000
-0.021591,-0.169166,1.000000
-0.018766,-0.169503,1.000000
-0.015940,-0.169792,1.000000
-0.013112,-0.170034,1.000000
-0.010284,-0.170228,1.000000
-0.007458,-0.170375,1.000000
-0.004634,-0.170475,1.000000
-0.001814,-0.170529,1.000000
0.001001,-0.170535,1.000000
0.003811,-0.170496,1.000000
0.006613,-0.170410,1.000000
0.009408,-0.170279,1.000000
0.012193,-0.170102,1.000000
0.014968,-0.169880,1.000000
0.017731,-0.169614,1.000000
0.020482,-0.169304,1.000000
0.023220,-0.168950,1.000000
0.025943,-0.168553,1.000000
0.028651,-0.168114,1.000000
0.031343,-0.167633,1.000000
0.034018,-0.167111,1.000000
0.036674,-0.166548,1.000000
0.039312,-0.165945,1.000000
0.041930,-0.165303,1.000000
0.044527,-0.164623,1.000000
0.047103,-0.163904,1.000000
0.049656,-0.163149,1.000000
0.052187,-0.162357,1.000000
0.054694,-0.161530,1.000000
0.057178,-0.160667,1.000000
0.059636,-0.159771,1.000000
0.062069,-0.158842,1.000000
0.064476,-0.157880,1.000000
0.066856,-0.156887,1.000000
0.069210,-0.155863,1.000000
0.071536,-0.154809,1.000000
0.073834,-0.153727,1.000000
0.076103,-0.152616,1.000000
0.078344,-0.151478,1.000000
0.080556,-0.150313,1.000000
0.082738,-0.149123,1.000000
0.084891,-0.147908,1.000000
0.087014,-0.146669,1.000000
0.089106,-0.145408,1.000000
0.089106,-0.145408,1.000000
0.091180,-0.144116,1.000000
0.093247,-0.142787,1.000000
0.095307,-0.141421,1.000000
0.097358,-0.140017,1.000000
0.099400,-0.138575,1.000000
0.101431,-0.137095,1.000000
0.103452,-0.135577,1.000000
0.105460,-0.134021,1.000000
0.107454,-0.132427,1.000000
0.109435,-0.130795,1.000000
0.111401,-0.129125,1.000000
0.113351,-0.127417,1.000000
0.115283,-0.125671,1.000000
0.117198,-0.123887,1.000000
0.119093,-0.122066,1.000000
0.120969,-0.120208,1.000000
0.122823,-0.118312,1.000000
0.124656,-0.116380,1.000000
0.126465,-0.114411,1.000000
0.128251,-0.112406,1.000000
0.130011,-0.110365,1.000000
0.131746,-0.108288,1.000000
0.133453,-0.106177,1.000000
0.135133,-0.104031,1.000000
0.136783,-0.101851,1.000000
0.138404,-0.099637,1.000000
0.139994,-0.097391,1.000000
0.141552,-0.095112,1.000000
0.143077,-0.092802,1.000000
0.144569,-0.090460,1.000000
0.146027,-0.088088,1.000000
0.147448,-0.085687,1.000000
0.148834,-0.083257,1.000000
0.150183,-0.080799,1.000000
0.151494,-0.078313,1.000000
0.152766,-0.075802,1.000000
0.153999,-0.073265,1.000000
0.155191,-0.070703,1.000000
0.156343,-0.068118,1.000000
0.157454,-0.065511,1.000000
0.158522,-0.062881,1.000000
0.159548,-0.060232,1.000000
0.160530,-0.057562,1.000000
0.161469,-0.054875,1.000000
0.162363,-0.052170,1.000000
0.163212,-0.049448,1.000000
0.164016,-0.046712,1.000000
0.164775,-0.043961,1.000000
0.165487,-0.041198,1.000000
0.166154,-0.038422,1.000000
0.166773,-0.035637,1.000000
0.167346,-0.032841,1.000000
0.167872,-0.030038,1.000000
0.168351,-0.027228,1.000000
0.168782,-0.024411,1.000000
0.169166,-0.021591,1.000000
0.169503,-0.018766,1.000000
0.169792,-0.015940,1.000000
0.170034,-0.013112,1.000000
0.170228,-0.010284,1.000000
0.170375,-0.007458,1.000000
0.170475,-0.004634,1.000000
0.170529,-0.001814,1.000000
0.170535,0.001001,1.000000
0.170496,0.003811,1.000000
0.170410,0.006613,1.000000
0.170279,0.009408,1.000000
0.170102,0.012193,1.000000
0.169880,0.014968,1.000000
0.169614,0.017731,1.000000
0.169304,0.020482,1.000000
0.168950,0.023220,1.000000
0.168553,0.025943,1.000000
0.168114,0.028651,1.000000
0.167633,0.031343,1.000000
0.167111,0.034018,1.000000
0.166548,0.036674,1.000000
0.165945,0.039312,1.000000
0.165303,0.041930,1.000000
0.164623,0.044527,1.000000
0.163904,0.047103,1.000000
0.163149,0.049656,1.000000
0.162357,0.052187,1.000000
0.161530,0.054694,1.000000
0.160667,0.057178,1.000000
0.159771,0.059636,1.000000
0.158842,0.062069,1.000000
0.157880,0.064476,1.000000
0.156887,0.066856,1.000000
0.155863,0.069210,1.000000
0.154809,0.071536,1.000000
0.153727,0.073834,1.000000
0.152616,0.076103,1.000000
0.151478,0.078344,1.000000
0.150313,0.080556,1.000000
0.149123,0.082738,1.000000
0.147908,0.084891,1.000000
0.146669,0.087014,1.000000
0.145408,0.089106,1.000000


==> cylinder_e1_r2_TFT_line_D=0.800000_u=0.5_dir=1.csv <==
0.132622,0.096355,1.000000
0.131228,0.098246,1.000000
0.129798,0.100126,1.000000
0.128334,0.101997,1.000000
0.126833,0.103857,1.000000
0.125297,0.105705,1.000000
0.123726,0.107540,1.000000
0.122119,0.109361,1.000000
0.120477,0.111168,1.000000
0.118799,0.112959,1.000000
0.117085,0.114734,1.000000
0.115336,0.116492,1.000000
0.113553,0.118232,1.000000
0.111734,0.119952,1.000000
0.109880,0.121652,1.000000
0.107992,0.123331,1.000000
0.106070,0.124988,1.000000
0.104114,0.126623,1.000000
0.102124,0.128233,1.000000
0.100100,0.129819,1.000000
0.098044,0.131378,1.000000
0.095956,0.132911,1.000000
0.093835,0.134417,1.000000
0.091683,0.135894,1.000000
0.089500,0.137342,1.000000
0.087286,0.138759,1.000000
0.085043,0.140145,1.000000
0.082770,0.141499,1.000000
0.080469,0.142821,1.000000
0.078140,0.144108,1.000000
0.075783,0.145361,1.000000
0.073401,0.146579,1.000000
0.070992,0.147760,1.000000
0.068559,0.148905,1.000000
0.066102,0.150012,1.000000
0.063621,0.151080,1.000000
0.061118,0.152110,1.000000
0.058594,0.153100,1.000000
0.056050,0.154050,1.000000
0.053486,0.154959,1.000000
0.050903,0.155826,1.000000
0.048303,0.156652,1.000000
0.045686,0.157435,1.000000
0.043054,0.158175,1.000000
0.040408,0.158871,1.000000
0.037748,0.159524,1.000000
0.035076,0.160133,1.000000
0.032393,0.160697,1.000000
0.029700,0.161217,1.000000
0.026998,0.161691,1.000000
0.024289,0.162120,1.000000
0.021572,0.162504,1.000000
0.018850,0.162842,1.000000
0.016124,0.163135,1.000000
0.013395,0.163381,1.000000
0.010664,0.163582,1.000000
0.007932,0.163738,1.000000
0.005200,0.163847,1.000000
0.002469,0.163911,1.000000
-0.000259,0.163929,1.000000
-0.002983,0.163903,1.000000
-0.005702,0.163830,1.000000
-0.008416,0.163713,1.000000
-0.011122,0.163552,1.000000
-0.013821,0.163346,1.000000
-0.016510,0.163096,1.000000
-0.019189,0.162803,1.000000
-0.021857,0.162466,1.000000
-0.024513,0.162087,1.000000
-0.027155,0.161665,1.000000
-0.029783,0.161201,1.000000
-0.032396,0.160697,1.000000
-0.034993,0.160151,1.000000
-0.037573,0.159566,1.000000
-0.040135,0.158941,1.000000
-0.042678,0.158277,1.000000
-0.045202,0.157574,1.000000
-0.047705,0.156835,1.000000
-0.050187,0.156058,1.000000
-0.052647,0.155246,1.000000
-0.055085,0.154397,1.000000
-0.057499,0.153515,1.000000
-0.059889,0.152598,1.000000
-0.062255,0.151648,1.000000
-0.064595,0.150666,1.000000
-0.066910,0.149653,1.000000
-0.069198,0.148609,1.000000
-0.071459,0.147535,1.000000
-0.073693,0.146432,1.000000
-0.075900,0.145300,1.000000
-0.078078,0.144142,1.000000
-0.080227,0.142956,1.000000
-0.082348,0.141746,1.000000
-0.084439,0.140510,1.000000
-0.086500,0.139250,1.000000
-0.088532,0.137967,1.000000
-0.090534,0.136662,1.000000
-0.092505,0.135336,1.000000
-0.094446,0.133989,1.000000
-0.096355,0.132622,1.000000
-0.096355,0.132622,1.000000
-0.098246,0.131228,1.000000
-0.100126,0.129798,1.000000
-0.101997,0.128334,1.000000
-0.103857,0.126833,1.000000
-0.105705,0.125297,1.000000
-0.107540,0.123726,1.000000
-0.109361,0.122119,1.000000
-0.111168,0.120477,1.000000
-0.112959,0.118799,1.000000
-0.114734,0.117085,1.000000
-0.116492,0.115336,1.000000
-0.118232,0.113553,1.000000
-0.119952,0.111734,1.000000
-0.121652,0.109880,1.000000
-0.123331,0.107992,1.000000
-0.124988,0.106070,1.000000
-0.126623,0.104114,1.000000
-0.128233,0.102124,1.000000
-0.129819,0.100100,1.000000
-0.131378,0.098044,1.000000
-0.132911,0.095956,1.000000
-0.134417,0.093835,1.000000
-0.135894,0.091683,1.000000
-0.137342,0.089500,1.000000
-0.138759,0.087286,1.000000
-0.140145,0.085043,1.000000
-0.141499,0.082770,1.000000
-0.142821,0.080469,1.000000
-0.144108,0.078140,1.000000
-0.145361,0.075783,1.000000
-0.146579,0.073401,1.000000
-0.147760,0.070992,1.000000
-0.148905,0.068559,1.000000
-0.150012,0.066102,1.000000
-0.151080,0.063621,1.000000
-0.152110,0.061118,1.000000
-0.153100,0.058594,1.000000
-0.154050,0.056050,1.000000
-0.154959,0.053486,1.000000
-0.155826,0.050903,1.000000
-0.156652,0.048303,1.000000
-0.157435,0.045686,1.000000
-0.158175,0.043054,1.000000
-0.158871,0.040408,1.000000
-0.159524,0.037748,1.000000
-0.160133,0.035076,1.000000
-0.160697,0.032393,1.000000
-0.161217,0.029700,1.000000
-0.161691,0.026998,1.000000
-0.162120,0.024289,1.000000
-0.162504,0.021572,1.000000
-0.162842,0.018850,1.000000
-0.163135,0.016124,1.000000
-0.163381,0.013395,1.000000
-0.163582,0.010664,1.000000
-0.163738,0.007932,1.000000
-0.163847,0.005200,1.000000
-0.163911,0.002469,1.000000
-0.163929,-0.000259,1.000000
-0.163903,-0.002983,1.000000
-0.163830,-0.005702,1.000000
-0.163713,-0.008416,1.000000
-0.163552,-0.011122,1.000000
-0.163346,-0.013821,1.000000
-0.163096,-0.016510,1.000000
-0.162803,-0.019189,1.000000
-0.162466,-0.021857,1.000000
-0.162087,-0.024513,1.000000
-0.161665,-0.027155,1.000000
-0.161201,-0.029783,1.000000
-0.160697,-0.032396,1.000000
-0.160151,-0.034993,1.000000
-0.159566,-0.037573,1.000000
-0.158941,-0.040135,1.000000
-0.158277,-0.042678,1.000000
-0.157574,-0.045202,1.000000
-0.156835,-0.047705,1.000000
-0.156058,-0.050187,1.000000
-0.155246,-0.052647,1.000000
-0.154397,-0.055085,1.000000
-0.153515,-0.057499,1.000000
-0.152598,-0.059889,1.000000
-0.151648,-0.062255,1.000000
-0.150666,-0.064595,1.000000
-0.149653,-0.066910,1.000000
-0.148609,-0.069198,1.000000
-0.147535,-0.071459,1.000000
-0.146432,-0.073693,1.000000
-0.145300,-0.075900,1.000000
-0.144142,-0.078078,1.000000
-0.142956,-0.080227,1.000000
-0.141746,-0.082348,1.000000
-0.140510,-0.084439,1.000000
-0.139250,-0.086500,1.000000
-0.137967,-0.088532,1.000000
-0.136662,-0.090534,1.000000
-0.135336,-0.092505,1.000000
-0.133989,-0.094446,1.000000
-0.132622,-0.096355,1.000000
-0.132622,-0.096355,1.000000
-0.131228,-0.098246,1.000000
-0.129798,-0.100126,1.000000
-0.128334,-0.101997,1.000000
-0.126833,-0.103857,1.000000
-0.125297,-0.105705,1.000000
-0.123726,-0.107540,1.000000
-0.122119,-0.109361,1.000000
-0.120477,-0.111168,1.000000
-0.118799,-0.112959,1.000000
-0.117085,-0.114734,1.000000
-0.115336,-0.116492,1.000000
-0.113553,-0.118232,1.000000
-0.111734,-0.119952,1.000000
-0.109880,-0.121652,1.000000
-0.107992,-0.123331,1.000000
-0.106070,-0.124988,1.000000
-0.104114,-0.126623,1.000000
-0.102124,-0.128233,1.000000
-0.100100,-0.129819,1.000000
-0.098044,-0.131378,1.000000
-0.095956,-0.132911,1.000000
-0.093835,-0.134417,1.000000
-0.091683,-0.135894,1.000000
-0.089500,-0.137342,1.000000
-0.087286,-0.138759,1.000000
-0.085043,-0.140145,1.000000
-0.082770,-0.141499,1.000000
-0.080469,-0.142821,1.000000
-0.078140,-0.144108,1.000000
-0.075783,-0.145361,1.000000
-0.073401,-0.146579,1.000000
-0.070992,-0.147760,1.000000
-0.068559,-0.148905,1.000000
-0.066102,-0.150012,1.000000
-0.063621,-0.151080,1.000000
-0.061118,-0.152110,1.000000
-0.058594,-0.153100,1.000000
-0.056050,-0.154050,1.000000
-0.053486,-0.154959,1.000000
-0.050903,-0.155826,1.000000
-0.048303,-0.156652,1.000000
-0.045686,-0.157435,1.000000
-0.043054,-0.158175,1.000000
-0.040408,-0.158871,1.000000
-0.037748,-0.159524,1.000000
-0.035076,-0.160133,1.000000
-0.032393,-0.160697,1.000000
-0.029700,-0.161217,1.000000
-0.026998,-0.161691,1.000000
-0.024289,-0.162120,1.000000
-0.021572,-0.162504,1.000000
-0.018850,-0.162842,1.000000
-0.016124,-0.163135,1.000000
-0.013395,-0.163381,1.000000
-0.010664,-0.163582,1.000000
-0.007932,-0.163738,1.000000
-0.005200,-0.163847,1.000000
-0.002469,-0.163911,1.000000
0.000259,-0.163929,1.000000
0.002983,-0.163903,1.000000
0.005702,-0.163830,1.000000
0.008416,-0.163713,1.000000
0.011122,-0.163552,1.000000
0.013821,-0.163346,1.000000
0.016510,-0.163096,1.000000
0.019189,-0.162803,1.000000
0.021857,-0.162466,1.000000
0.024513,-0.162087,1.000000
0.027155,-0.161665,1.000000
0.029783,-0.161201,1.000000
0.032396,-0.160697,1.000000
0.034993,-0.160151,1.000000
0.037573,-0.159566,1.000000
0.040135,-0.158941,1.000000
0.042678,-0.158277,1.000000
0.045202,-0.157574,1.000000
0.047705,-0.156835,1.000000
0.050187,-0.156058,1.000000
0.052647,-0.155246,1.000000
0.055085,-0.154397,1.000000
0.057499,-0.153515,1.000000
0.059889,-0.152598,1.000000
0.062255,-0.151648,1.000000
0.064595,-0.150666,1.000000
0.066910,-0.149653,1.000000
0.069198,-0.148609,1.000000
0.071459,-0.147535,1.000000
0.073693,-0.146432,1.000000
0.075900,-0.145300,1.000000
0.078078,-0.144142,1.000000
0.080227,-0.142956,1.000000
0.082348,-0.141746,1.000000
0.084439,-0.140510,1.000000
0.086500,-0.139250,1.000000
0.088532,-0.137967,1.000000
0.090534,-0.136662,1.000000
0.092505,-0.135336,1.000000
0.094446,-0.133989,1.000000
0.096355,-0.132622,1.000000
0.096355,-0.132622,1.000000
0.098246,-0.131228,1.000000
0.100126,-0.129798,1.000000
0.101997,-0.128334,1.000000
0.103857,-0.126833,1.000000
0.105705,-0.125297,1.000000
0.107540,-0.123726,1.000000
0.109361,-0.122119,1.000000
0.111168,-0.120477,1.000000
0.112959,-0.118799,1.000000
0.114734,-0.117085,1.000000
0.116492,-0.115336,1.000000
0.118232,-0.113553,1.000000
0.119952,-0.111734,1.000000
0.121652,-0.109880,1.000000
0.123331,-0.107992,1.000000
0.124988,-0.106070,1.000000
0.126623,-0.104114,1.000000
0.128233,-0.102124,1.000000
0.129819,-0.100100,1.000000
0.131378,-0.098044,1.000000
0.132911,-0.095956,1.000000
0.134417,-0.093835,1.000000
0.135894,-0.091683,1.000000
0.137342,-0.089500,1.000000
0.138759,-0.087286,1.000000
0.140145,-0.085043,1.000000
0.141499,-0.082770,1.000000
0.142821,-0.080469,1.000000
0.144108,-0.078140,1.000000
0.145361,-0.075783,1.000000
0.146579,-0.073401,1.000000
0.147760,-0.070992,1.000000
0.148905,-0.068559,1.000000
0.150012,-0.066102,1.000000
0.151080,-0.063621,1.000000
0.152110,-0.061118,1.000000
0.153100,-0.058594,1.000000
0.154050,-0.056050,1.000000
0.154959,-0.053486,1.000000
0.155826,-0.050903,1.000000
0.156652,-0.048303,1.000000
0.157435,-0.045686,1.000000
0.158175,-0.043054,1.000000
0.158871,-0.040408,1.000000
0.159524,-0.037748,1.000000
0.160133,-0.035076,1.000000
0.160697,-0.032393,1.000000
0.161217,-0.029700,1.000000
0.161691,-0.026998,1.000000
0.162120,-0.024289,1.000000
0.162504,-0.021572,1.000000
0.162842,-0.018850,1.000000
0.163135,-0.016124,1.000000
0.163381,-0.013395,1.000000
0.163582,-0.010664,1.000000
0.163738,-0.007932,1.000000
0.163847,-0.005200,1.000000
0.163911,-0.002469,1.000000
0.163929,0.000259,1.000000
0.163903,0.002983,1.000000
0.163830,0.005702,1.000000
0.163713,0.008416,1.000000
0.163552,0.011122,1.000000
0.163346,0.013821,1.000000
0.163096,0.016510,1.000000
0.162803,0.019189,1.000000
0.162466,0.021857,1.000000
0.162087,0.024513,1.000000
0.161665,0.027155,1.000000
0.161201,0.029783,1.000000
0.160697,0.032396,1.000000
0.160151,0.034993,1.000000
0.159566,0.037573,1.000000
0.158941,0.040135,1.000000
0.158277,0.042678,1.000000
0.157574,0.045202,1.000000
0.156835,0.047705,1.000000
0.156058,0.050187,1.000000
0.155246,0.052647,1.000000
0.154397,0.055085,1.000000
0.153515,0.057499,1.000000
0.152598,0.059889,1.000000
0.151648,0.062255,1.000000
0.150666,0.064595,1.000000
0.149653,0.066910,1.000000
0.148609,0.069198,1.000000
0.147535,0.071459,1.000000
0.146432,0.073693,1.000000
0.145300,0.075900,1.000000
0.144142,0.078078,1.000000
0.142956,0.080227,1.000000
0.141746,0.082348,1.000000
0.140510,0.084439,1.000000
0.139250,0.086500,1.000000
0.137967,0.088532,1.000000
0.136662,0.090534,1.000000
0.135336,0.092505,1.000000
0.133989,0.094446,1.000000
0.132622,0.096355,1.000000


==> cylinder_e1_r2_TFT_line_D=0.900000_u=0.5_dir=1.csv <==
0.118234,0.100981,1.000000
0.116775,0.102665,1.000000
0.115284,0.104337,1.000000
0.113759,0.105997,1.000000
0.112202,0.107644,1.000000
0.110613,0.109277,1.000000
0.108990,0.110895,1.000000
0.107335,0.112498,1.000000
0.105647,0.114084,1.000000
0.103927,0.115653,1.000000
0.102175,0.117204,1.000000
0.100391,0.118736,1.000000
0.098575,0.120248,1.000000
0.096727,0.121739,1.000000
0.094848,0.123209,1.000000
0.092937,0.124656,1.000000
0.090996,0.126080,1.000000
0.089025,0.127480,1.000000
0.087023,0.128855,1.000000
0.084992,0.130203,1.000000
0.082932,0.131525,1.000000
0.080843,0.132820,1.000000
0.078725,0.134085,1.000000
0.076580,0.135322,1.000000
0.074408,0.136528,1.000000
0.072210,0.137704,1.000000
0.069985,0.138847,1.000000
0.067736,0.139959,1.000000
0.065461,0.141037,1.000000
0.063163,0.142081,1.000000
0.060842,0.143090,1.000000
0.058498,0.144064,1.000000
0.056133,0.145002,1.000000
0.053747,0.145904,1.000000
0.051341,0.146767,1.000000
0.048916,0.147593,1.000000
0.046473,0.148381,1.000000
0.044012,0.149129,1.000000
0.041535,0.149838,1.000000
0.039043,0.150507,1.000000
0.036536,0.151135,1.000000
0.034016,0.151722,1.000000
0.031484,0.152267,1.000000
0.028940,0.152771,1.000000
0.026386,0.153233,1.000000
0.023822,0.153652,1.000000
0.021251,0.154029,1.000000
0.018671,0.154363,1.000000
0.016086,0.154654,1.000000
0.013496,0.154901,1.000000
0.010902,0.155106,1.000000
0.008305,0.155266,1.000000
0.005706,0.155383,1.000000
0.003107,0.155457,1.000000
0.000507,0.155487,1.000000
-0.002090,0.155474,1.000000
-0.004685,0.155418,1.000000
-0.007277,0.155318,1.000000
-0.009863,0.155175,1.000000
-0.012444,0.154989,1.000000
-0.015018,0.154761,1.000000
-0.017584,0.154491,1.000000
-0.020141,0.154178,1.000000
-0.022689,0.153824,1.000000
-0.025225,0.153428,1.000000
-0.027749,0.152992,1.000000
-0.030261,0.152515,1.000000
-0.032758,0.151998,1.000000
-0.035241,0.151442,1.000000
-0.037708,0.150846,1.000000
-0.040159,0.150213,1.000000
-0.042592,0.149541,1.000000
-0.045007,0.148832,1.000000
-0.047403,0.148086,1.000000
-0.049779,0.147304,1.000000
-0.052135,0.146487,1.000000
-0.054469,0.145636,1.000000
-0.056781,0.144750,1.000000
-0.059070,0.143831,1.000000
-0.061336,0.142879,1.000000
-0.063577,0.141896,1.000000
-0.065794,0.140882,1.000000
-0.067986,0.139837,1.000000
-0.070153,0.138763,1.000000
-0.072292,0.137660,1.000000
-0.074406,0.136530,1.000000
-0.076492,0.135372,1.000000
-0.078550,0.134188,1.000000
-0.080580,0.132979,1.000000
-0.082582,0.131745,1.000000
-0.084556,0.130487,1.000000
-0.086500,0.129207,1.000000
-0.088415,0.127904,1.000000
-0.090300,0.126580,1.000000
-0.092156,0.125235,1.000000
-0.093982,0.123871,1.000000
-0.095777,0.122488,1.000000
-0.097542,0.121087,1.000000
-0.099277,0.119669,1.000000
-0.100981,0.118234,1.000000
-0.100981,0.118234,1.000000
-0.102665,0.116775,1.000000
-0.104337,0.115284,1.000000
-0.105997,0.113759,1.000000
-0.107644,0.112202,1.000000
-0.109277,0.110613,1.000000
-0.110895,0.108990,1.000000
-0.112498,0.107335,1.000000
-0.114084,0.105647,1.000000
-0.115653,0.103927,1.000000
-0.117204,0.102175,1.000000
-0.118736,0.100391,1.000000
-0.120248,0.098575,1.000000
-0.121739,0.096727,1.000000
-0.123209,0.094848,1.000000
-0.124656,0.092937,1.000000
-0.126080,0.090996,1.000000
-0.127480,0.089025,1.000000
-0.128855,0.087023,1.000000
-0.130203,0.084992,1.000000
-0.131525,0.082932,1.000000
-0.132820,0.080843,1.000000
-0.134085,0.078725,1.000000
-0.135322,0.076580,1.000000
-0.136528,0.074408,1.000000
-0.137704,0.072210,1.000000
-0.138847,0.069985,1.000000
-0.139959,0.067736,1.000000
-0.141037,0.065461,1.000000
-0.142081,0.063163,1.000000
-0.143090,0.060842,1.000000
-0.144064,0.058498,1.000000
-0.145002,0.056133,1.000000
-0.145904,0.053747,1.000000
-0.146767,0.051341,1.000000
-0.147593,0.048916,1.000000
-0.148381,0.046473,1.000000
-0.149129,0.044012,1.000000
-0.149838,0.041535,1.000000
-0.150507,0.039043,1.000000
-0.151135,0.036536,1.000000
-0.151722,0.034016,1.000000
-0.152267,0.031484,1.000000
-0.152771,0.028940,1.000000
-0.153233,0.026386,1.000000
-0.153652,0.023822,1.000000
-0.154029,0.021251,1.000000
-0.154363,0.018671,1.000000
-0.154654,0.016086,1.000000
-0.154901,0.013496,1.000000
-0.155106,0.010902,1.000000
-0.155266,0.008305,1.000000
-0.155383,0.005706,1.000000
-0.155457,0.003107,1.000000
-0.155487,0.000507,1.000000
-0.155474,-0.002090,1.000000
-0.155418,-0.004685,1.000000
-0.155318,-0.007277,1.000000
-0.155175,-0.009863,1.000000
-0.154989,-0.012444,1.000000
-0.154761,-0.015018,1.000000
-0.154491,-0.017584,1.000000
-0.154178,-0.020141,1.000000
-0.153824,-0.022689,1.000000
-0.153428,-0.025225,1.000000
-0.152992,-0.027749,1.000000
-0.152515,-0.030261,1.000000
-0.151998,-0.032758,1.000000
-0.151442,-0.035241,1.000000
-0.150846,-0.037708,1.000000
-0.150213,-0.040159,1.000000
-0.149541,-0.042592,1.000000
-0.148832,-0.045007,1.000000
-0.148086,-0.047403,1.000000
-0.147304,-0.049779,1.000000
-0.146487,-0.052135,1.000000
-0.145636,-0.054469,1.000000
-0.144750,-0.056781,1.000000
-0.143831,-0.059070,1.000000
-0.142879,-0.061336,1.000000
-0.141896,-0.063577,1.000000
-0.140882,-0.065794,1.000000
-0.139837,-0.067986,1.000000
-0.138763,-0.070153,1.000000
-0.137660,-0.072292,1.000000
-0.136530,-0.074406,1.000000
-0.135372,-0.076492,1.000000
-0.134188,-0.078550,1.000000
-0.132979,-0.080580,1.000000
-0.131745,-0.082582,1.000000
-0.130487,-0.084556,1.000000
-0.129207,-0.086500,1.000000
-0.127904,-0.088415,1.000000
-0.126580,-0.090300,1.000000
-0.125235,-0.092156,1.000000
-0.123871,-0.093982,1.000000
-0.122488,-0.095777,1.000000
-0.121087,-0.097542,1.000000
-0.119669,-0.099277,1.000000
-0.118234,-0.100981,1.000000
-0.118234,-0.100981,1.000000
-0.116775,-0.102665,1.000000
-0.115284,-0.104337,1.000000
-0.113759,-0.105997,1.000000
-0.112202,-0.107644,1.000000
-0.110613,-0.109277,1.000000
-0.108990,-0.110895,1.000000
-0.107335,-0.112498,1.000000
-0.105647,-0.114084,1.000000
-0.103927,-0.115653,1.000000
-0.102175,-0.117204,1.000000
-0.100391,-0.118736,1.000000
-0.098575,-0.120248,1.000000
-0.096727,-0.121739,1.000000
-0.094848,-0.123209,1.000000
-0.092937,-0.124656,1.000000
-0.090996,-0.126080,1.000000
-0.089025,-0.127480,1.000000
-0.087023,-0.128855,1.000000
-0.084992,-0.130203,1.000000
-0.082932,-0.131525,1.000000
-0.080843,-0.132820,1.000000
-0.078725,-0.134085,1.000000
-0.076580,-0.135322,1.000000
-0.074408,-0.136528,1.000000
-0.072210,-0.137704,1.000000
-0.069985,-0.138847,1.000000
-0.067736,-0.139959,1.000000
-0.065461,-0.141037,1.000000
-0.063163,-0.142081,1.000000
-0.060842,-0.143090,1.000000
-0.058498,-0.144064,1.000000
-0.056133,-0.145002,1.000000
-0.053747,-0.145904,1.000000
-0.051341,-0.146767,1.000000
-0.048916,-0.147593,1.000000
-0.046473,-0.148381,1.000000
-0.044012,-0.149129,1.000000
-0.041535,-0.149838,1.000000
-0.039043,-0.150507,1.000000
-0.036536,-0.151135,1.000000
-0.034016,-0.151722,1.000000
-0.031484,-0.152267,1.000000
-0.028940,-0.152771,1.000000
-0.026386,-0.153233,1.000000
-0.023822,-0.153652,1.000000
-0.021251,-0.154029,1.000000
-0.018671,-0.154363,1.000000
-0.016086,-0.154654,1.000000
-0.013496,-0.154901,1.000000
-0.010902,-0.155106,1.000000
-0.008305,-0.155266,1.000000
-0.005706,-0.155383,1.000000
-0.003107,-0.155457,1.000000
-0.000507,-0.155487,1.000000
0.002090,-0.155474,1.000000
0.004685,-0.155418,1.000000
0.007277,-0.155318,1.000000
0.009863,-0.155175,1.000000
0.012444,-0.154989,1.000000
0.015018,-0.154761,1.000000
0.017584,-0.154491,1.000000
0.020141,-0.154178,1.000000
0.022689,-0.153824,1.000000
0.025225,-0.153428,1.000000
0.027749,-0.152992,1.000000
0.030261,-0.152515,1.000000
0.032758,-0.151998,1.000000
0.035241,-0.151442,1.000000
0.037708,-0.150846,1.000000
0.040159,-0.150213,1.000000
0.042592,-0.149541,1.000000
0.045007,-0.148832,1.000000
0.047403,-0.148086,1.000000
0.049779,-0.147304,1.000000
0.052135,-0.146487,1.000000
0.054469,-0.145636,1.000000
0.056781,-0.144750,1.000000
0.059070,-0.143831,1.000000
0.061336,-0.142879,1.000000
0.063577,-0.141896,1.000000
0.065794,-0.140882,1.000000
0.067986,-0.139837,1.000000
0.070153,-0.138763,1.000000
0.072292,-0.137660,1.000000
0.074406,-0.136530,1.000000
0.076492,-0.135372,1.000000
0.078550,-0.134188,1.000000
0.080580,-0.132979,1.000000
0.082582,-0.131745,1.000000
0.084556,-0.130487,1.000000
0.086500,-0.129207,1.000000
0.088415,-0.127904,1.000000
0.090300,-0.126580,1.000000
0.092156,-0.125235,1.000000
0.093982,-0.123871,1.000000
0.095777,-0.122488,1.000000
0.097542,-0.121087,1.000000
0.099277,-0.119669,1.000000
0.100981,-0.118234,1.000000
0.100981,-0.118234,1.000000
0.102665,-0.116775,1.000000
0.104337,-0.115284,1.000000
0.105997,-0.113759,1.000000
0.107644,-0.112202,1.000000
0.109277,-0.110613,1.000000
0.110895,-0.108990,1.000000
0.112498,-0.107335,1.000000
0.114084,-0.105647,1.000000
0.115653,-0.103927,1.000000
0.117204,-0.102175,1.000000
0.118736,-0.100391,1.000000
0.120248,-0.098575,1.000000
0.121739,-0.096727,1.000000
0.123209,-0.094848,1.000000
0.124656,-0.092937,1.000000
0.126080,-0.090996,1.000000
0.127480,-0.089025,1.000000
0.128855,-0.087023,1.000000
0.130203,-0.084992,1.000000
0.131525,-0.082932,1.000000
0.132820,-0.080843,1.000000
0.134085,-0.078725,1.000000
0.135322,-0.076580,1.000000
0.136528,-0.074408,1.000000
0.137704,-0.072210,1.000000
0.138847,-0.069985,1.000000
0.139959,-0.067736,1.000000
0.141037,-0.065461,1.000000
0.142081,-0.063163,1.000000
0.143090,-0.060842,1.000000
0.144064,-0.058498,1.000000
0.145002,-0.056133,1.000000
0.145904,-0.053747,1.000000
0.146767,-0.051341,1.000000
0.147593,-0.048916,1.000000
0.148381,-0.046473,1.000000
0.149129,-0.044012,1.000000
0.149838,-0.041535,1.000000
0.150507,-0.039043,1.000000
0.151135,-0.036536,1.000000
0.151722,-0.034016,1.000000
0.152267,-0.031484,1.000000
0.152771,-0.028940,1.000000
0.153233,-0.026386,1.000000
0.153652,-0.023822,1.000000
0.154029,-0.021251,1.000000
0.154363,-0.018671,1.000000
0.154654,-0.016086,1.000000
0.154901,-0.013496,1.000000
0.155106,-0.010902,1.000000
0.155266,-0.008305,1.000000
0.155383,-0.005706,1.000000
0.155457,-0.003107,1.000000
0.155487,-0.000507,1.000000
0.155474,0.002090,1.000000
0.155418,0.004685,1.000000
0.155318,0.007277,1.000000
0.155175,0.009863,1.000000
0.154989,0.012444,1.000000
0.154761,0.015018,1.000000
0.154491,0.017584,1.000000
0.154178,0.020141,1.000000
0.153824,0.022689,1.000000
0.153428,0.025225,1.000000
0.152992,0.027749,1.000000
0.152515,0.030261,1.000000
0.151998,0.032758,1.000000
0.151442,0.035241,1.000000
0.150846,0.037708,1.000000
0.150213,0.040159,1.000000
0.149541,0.042592,1.000000
0.148832,0.045007,1.000000
0.148086,0.047403,1.000000
0.147304,0.049779,1.000000
0.146487,0.052135,1.000000
0.145636,0.054469,1.000000
0.144750,0.056781,1.000000
0.143831,0.059070,1.000000
0.142879,0.061336,1.000000
0.141896,0.063577,1.000000
0.140882,0.065794,1.000000
0.139837,0.067986,1.000000
0.138763,0.070153,1.000000
0.137660,0.072292,1.000000
0.136530,0.074406,1.000000
0.135372,0.076492,1.000000
0.134188,0.078550,1.000000
0.132979,0.080580,1.000000
0.131745,0.082582,1.000000
0.130487,0.084556,1.000000
0.129207,0.086500,1.000000
0.127904,0.088415,1.000000
0.126580,0.090300,1.000000
0.125235,0.092156,1.000000
0.123871,0.093982,1.000000
0.122488,0.095777,1.000000
0.121087,0.097542,1.000000
0.119669,0.099277,1.000000
0.118234,0.100981,1.000000


==> cylinder_e1_r2_TFT_line_D=1.000000_u=0.5_dir=1.csv <==
0.102516,0.102474,0.999971
0.101038,0.103932,0.999971
0.099531,0.105377,0.999971
0.097995,0.106807,0.999972
0.096429,0.108222,0.999972
0.094834,0.109621,0.999973
0.093210,0.111004,0.999973
0.091557,0.112369,0.999974
0.089875,0.113716,0.999975
0.088165,0.115045,0.999976
0.086426,0.116354,0.999977
0.084658,0.117643,0.999978
0.082863,0.118911,0.999979
0.081040,0.120158,0.999980
0.079189,0.121382,0.999982
0.077311,0.122583,0.999983
0.075406,0.123760,0.999984
0.073474,0.124912,0.999985
0.071517,0.126040,0.999987
0.069534,0.127141,0.999988
0.067525,0.128216,0.999989
0.065492,0.129263,0.999990
0.063434,0.130283,0.999991
0.061353,0.131274,0.999992
0.059249,0.132235,0.999993
0.057121,0.133167,0.999994
0.054972,0.134068,0.999994
0.052802,0.134937,0.999995
0.050611,0.135775,0.999995
0.048400,0.136580,0.999996
0.046170,0.137352,0.999996
0.043921,0.138090,0.999996
0.041655,0.138793,0.999996
0.039372,0.139462,0.999996
0.037073,0.140094,0.999996
0.034758,0.140690,0.999996
0.032430,0.141250,0.999996
0.030087,0.141772,0.999995
0.027732,0.142256,0.999995
0.025366,0.142702,0.999994
0.022989,0.143110,0.999994
0.020602,0.143478,0.999993
0.018206,0.143808,0.999992
0.015802,0.144097,0.999991
0.013391,0.144347,0.999990
0.010975,0.144556,0.999990
0.008553,0.144726,0.999989
0.006128,0.144854,0.999988
0.003699,0.144942,0.999986
0.001269,0.144989,0.999985
-0.001162,0.144994,0.999984
-0.003593,0.144959,0.999983
-0.006022,0.144883,0.999982
-0.008449,0.144766,0.999981
-0.010873,0.144609,0.999979
-0.013293,0.144410,0.999978
-0.015707,0.144172,0.999977
-0.018114,0.143892,0.999976
-0.020514,0.143573,0.999975
-0.022905,0.143215,0.999973
-0.025287,0.142816,0.999972
-0.027658,0.142379,0.999971
-0.030018,0.141903,0.999970
-0.032365,0.141388,0.999969
-0.034698,0.140836,0.999968
-0.037018,0.140246,0.999967
-0.039321,0.139619,0.999966
-0.041609,0.138956,0.999966
-0.043879,0.138256,0.999965
-0.046132,0.137522,0.999964
-0.048365,0.136752,0.999964
-0.050580,0.135948,0.999963
-0.052773,0.135111,0.999963
-0.054946,0.134240,0.999963
-0.057097,0.133337,0.999962
-0.059225,0.132403,0.999962
-0.061330,0.131438,0.999962
-0.063412,0.130442,0.999963
-0.065469,0.129418,0.999963
-0.067502,0.128364,0.999963
-0.069510,0.127283,0.999964
-0.071492,0.126174,0.999964
-0.073448,0.125039,0.999964
-0.075378,0.123879,0.999965
-0.077281,0.122694,0.999965
-0.079158,0.121486,0.999966
-0.081007,0.120254,0.999967
-0.082828,0.119000,0.999967
-0.084622,0.117724,0.999968
-0.086387,0.116428,0.999968
-0.088125,0.115112,0.999969
-0.089834,0.113778,0.999969
-0.091515,0.112425,0.999970
-0.093167,0.111055,0.999970
-0.094790,0.109668,0.999971
-0.096385,0.108266,0.999971
-0.097950,0.106849,0.999971
-0.099487,0.105417,0.999971
-0.100995,0.103973,0.999971
-0.102474,0.102516,0.999971
-0.102474,0.102516,0.999971
-0.103932,0.101038,0.999971
-0.105377,0.099531,0.999971
-0.106807,0.097995,0.999972
-0.108222,0.096429,0.999972
-0.109621,0.094834,0.999973
-0.111004,0.093210,0.999973
-0.112369,0.091557,0.999974
-0.113716,0.089875,0.999975
-0.115045,0.088165,0.999976
-0.116354,0.086426,0.999977
-0.117643,0.084658,0.999978
-0.118911,0.082863,0.999979
-0.120158,0.081040,0.999980
-0.121382,0.079189,0.999982
-0.122583,0.077311,0.999983
-0.123760,0.075406,0.999984
-0.124912,0.073474,0.999985
-0.126040,0.071517,0.999987
-0.127141,0.069534,0.999988
-0.128216,0.067525,0.999989
-0.129263,0.065492,0.999990
-0.130283,0.063434,0.999991
-0.131274,0.061353,0.999992
-0.132235,0.059249,0.999993
-0.133167,0.057121,0.999994
-0.134068,0.054972,0.999994
-0.134937,0.052802,0.999995
-0.135775,0.050611,0.999995
-0.136580,0.048400,0.999996
-0.137352,0.046170,0.999996
-0.138090,0.043921,0.999996
-0.138793,0.041655,0.999996
-0.139462,0.039372,0.999996
-0.140094,0.037073,0.999996
-0.140690,0.034758,0.999996
-0.141250,0.032430,0.999996
-0.141772,0.030087,0.999995
-0.142256,0.027732,0.999995
-0.142702,0.025366,0.999994
-0.143110,0.022989,0.999994
-0.143478,0.020602,0.999993
-0.143808,0.018206,0.999992
-0.144097,0.015802,0.999991
-0.144347,0.013391,0.999990
-0.144556,0.010975,0.999990
-0.144726,0.008553,0.999989
-0.144854,0.006128,0.999988
-0.144942,0.003699,0.999986
-0.144989,0.001269,0.999985
-0.144994,-0.001162,0.999984
-0.144959,-0.003593,0.999983
-0.144883,-0.006022,0.999982
-0.144766,-0.008449,0.999981
-0.144609,-0.010873,0.999979
-0.144410,-0.013293,0.999978
-0.144172,-0.015707,0.999977
-0.143892,-0.018114,0.999976
-0.143573,-0.020514,0.999975
-0.143215,-0.022905,0.999973
-0.142816,-0.025287,0.999972
-0.142379,-0.027658,0.999971
-0.141903,-0.030018,0.999970
-0.141388,-0.032365,0.999969
-0.140836,-0.034698,0.999968
-0.140246,-0.037018,0.999967
-0.139619,-0.039321,0.999966
-0.138956,-0.041609,0.999966
-0.138256,-0.043879,0.999965
-0.137522,-0.046132,0.999964
-0.136752,-0.048365,0.999964
-0.135948,-0.050580,0.999963
-0.135111,-0.052773,0.999963
-0.134240,-0.054946,0.999963
-0.133337,-0.057097,0.999962
-0.132403,-0.059225,0.999962
-0.131438,-0.061330,0.999962
-0.130442,-0.063412,0.999963
-0.129418,-0.065469,0.999963
-0.128364,-0.067502,0.999963
-0.127283,-0.069510,0.999964
-0.126174,-0.071492,0.999964
-0.125039,-0.073448,0.999964
-0.123879,-0.075378,0.999965
-0.122694,-0.077281,0.999965
-0.121486,-0.079158,0.999966
-0.120254,-0.081007,0.999967
-0.119000,-0.082828,0.999967
-0.117724,-0.084622,0.999968
-0.116428,-0.086387,0.999968
-0.115112,-0.088125,0.999969
-0.113778,-0.089834,0.999969
-0.112425,-0.091515,0.999970
-0.111055,-0.093167,0.999970
-0.109668,-0.094790,0.999971
-0.108266,-0.096385,0.999971
-0.106849,-0.097950,0.999971
-0.105417,-0.099487,0.999971
-0.103973,-0.100995,0.999971
-0.102516,-0.102474,0.999971
-0.102516,-0.102474,0.999971
-0.101038,-0.103932,0.999971
-0.099531,-0.105377,0.999971
-0.097995,-0.106807,0.999972
-0.096429,-0.108222,0.999972
-0.094834,-0.109621,0.999973
-0.093210,-0.111004,0.999973
-0.091557,-0.112369,0.999974
-0.089875,-0.113716,0.999975
-0.088165,-0.115045,0.999976
-0.086426,-0.116354,0.999977
-0.084658,-0.117643,0.999978
-0.082863,-0.118911,0.999979
-0.081040,-0.120158,0.999980
-0.079189,-0.121382,0.999982
-0.077311,-0.122583,0.999983
-0.075406,-0.123760,0.999984
-0.073474,-0.124912,0.999985
-0.071517,-0.126040,0.999987
-0.069534,-0.127141,0.999988
-0.067525,-0.128216,0.999989
-0.065492,-0.129263,0.999990
-0.063434,-0.130283,0.999991
-0.061353,-0.131274,0.999992
-0.059249,-0.132235,0.999993
-0.057121,-0.133167,0.999994
-0.054972,-0.134068,0.999994
-0.052802,-0.134937,0.999995
-0.050611,-0.135775,0.999995
-0.048400,-0.136580,0.999996
-0.046170,-0.137352,0.999996
-0.043921,-0.138090,0.999996
-0.041655,-0.138793,0.999996
-0.039372,-0.139462,0.999996
-0.037073,-0.140094,0.999996
-0.034758,-0.140690,0.999996
-0.032430,-0.141250,0.999996
-0.030087,-0.141772,0.999995
-0.027732,-0.142256,0.999995
-0.025366,-0.142702,0.999994
-0.022989,-0.143110,0.999994
-0.020602,-0.143478,0.999993
-0.018206,-0.143808,0.999992
-0.015802,-0.144097,0.999991
-0.013391,-0.144347,0.999990
-0.010975,-0.144556,0.999990
-0.008553,-0.144726,0.999989
-0.006128,-0.144854,0.999988
-0.003699,-0.144942,0.999986
-0.001269,-0.144989,0.999985
0.001162,-0.144994,0.999984
0.003593,-0.144959,0.999983
0.006022,-0.144883,0.999982
0.008449,-0.144766,0.999981
0.010873,-0.144609,0.999979
0.013293,-0.144410,0.999978
0.015707,-0.144172,0.999977
0.018114,-0.143892,0.999976
0.020514,-0.143573,0.999975
0.022905,-0.143215,0.999973
0.025287,-0.142816,0.999972
0.027658,-0.142379,0.999971
0.030018,-0.141903,0.999970
0.032365,-0.141388,0.999969
0.034698,-0.140836,0.999968
0.037018,-0.140246,0.999967
0.039321,-0.139619,0.999966
0.041609,-0.138956,0.999966
0.043879,-0.138256,0.999965
0.046132,-0.137522,0.999964
0.048365,-0.136752,0.999964
0.050580,-0.135948,0.999963
0.052773,-0.135111,0.999963
0.054946,-0.134240,0.999963
0.057097,-0.133337,0.999962
0.059225,-0.132403,0.999962
0.061330,-0.131438,0.999962
0.063412,-0.130442,0.999963
0.065469,-0.129418,0.999963
0.067502,-0.128364,0.999963
0.069510,-0.127283,0.999964
0.071492,-0.126174,0.999964
0.073448,-0.125039,0.999964
0.075378,-0.123879,0.999965
0.077281,-0.122694,0.999965
0.079158,-0.121486,0.999966
0.081007,-0.120254,0.999967
0.082828,-0.119000,0.999967
0.084622,-0.117724,0.999968
0.086387,-0.116428,0.999968
0.088125,-0.115112,0.999969
0.089834,-0.113778,0.999969
0.091515,-0.112425,0.999970
0.093167,-0.111055,0.999970
0.094790,-0.109668,0.999971
0.096385,-0.108266,0.999971
0.097950,-0.106849,0.999971
0.099487,-0.105417,0.999971
0.100995,-0.103973,0.999971
0.102474,-0.102516,0.999971
0.102474,-0.102516,0.999971
0.103932,-0.101038,0.999971
0.105377,-0.099531,0.999971
0.106807,-0.097995,0.999972
0.108222,-0.096429,0.999972
0.109621,-0.094834,0.999973
0.111004,-0.093210,0.999973
0.112369,-0.091557,0.999974
0.113716,-0.089875,0.999975
0.115045,-0.088165,0.999976
0.116354,-0.086426,0.999977
0.117643,-0.084658,0.999978
0.118911,-0.082863,0.999979
0.120158,-0.081040,0.999980
0.121382,-0.079189,0.999982
0.122583,-0.077311,0.999983
0.123760,-0.075406,0.999984
0.124912,-0.073474,0.999985
0.126040,-0.071517,0.999987
0.127141,-0.069534,0.999988
0.128216,-0.067525,0.999989
0.129263,-0.065492,0.999990
0.130283,-0.063434,0.999991
0.131274,-0.061353,0.999992
0.132235,-0.059249,0.999993
0.133167,-0.057121,0.999994
0.134068,-0.054972,0.999994
0.134937,-0.052802,0.999995
0.135775,-0.050611,0.999995
0.136580,-0.048400,0.999996
0.137352,-0.046170,0.999996
0.138090,-0.043921,0.999996
0.138793,-0.041655,0.999996
0.139462,-0.039372,0.999996
0.140094,-0.037073,0.999996
0.140690,-0.034758,0.999996
0.141250,-0.032430,0.999996
0.141772,-0.030087,0.999995
0.142256,-0.027732,0.999995
0.142702,-0.025366,0.999994
0.143110,-0.022989,0.999994
0.143478,-0.020602,0.999993
0.143808,-0.018206,0.999992
0.144097,-0.015802,0.999991
0.144347,-0.013391,0.999990
0.144556,-0.010975,0.999990
0.144726,-0.008553,0.999989
0.144854,-0.006128,0.999988
0.144942,-0.003699,0.999986
0.144989,-0.001269,0.999985
0.144994,0.001162,0.999984
0.144959,0.003593,0.999983
0.144883,0.006022,0.999982
0.144766,0.008449,0.999981
0.144609,0.010873,0.999979
0.144410,0.013293,0.999978
0.144172,0.015707,0.999977
0.143892,0.018114,0.999976
0.143573,0.020514,0.999975
0.143215,0.022905,0.999973
0.142816,0.025287,0.999972
0.142379,0.027658,0.999971
0.141903,0.030018,0.999970
0.141388,0.032365,0.999969
0.140836,0.034698,0.999968
0.140246,0.037018,0.999967
0.139619,0.039321,0.999966
0.138956,0.041609,0.999966
0.138256,0.043879,0.999965
0.137522,0.046132,0.999964
0.136752,0.048365,0.999964
0.135948,0.050580,0.999963
0.135111,0.052773,0.999963
0.134240,0.054946,0.999963
0.133337,0.057097,0.999962
0.132403,0.059225,0.999962
0.131438,0.061330,0.999962
0.130442,0.063412,0.999963
0.129418,0.065469,0.999963
0.128364,0.067502,0.999963
0.127283,0.069510,0.999964
0.126174,0.071492,0.999964
0.125039,0.073448,0.999964
0.123879,0.075378,0.999965
0.122694,0.077281,0.999965
0.121486,0.079158,0.999966
0.120254,0.081007,0.999967
0.119000,0.082828,0.999967
0.117724,0.084622,0.999968
0.116428,0.086387,0.999968
0.115112,0.088125,0.999969
0.113778,0.089834,0.999969
0.112425,0.091515,0.999970
0.111055,0.093167,0.999970
0.109668,0.094790,0.999971
0.108266,0.096385,0.999971
0.106849,0.097950,0.999971
0.105417,0.099487,0.999971
0.103973,0.100995,0.999971
0.102516,0.102474,0.999971


==> cylinder_e1_r2_TFT_out.csv <==
Load factor, Moment
0,0
0.1,641.5490102
0.2,1262.222934
0.3,1841.771717
0.4,2361.177051
0.5,2803.222991
0.6,3152.761998
0.7,3398.778418
0.8,3539.023558
0.9,3576.701609
0.925,3570.041714
0.934375,3565.838048
0.942578125,3563.210041
0.9497558594,3560.28551
0.956036377,3557.394334
0.9670272827,3551.670897
0.975270462,3546.19185
0.987635231,3537.565823
1,3526.918387


==> cylinder_e1_r2_line_D=0.700000_u=0.5_dir=1.csv <==
0.148242,0.090843,1.000000
0.146925,0.092957,1.000000
0.145571,0.095065,1.000000
0.144178,0.097165,1.000000
0.142746,0.099256,1.000000
0.141276,0.101338,1.000000
0.139767,0.103409,1.000000
0.138220,0.105468,1.000000
0.136633,0.107515,1.000000
0.135008,0.109549,1.000000
0.133344,0.111568,1.000000
0.131642,0.113572,1.000000
0.129900,0.115560,1.000000
0.128120,0.117530,1.000000
0.126302,0.119482,1.000000
0.124445,0.121415,1.000000
0.122551,0.123327,1.000000
0.120618,0.125217,1.000000
0.118648,0.127086,1.000000
0.116641,0.128930,1.000000
0.114597,0.130751,1.000000
0.112516,0.132546,1.000000
0.110399,0.134314,1.000000
0.108246,0.136055,1.000000
0.106059,0.137767,1.000000
0.103836,0.139450,1.000000
0.101580,0.141102,1.000000
0.099289,0.142723,1.000000
0.096966,0.144311,1.000000
0.094611,0.145866,1.000000
0.092223,0.147387,1.000000
0.089805,0.148873,1.000000
0.087357,0.150323,1.000000
0.084880,0.151735,1.000000
0.082374,0.153110,1.000000
0.079840,0.154447,1.000000
0.077279,0.155744,1.000000
0.074693,0.157000,1.000000
0.072082,0.158216,1.000000
0.069446,0.159391,1.000000
0.066788,0.160523,1.000000
0.064107,0.161612,1.000000
0.061406,0.162658,1.000000
0.058684,0.163659,1.000000
0.055944,0.164616,1.000000
0.053186,0.165528,1.000000
0.050412,0.166393,1.000000
0.047622,0.167213,1.000000
0.044818,0.167987,1.000000
0.042001,0.168713,1.000000
0.039171,0.169392,1.000000
0.036331,0.170024,1.000000
0.033482,0.170608,1.000000
0.030624,0.171144,1.000000
0.027758,0.171632,1.000000
0.024887,0.172072,1.000000
0.022011,0.172464,1.000000
0.019132,0.172807,1.000000
0.016250,0.173101,1.000000
0.013368,0.173348,1.000000
0.010485,0.173546,1.000000
0.007604,0.173696,1.000000
0.004725,0.173798,1.000000
0.001850,0.173853,1.000000
-0.001021,0.173860,1.000000
-0.003885,0.173819,1.000000
-0.006742,0.173732,1.000000
-0.009591,0.173598,1.000000
-0.012430,0.173418,1.000000
-0.015259,0.173192,1.000000
-0.018077,0.172920,1.000000
-0.020881,0.172604,1.000000
-0.023673,0.172243,1.000000
-0.026449,0.171839,1.000000
-0.029210,0.171391,1.000000
-0.031954,0.170901,1.000000
-0.034681,0.170368,1.000000
-0.037389,0.169795,1.000000
-0.040078,0.169180,1.000000
-0.042747,0.168526,1.000000
-0.045395,0.167832,1.000000
-0.048021,0.167099,1.000000
-0.050624,0.166329,1.000000
-0.053204,0.165522,1.000000
-0.055761,0.164678,1.000000
-0.058292,0.163799,1.000000
-0.060798,0.162886,1.000000
-0.063279,0.161938,1.000000
-0.065733,0.160958,1.000000
-0.068160,0.159945,1.000000
-0.070559,0.158901,1.000000
-0.072930,0.157827,1.000000
-0.075273,0.156723,1.000000
-0.077587,0.155591,1.000000
-0.079871,0.154430,1.000000
-0.082126,0.153243,1.000000
-0.084351,0.152030,1.000000
-0.086546,0.150791,1.000000
-0.088710,0.149528,1.000000
-0.090843,0.148242,1.000000
-0.090843,0.148242,1.000000
-0.092957,0.146925,1.000000
-0.095065,0.145571,1.000000
-0.097165,0.144178,1.000000
-0.099256,0.142746,1.000000
-0.101338,0.141276,1.000000
-0.103409,0.139767,1.000000
-0.105468,0.138220,1.000000
-0.107515,0.136633,1.000000
-0.109549,0.135008,1.000000
-0.111568,0.133344,1.000000
-0.113572,0.131642,1.000000
-0.115560,0.129900,1.000000
-0.117530,0.128120,1.000000
-0.119482,0.126302,1.000000
-0.121415,0.124445,1.000000
-0.123327,0.122551,1.000000
-0.125217,0.120618,1.000000
-0.127086,0.118648,1.000000
-0.128930,0.116641,1.000000
-0.130751,0.114597,1.000000
-0.132546,0.112516,1.000000
-0.134314,0.110399,1.000000
-0.136055,0.108246,1.000000
-0.137767,0.106059,1.000000
-0.139450,0.103836,1.000000
-0.141102,0.101580,1.000000
-0.142723,0.099289,1.000000
-0.144311,0.096966,1.000000
-0.145866,0.094611,1.000000
-0.147387,0.092223,1.000000
-0.148873,0.089805,1.000000
-0.150323,0.087357,1.000000
-0.151735,0.084880,1.000000
-0.153110,0.082374,1.000000
-0.154447,0.079840,1.000000
-0.155744,0.077279,1.000000
-0.157000,0.074693,1.000000
-0.158216,0.072082,1.000000
-0.159391,0.069446,1.000000
-0.160523,0.066788,1.000000
-0.161612,0.064107,1.000000
-0.162658,0.061406,1.000000
-0.163659,0.058684,1.000000
-0.164616,0.055944,1.000000
-0.165528,0.053186,1.000000
-0.166393,0.050412,1.000000
-0.167213,0.047622,1.000000
-0.167987,0.044818,1.000000
-0.168713,0.042001,1.000000
-0.169392,0.039171,1.000000
-0.170024,0.036331,1.000000
-0.170608,0.033482,1.000000
-0.171144,0.030624,1.000000
-0.171632,0.027758,1.000000
-0.172072,0.024887,1.000000
-0.172464,0.022011,1.000000
-0.172807,0.019132,1.000000
-0.173101,0.016250,1.000000
-0.173348,0.013368,1.000000
-0.173546,0.010485,1.000000
-0.173696,0.007604,1.000000
-0.173798,0.004725,1.000000
-0.173853,0.001850,1.000000
-0.173860,-0.001021,1.000000
-0.173819,-0.003885,1.000000
-0.173732,-0.006742,1.000000
-0.173598,-0.009591,1.000000
-0.173418,-0.012430,1.000000
-0.173192,-0.015259,1.000000
-0.172920,-0.018077,1.000000
-0.172604,-0.020881,1.000000
-0.172243,-0.023673,1.000000
-0.171839,-0.026449,1.000000
-0.171391,-0.029210,1.000000
-0.170901,-0.031954,1.000000
-0.170368,-0.034681,1.000000
-0.169795,-0.037389,1.000000
-0.169180,-0.040078,1.000000
-0.168526,-0.042747,1.000000
-0.167832,-0.045395,1.000000
-0.167099,-0.048021,1.000000
-0.166329,-0.050624,1.000000
-0.165522,-0.053204,1.000000
-0.164678,-0.055761,1.000000
-0.163799,-0.058292,1.000000
-0.162886,-0.060798,1.000000
-0.161938,-0.063279,1.000000
-0.160958,-0.065733,1.000000
-0.159945,-0.068160,1.000000
-0.158901,-0.070559,1.000000
-0.157827,-0.072930,1.000000
-0.156723,-0.075273,1.000000
-0.155591,-0.077587,1.000000
-0.154430,-0.079871,1.000000
-0.153243,-0.082126,1.000000
-0.152030,-0.084351,1.000000
-0.150791,-0.086546,1.000000
-0.149528,-0.088710,1.000000
-0.148242,-0.090843,1.000000
-0.148242,-0.090843,1.000000
-0.146925,-0.092957,1.000000
-0.145571,-0.095065,1.000000
-0.144178,-0.097165,1.000000
-0.142746,-0.099256,1.000000
-0.141276,-0.101338,1.000000
-0.139767,-0.103409,1.000000
-0.138220,-0.105468,1.000000
-0.136633,-0.107515,1.000000
-0.135008,-0.109549,1.000000
-0.133344,-0.111568,1.000000
-0.131642,-0.113572,1.000000
-0.129900,-0.115560,1.000000
-0.128120,-0.117530,1.000000
-0.126302,-0.119482,1.000000
-0.124445,-0.121415,1.000000
-0.122551,-0.123327,1.000000
-0.120618,-0.125217,1.000000
-0.118648,-0.127086,1.000000
-0.116641,-0.128930,1.000000
-0.114597,-0.130751,1.000000
-0.112516,-0.132546,1.000000
-0.110399,-0.134314,1.000000
-0.108246,-0.136055,1.000000
-0.106059,-0.137767,1.000000
-0.103836,-0.139450,1.000000
-0.101580,-0.141102,1.000000
-0.099289,-0.142723,1.000000
-0.096966,-0.144311,1.000000
-0.094611,-0.145866,1.000000
-0.092223,-0.147387,1.000000
-0.089805,-0.148873,1.000000
-0.087357,-0.150323,1.000000
-0.084880,-0.151735,1.000000
-0.082374,-0.153110,1.000000
-0.079840,-0.154447,1.000000
-0.077279,-0.155744,1.000000
-0.074693,-0.157000,1.000000
-0.072082,-0.158216,1.000000
-0.069446,-0.159391,1.000000
-0.066788,-0.160523,1.000000
-0.064107,-0.161612,1.000000
-0.061406,-0.162658,1.000000
-0.058684,-0.163659,1.000000
-0.055944,-0.164616,1.000000
-0.053186,-0.165528,1.000000
-0.050412,-0.166393,1.000000
-0.047622,-0.167213,1.000000
-0.044818,-0.167987,1.000000
-0.042001,-0.168713,1.000000
-0.039171,-0.169392,1.000000
-0.036331,-0.170024,1.000000
-0.033482,-0.170608,1.000000
-0.030624,-0.171144,1.000000
-0.027758,-0.171632,1.000000
-0.024887,-0.172072,1.000000
-0.022011,-0.172464,1.000000
-0.019132,-0.172807,1.000000
-0.016250,-0.173101,1.000000
-0.013368,-0.173348,1.000000
-0.010485,-0.173546,1.000000
-0.007604,-0.173696,1.000000
-0.004725,-0.173798,1.000000
-0.001850,-0.173853,1.000000
0.001021,-0.173860,1.000000
0.003885,-0.173819,1.000000
0.006742,-0.173732,1.000000
0.009591,-0.173598,1.000000
0.012430,-0.173418,1.000000
0.015259,-0.173192,1.000000
0.018077,-0.172920,1.000000
0.020881,-0.172604,1.000000
0.023673,-0.172243,1.000000
0.026449,-0.171839,1.000000
0.029210,-0.171391,1.000000
0.031954,-0.170901,1.000000
0.034681,-0.170368,1.000000
0.037389,-0.169795,1.000000
0.040078,-0.169180,1.000000
0.042747,-0.168526,1.000000
0.045395,-0.167832,1.000000
0.048021,-0.167099,1.000000
0.050624,-0.166329,1.000000
0.053204,-0.165522,1.000000
0.055761,-0.164678,1.000000
0.058292,-0.163799,1.000000
0.060798,-0.162886,1.000000
0.063279,-0.161938,1.000000
0.065733,-0.160958,1.000000
0.068160,-0.159945,1.000000
0.070559,-0.158901,1.000000
0.072930,-0.157827,1.000000
0.075273,-0.156723,1.000000
0.077587,-0.155591,1.000000
0.079871,-0.154430,1.000000
0.082126,-0.153243,1.000000
0.084351,-0.152030,1.000000
0.086546,-0.150791,1.000000
0.088710,-0.149528,1.000000
0.090843,-0.148242,1.000000
0.090843,-0.148242,1.000000
0.092957,-0.146925,1.000000
0.095065,-0.145571,1.000000
0.097165,-0.144178,1.000000
0.099256,-0.142746,1.000000
0.101338,-0.141276,1.000000
0.103409,-0.139767,1.000000
0.105468,-0.138220,1.000000
0.107515,-0.136633,1.000000
0.109549,-0.135008,1.000000
0.111568,-0.133344,1.000000
0.113572,-0.131642,1.000000
0.115560,-0.129900,1.000000
0.117530,-0.128120,1.000000
0.119482,-0.126302,1.000000
0.121415,-0.124445,1.000000
0.123327,-0.122551,1.000000
0.125217,-0.120618,1.000000
0.127086,-0.118648,1.000000
0.128930,-0.116641,1.000000
0.130751,-0.114597,1.000000
0.132546,-0.112516,1.000000
0.134314,-0.110399,1.000000
0.136055,-0.108246,1.000000
0.137767,-0.106059,1.000000
0.139450,-0.103836,1.000000
0.141102,-0.101580,1.000000
0.142723,-0.099289,1.000000
0.144311,-0.096966,1.000000
0.145866,-0.094611,1.000000
0.147387,-0.092223,1.000000
0.148873,-0.089805,1.000000
0.150323,-0.087357,1.000000
0.151735,-0.084880,1.000000
0.153110,-0.082374,1.000000
0.154447,-0.079840,1.000000
0.155744,-0.077279,1.000000
0.157000,-0.074693,1.000000
0.158216,-0.072082,1.000000
0.159391,-0.069446,1.000000
0.160523,-0.066788,1.000000
0.161612,-0.064107,1.000000
0.162658,-0.061406,1.000000
0.163659,-0.058684,1.000000
0.164616,-0.055944,1.000000
0.165528,-0.053186,1.000000
0.166393,-0.050412,1.000000
0.167213,-0.047622,1.000000
0.167987,-0.044818,1.000000
0.168713,-0.042001,1.000000
0.169392,-0.039171,1.000000
0.170024,-0.036331,1.000000
0.170608,-0.033482,1.000000
0.171144,-0.030624,1.000000
0.171632,-0.027758,1.000000
0.172072,-0.024887,1.000000
0.172464,-0.022011,1.000000
0.172807,-0.019132,1.000000
0.173101,-0.016250,1.000000
0.173348,-0.013368,1.000000
0.173546,-0.010485,1.000000
0.173696,-0.007604,1.000000
0.173798,-0.004725,1.000000
0.173853,-0.001850,1.000000
0.173860,0.001021,1.000000
0.173819,0.003885,1.000000
0.173732,0.006742,1.000000
0.173598,0.009591,1.000000
0.173418,0.012430,1.000000
0.173192,0.015259,1.000000
0.172920,0.018077,1.000000
0.172604,0.020881,1.000000
0.172243,0.023673,1.000000
0.171839,0.026449,1.000000
0.171391,0.029210,1.000000
0.170901,0.031954,1.000000
0.170368,0.034681,1.000000
0.169795,0.037389,1.000000
0.169180,0.040078,1.000000
0.168526,0.042747,1.000000
0.167832,0.045395,1.000000
0.167099,0.048021,1.000000
0.166329,0.050624,1.000000
0.165522,0.053204,1.000000
0.164678,0.055761,1.000000
0.163799,0.058292,1.000000
0.162886,0.060798,1.000000
0.161938,0.063279,1.000000
0.160958,0.065733,1.000000
0.159945,0.068160,1.000000
0.158901,0.070559,1.000000
0.157827,0.072930,1.000000
0.156723,0.075273,1.000000
0.155591,0.077587,1.000000
0.154430,0.079871,1.000000
0.153243,0.082126,1.000000
0.152030,0.084351,1.000000
0.150791,0.086546,1.000000
0.149528,0.088710,1.000000
0.148242,0.090843,1.000000


==> cylinder_e1_r2_line_D=0.800000_u=0.5_dir=1.csv <==
0.139581,0.101411,1.000000
0.138114,0.103401,1.000000
0.136609,0.105380,1.000000
0.135068,0.107349,1.000000
0.133489,0.109307,1.000000
0.131872,0.111251,1.000000
0.130218,0.113183,1.000000
0.128527,0.115100,1.000000
0.126798,0.117001,1.000000
0.125032,0.118887,1.000000
0.123229,0.120755,1.000000
0.121389,0.122605,1.000000
0.119511,0.124436,1.000000
0.117597,0.126246,1.000000
0.115646,0.128036,1.000000
0.113659,0.129803,1.000000
0.111636,0.131547,1.000000
0.109577,0.133267,1.000000
0.107482,0.134962,1.000000
0.105353,0.136631,1.000000
0.103189,0.138272,1.000000
0.100991,0.139886,1.000000
0.098759,0.141470,1.000000
0.096494,0.143025,1.000000
0.094196,0.144548,1.000000
0.091866,0.146040,1.000000
0.089505,0.147499,1.000000
0.087113,0.148924,1.000000
0.084691,0.150315,1.000000
0.082240,0.151670,1.000000
0.079760,0.152988,1.000000
0.077252,0.154270,1.000000
0.074717,0.155513,1.000000
0.072156,0.156718,1.000000
0.069570,0.157883,1.000000
0.066960,0.159008,1.000000
0.064325,0.160092,1.000000
0.061669,0.161134,1.000000
0.058991,0.162133,1.000000
0.056292,0.163090,1.000000
0.053574,0.164003,1.000000
0.050837,0.164872,1.000000
0.048084,0.165696,1.000000
0.045313,0.166475,1.000000
0.042528,0.167208,1.000000
0.039729,0.167895,1.000000
0.036917,0.168536,1.000000
0.034093,0.169130,1.000000
0.031259,0.169676,1.000000
0.028415,0.170176,1.000000
0.025563,0.170627,1.000000
0.022704,0.171031,1.000000
0.019840,0.171387,1.000000
0.016970,0.171695,1.000000
0.014098,0.171955,1.000000
0.011223,0.172166,1.000000
0.008348,0.172329,1.000000
0.005473,0.172445,1.000000
0.002599,0.172512,1.000000
-0.000272,0.172531,1.000000
-0.003139,0.172503,1.000000
-0.006002,0.172427,1.000000
-0.008858,0.172304,1.000000
-0.011706,0.172134,1.000000
-0.014546,0.171917,1.000000
-0.017377,0.171654,1.000000
-0.020196,0.171345,1.000000
-0.023004,0.170991,1.000000
-0.025799,0.170592,1.000000
-0.028580,0.170148,1.000000
-0.031346,0.169660,1.000000
-0.034096,0.169129,1.000000
-0.036830,0.168555,1.000000
-0.039545,0.167939,1.000000
-0.042241,0.167281,1.000000
-0.044918,0.166582,1.000000
-0.047574,0.165843,1.000000
-0.050208,0.165064,1.000000
-0.052821,0.164247,1.000000
-0.055410,0.163392,1.000000
-0.057975,0.162499,1.000000
-0.060516,0.161570,1.000000
-0.063032,0.160605,1.000000
-0.065522,0.159606,1.000000
-0.067985,0.158572,1.000000
-0.070421,0.157506,1.000000
-0.072829,0.156407,1.000000
-0.075209,0.155276,1.000000
-0.077560,0.154115,1.000000
-0.079882,0.152925,1.000000
-0.082175,0.151705,1.000000
-0.084437,0.150458,1.000000
-0.086669,0.149183,1.000000
-0.088870,0.147883,1.000000
-0.091039,0.146557,1.000000
-0.093178,0.145207,1.000000
-0.095284,0.143833,1.000000
-0.097359,0.142437,1.000000
-0.099401,0.141020,1.000000
-0.101411,0.139581,1.000000
-0.101411,0.139581,1.000000
-0.103401,0.138114,1.000000
-0.105380,0.136609,1.000000
-0.107349,0.135068,1.000000
-0.109307,0.133489,1.000000
-0.111251,0.131872,1.000000
-0.113183,0.130218,1.000000
-0.115100,0.128527,1.000000
-0.117001,0.126798,1.000000
-0.118887,0.125032,1.000000
-0.120755,0.123229,1.000000
-0.122605,0.121389,1.000000
-0.124436,0.119511,1.000000
-0.126246,0.117597,1.000000
-0.128036,0.115646,1.000000
-0.129803,0.113659,1.000000
-0.131547,0.111636,1.000000
-0.133267,0.109577,1.000000
-0.134962,0.107482,1.000000
-0.136631,0.105353,1.000000
-0.138272,0.103189,1.000000
-0.139886,0.100991,1.000000
-0.141470,0.098759,1.000000
-0.143025,0.096494,1.000000
-0.144548,0.094196,1.000000
-0.146040,0.091866,1.000000
-0.147499,0.089505,1.000000
-0.148924,0.087113,1.000000
-0.150315,0.084691,1.000000
-0.151670,0.082240,1.000000
-0.152988,0.079760,1.000000
-0.154270,0.077252,1.000000
-0.155513,0.074717,1.000000
-0.156718,0.072156,1.000000
-0.157883,0.069570,1.000000
-0.159008,0.066960,1.000000
-0.160092,0.064325,1.000000
-0.161134,0.061669,1.000000
-0.162133,0.058991,1.000000
-0.163090,0.056292,1.000000
-0.164003,0.053574,1.000000
-0.164872,0.050837,1.000000
-0.165696,0.048084,1.000000
-0.166475,0.045313,1.000000
-0.167208,0.042528,1.000000
-0.167895,0.039729,1.000000
-0.168536,0.036917,1.000000
-0.169130,0.034093,1.000000
-0.169676,0.031259,1.000000
-0.170176,0.028415,1.000000
-0.170627,0.025563,1.000000
-0.171031,0.022704,1.000000
-0.171387,0.019840,1.000000
-0.171695,0.016970,1.000000
-0.171955,0.014098,1.000000
-0.172166,0.011223,1.000000
-0.172329,0.008348,1.000000
-0.172445,0.005473,1.000000
-0.172512,0.002599,1.000000
-0.172531,-0.000272,1.000000
-0.172503,-0.003139,1.000000
-0.172427,-0.006002,1.000000
-0.172304,-0.008858,1.000000
-0.172134,-0.011706,1.000000
-0.171917,-0.014546,1.000000
-0.171654,-0.017377,1.000000
-0.171345,-0.020196,1.000000
-0.170991,-0.023004,1.000000
-0.170592,-0.025799,1.000000
-0.170148,-0.028580,1.000000
-0.169660,-0.031346,1.000000
-0.169129,-0.034096,1.000000
-0.168555,-0.036830,1.000000
-0.167939,-0.039545,1.000000
-0.167281,-0.042241,1.000000
-0.166582,-0.044918,1.000000
-0.165843,-0.047574,1.000000
-0.165064,-0.050208,1.000000
-0.164247,-0.052821,1.000000
-0.163392,-0.055410,1.000000
-0.162499,-0.057975,1.000000
-0.161570,-0.060516,1.000000
-0.160605,-0.063032,1.000000
-0.159606,-0.065522,1.000000
-0.158572,-0.067985,1.000000
-0.157506,-0.070421,1.000000
-0.156407,-0.072829,1.000000
-0.155276,-0.075209,1.000000
-0.154115,-0.077560,1.000000
-0.152925,-0.079882,1.000000
-0.151705,-0.082175,1.000000
-0.150458,-0.084437,1.000000
-0.149183,-0.086669,1.000000
-0.147883,-0.088870,1.000000
-0.146557,-0.091039,1.000000
-0.145207,-0.093178,1.000000
-0.143833,-0.095284,1.000000
-0.142437,-0.097359,1.000000
-0.141020,-0.099401,1.000000
-0.139581,-0.101411,1.000000
-0.139581,-0.101411,1.000000
-0.138114,-0.103401,1.000000
-0.136609,-0.105380,1.000000
-0.135068,-0.107349,1.000000
-0.133489,-0.109307,1.000000
-0.131872,-0.111251,1.000000
-0.130218,-0.113183,1.000000
-0.128527,-0.115100,1.000000
-0.126798,-0.117001,1.000000
-0.125032,-0.118887,1.000000
-0.123229,-0.120755,1.000000
-0.121389,-0.122605,1.000000
-0.119511,-0.124436,1.000000
-0.117597,-0.126246,1.000000
-0.115646,-0.128036,1.000000
-0.113659,-0.129803,1.000000
-0.111636,-0.131547,1.000000
-0.109577,-0.133267,1.000000
-0.107482,-0.134962,1.000000
-0.105353,-0.136631,1.000000
-0.103189,-0.138272,1.000000
-0.100991,-0.139886,1.000000
-0.098759,-0.141470,1.000000
-0.096494,-0.143025,1.000000
-0.094196,-0.144548,1.000000
-0.091866,-0.146040,1.000000
-0.089505,-0.147499,1.000000
-0.087113,-0.148924,1.000000
-0.084691,-0.150315,1.000000
-0.082240,-0.151670,1.000000
-0.079760,-0.152988,1.000000
-0.077252,-0.154270,1.000000
-0.074717,-0.155513,1.000000
-0.072156,-0.156718,1.000000
-0.069570,-0.157883,1.000000
-0.066960,-0.159008,1.000000
-0.064325,-0.160092,1.000000
-0.061669,-0.161134,1.000000
-0.058991,-0.162133,1.000000
-0.056292,-0.163090,1.000000
-0.053574,-0.164003,1.000000
-0.050837,-0.164872,1.000000
-0.048084,-0.165696,1.000000
-0.045313,-0.166475,1.000000
-0.042528,-0.167208,1.000000
-0.039729,-0.167895,1.000000
-0.036917,-0.168536,1.000000
-0.034093,-0.169130,1.000000
-0.031259,-0.169676,1.000000
-0.028415,-0.170176,1.000000
-0.025563,-0.170627,1.000000
-0.022704,-0.171031,1.000000
-0.019840,-0.171387,1.000000
-0.016970,-0.171695,1.000000
-0.014098,-0.171955,1.000000
-0.011223,-0.172166,1.000000
-0.008348,-0.172329,1.000000
-0.005473,-0.172445,1.000000
-0.002599,-0.172512,1.000000
0.000272,-0.172531,1.000000
0.003139,-0.172503,1.000000
0.006002,-0.172427,1.000000
0.008858,-0.172304,1.000000
0.011706,-0.172134,1.000000
0.014546,-0.171917,1.000000
0.017377,-0.171654,1.000000
0.020196,-0.171345,1.000000
0.023004,-0.170991,1.000000
0.025799,-0.170592,1.000000
0.028580,-0.170148,1.000000
0.031346,-0.169660,1.000000
0.034096,-0.169129,1.000000
0.036830,-0.168555,1.000000
0.039545,-0.167939,1.000000
0.042241,-0.167281,1.000000
0.044918,-0.166582,1.000000
0.047574,-0.165843,1.000000
0.050208,-0.165064,1.000000
0.052821,-0.164247,1.000000
0.055410,-0.163392,1.000000
0.057975,-0.162499,1.000000
0.060516,-0.161570,1.000000
0.063032,-0.160605,1.000000
0.065522,-0.159606,1.000000
0.067985,-0.158572,1.000000
0.070421,-0.157506,1.000000
0.072829,-0.156407,1.000000
0.075209,-0.155276,1.000000
0.077560,-0.154115,1.000000
0.079882,-0.152925,1.000000
0.082175,-0.151705,1.000000
0.084437,-0.150458,1.000000
0.086669,-0.149183,1.000000
0.088870,-0.147883,1.000000
0.091039,-0.146557,1.000000
0.093178,-0.145207,1.000000
0.095284,-0.143833,1.000000
0.097359,-0.142437,1.000000
0.099401,-0.141020,1.000000
0.101411,-0.139581,1.000000
0.101411,-0.139581,1.000000
0.103401,-0.138114,1.000000
0.105380,-0.136609,1.000000
0.107349,-0.135068,1.000000
0.109307,-0.133489,1.000000
0.111251,-0.131872,1.000000
0.113183,-0.130218,1.000000
0.115100,-0.128527,1.000000
0.117001,-0.126798,1.000000
0.118887,-0.125032,1.000000
0.120755,-0.123229,1.000000
0.122605,-0.121389,1.000000
0.124436,-0.119511,1.000000
0.126246,-0.117597,1.000000
0.128036,-0.115646,1.000000
0.129803,-0.113659,1.000000
0.131547,-0.111636,1.000000
0.133267,-0.109577,1.000000
0.134962,-0.107482,1.000000
0.136631,-0.105353,1.000000
0.138272,-0.103189,1.000000
0.139886,-0.100991,1.000000
0.141470,-0.098759,1.000000
0.143025,-0.096494,1.000000
0.144548,-0.094196,1.000000
0.146040,-0.091866,1.000000
0.147499,-0.089505,1.000000
0.148924,-0.087113,1.000000
0.150315,-0.084691,1.000000
0.151670,-0.082240,1.000000
0.152988,-0.079760,1.000000
0.154270,-0.077252,1.000000
0.155513,-0.074717,1.000000
0.156718,-0.072156,1.000000
0.157883,-0.069570,1.000000
0.159008,-0.066960,1.000000
0.160092,-0.064325,1.000000
0.161134,-0.061669,1.000000
0.162133,-0.058991,1.000000
0.163090,-0.056292,1.000000
0.164003,-0.053574,1.000000
0.164872,-0.050837,1.000000
0.165696,-0.048084,1.000000
0.166475,-0.045313,1.000000
0.167208,-0.042528,1.000000
0.167895,-0.039729,1.000000
0.168536,-0.036917,1.000000
0.169130,-0.034093,1.000000
0.169676,-0.031259,1.000000
0.170176,-0.028415,1.000000
0.170627,-0.025563,1.000000
0.171031,-0.022704,1.000000
0.171387,-0.019840,1.000000
0.171695,-0.016970,1.000000
0.171955,-0.014098,1.000000
0.172166,-0.011223,1.000000
0.172329,-0.008348,1.000000
0.172445,-0.005473,1.000000
0.172512,-0.002599,1.000000
0.172531,0.000272,1.000000
0.172503,0.003139,1.000000
0.172427,0.006002,1.000000
0.172304,0.008858,1.000000
0.172134,0.011706,1.000000
0.171917,0.014546,1.000000
0.171654,0.017377,1.000000
0.171345,0.020196,1.000000
0.170991,0.023004,1.000000
0.170592,0.025799,1.000000
0.170148,0.028580,1.000000
0.169660,0.031346,1.000000
0.169129,0.034096,1.000000
0.168555,0.036830,1.000000
0.167939,0.039545,1.000000
0.167281,0.042241,1.000000
0.166582,0.044918,1.000000
0.165843,0.047574,1.000000
0.165064,0.050208,1.000000
0.164247,0.052821,1.000000
0.163392,0.055410,1.000000
0.162499,0.057975,1.000000
0.161570,0.060516,1.000000
0.160605,0.063032,1.000000
0.159606,0.065522,1.000000
0.158572,0.067985,1.000000
0.157506,0.070421,1.000000
0.156407,0.072829,1.000000
0.155276,0.075209,1.000000
0.154115,0.077560,1.000000
0.152925,0.079882,1.000000
0.151705,0.082175,1.000000
0.150458,0.084437,1.000000
0.149183,0.086669,1.000000
0.147883,0.088870,1.000000
0.146557,0.091039,1.000000
0.145207,0.093178,1.000000
0.143833,0.095284,1.000000
0.142437,0.097359,1.000000
0.141020,0.099401,1.000000
0.139581,0.101411,1.000000


==> cylinder_e1_r2_line_D=0.900000_u=0.5_dir=1.csv <==
0.130073,0.111093,1.000000
0.128468,0.112945,1.000000
0.126827,0.114785,1.000000
0.125150,0.116611,1.000000
0.123437,0.118423,1.000000
0.121688,0.120219,1.000000
0.119904,0.121999,1.000000
0.118083,0.123763,1.000000
0.116226,0.125508,1.000000
0.114334,0.127234,1.000000
0.112406,0.128940,1.000000
0.110443,0.130625,1.000000
0.108445,0.132289,1.000000
0.106412,0.133930,1.000000
0.104345,0.135547,1.000000
0.102243,0.137139,1.000000
0.100108,0.138705,1.000000
0.097939,0.140245,1.000000
0.095737,0.141757,1.000000
0.093503,0.143241,1.000000
0.091236,0.144695,1.000000
0.088938,0.146119,1.000000
0.086608,0.147512,1.000000
0.084249,0.148872,1.000000
0.081859,0.150199,1.000000
0.079440,0.151492,1.000000
0.076993,0.152751,1.000000
0.074518,0.153973,1.000000
0.072016,0.155159,1.000000
0.069488,0.156308,1.000000
0.066934,0.157418,1.000000
0.064356,0.158490,1.000000
0.061754,0.159522,1.000000
0.059129,0.160513,1.000000
0.056482,0.161464,1.000000
0.053814,0.162372,1.000000
0.051126,0.163239,1.000000
0.048419,0.164062,1.000000
0.045694,0.164842,1.000000
0.042953,0.165577,1.000000
0.040195,0.166268,1.000000
0.037423,0.166914,1.000000
0.034637,0.167514,1.000000
0.031838,0.168069,1.000000
0.029028,0.168577,1.000000
0.026208,0.169038,1.000000
0.023378,0.169453,1.000000
0.020541,0.169820,1.000000
0.017697,0.170140,1.000000
0.014848,0.170412,1.000000
0.011994,0.170637,1.000000
0.009137,0.170813,1.000000
0.006277,0.170942,1.000000
0.003418,0.171024,1.000000
0.000558,0.171057,1.000000
-0.002299,0.171042,1.000000
-0.005154,0.170980,1.000000
-0.008005,0.170870,1.000000
-0.010851,0.170713,1.000000
-0.013690,0.170509,1.000000
-0.016522,0.170258,1.000000
-0.019345,0.169960,1.000000
-0.022158,0.169616,1.000000
-0.024960,0.169227,1.000000
-0.027751,0.168792,1.000000
-0.030528,0.168312,1.000000
-0.033291,0.167787,1.000000
-0.036039,0.167218,1.000000
-0.038770,0.166606,1.000000
-0.041484,0.165951,1.000000
-0.044180,0.165254,1.000000
-0.046857,0.164515,1.000000
-0.049514,0.163735,1.000000
-0.052150,0.162914,1.000000
-0.054764,0.162054,1.000000
-0.057355,0.161156,1.000000
-0.059923,0.160219,1.000000
-0.062466,0.159244,1.000000
-0.064985,0.158233,1.000000
-0.067477,0.157186,1.000000
-0.069944,0.156105,1.000000
-0.072383,0.154989,1.000000
-0.074794,0.153839,1.000000
-0.077177,0.152658,1.000000
-0.079531,0.151445,1.000000
-0.081856,0.150201,1.000000
-0.084151,0.148927,1.000000
-0.086415,0.147625,1.000000
-0.088649,0.146294,1.000000
-0.090852,0.144937,1.000000
-0.093023,0.143553,1.000000
-0.095161,0.142144,1.000000
-0.097268,0.140711,1.000000
-0.099342,0.139254,1.000000
-0.101384,0.137775,1.000000
-0.103392,0.136274,1.000000
-0.105368,0.134753,1.000000
-0.107310,0.133212,1.000000
-0.109218,0.131651,1.000000
-0.111093,0.130073,1.000000
-0.111093,0.130073,1.000000
-0.112945,0.128468,1.000000
-0.114785,0.126827,1.000000
-0.116611,0.125150,1.000000
-0.118423,0.123437,1.000000
-0.120219,0.121688,1.000000
-0.121999,0.119904,1.000000
-0.123763,0.118083,1.000000
-0.125508,0.116226,1.000000
-0.127234,0.114334,1.000000
-0.128940,0.112406,1.000000
-0.130625,0.110443,1.000000
-0.132289,0.108445,1.000000
-0.133930,0.106412,1.000000
-0.135547,0.104345,1.000000
-0.137139,0.102243,1.000000
-0.138705,0.100108,1.000000
-0.140245,0.097939,1.000000
-0.141757,0.095737,1.000000
-0.143241,0.093503,1.000000
-0.144695,0.091236,1.000000
-0.146119,0.088938,1.000000
-0.147512,0.086608,1.000000
-0.148872,0.084249,1.000000
-0.150199,0.081859,1.000000
-0.151492,0.079440,1.000000
-0.152751,0.076993,1.000000
-0.153973,0.074518,1.000000
-0.155159,0.072016,1.000000
-0.156308,0.069488,1.000000
-0.157418,0.066934,1.000000
-0.158490,0.064356,1.000000
-0.159522,0.061754,1.000000
-0.160513,0.059129,1.000000
-0.161464,0.056482,1.000000
-0.162372,0.053814,1.000000
-0.163239,0.051126,1.000000
-0.164062,0.048419,1.000000
-0.164842,0.045694,1.000000
-0.165577,0.042953,1.000000
-0.166268,0.040195,1.000000
-0.166914,0.037423,1.000000
-0.167514,0.034637,1.000000
-0.168069,0.031838,1.000000
-0.168577,0.029028,1.000000
-0.169038,0.026208,1.000000
-0.169453,0.023378,1.000000
-0.169820,0.020541,1.000000
-0.170140,0.017697,1.000000
-0.170412,0.014848,1.000000
-0.170637,0.011994,1.000000
-0.170813,0.009137,1.000000
-0.170942,0.006277,1.000000
-0.171024,0.003418,1.000000
-0.171057,0.000558,1.000000
-0.171042,-0.002299,1.000000
-0.170980,-0.005154,1.000000
-0.170870,-0.008005,1.000000
-0.170713,-0.010851,1.000000
-0.170509,-0.013690,1.000000
-0.170258,-0.016522,1.000000
-0.169960,-0.019345,1.000000
-0.169616,-0.022158,1.000000
-0.169227,-0.024960,1.000000
-0.168792,-0.027751,1.000000
-0.168312,-0.030528,1.000000
-0.167787,-0.033291,1.000000
-0.167218,-0.036039,1.000000
-0.166606,-0.038770,1.000000
-0.165951,-0.041484,1.000000
-0.165254,-0.044180,1.000000
-0.164515,-0.046857,1.000000
-0.163735,-0.049514,1.000000
-0.162914,-0.052150,1.000000
-0.162054,-0.054764,1.000000
-0.161156,-0.057355,1.000000
-0.160219,-0.059923,1.000000
-0.159244,-0.062466,1.000000
-0.158233,-0.064985,1.000000
-0.157186,-0.067477,1.000000
-0.156105,-0.069944,1.000000
-0.154989,-0.072383,1.000000
-0.153839,-0.074794,1.000000
-0.152658,-0.077177,1.000000
-0.151445,-0.079531,1.000000
-0.150201,-0.081856,1.000000
-0.148927,-0.084151,1.000000
-0.147625,-0.086415,1.000000
-0.146294,-0.088649,1.000000
-0.144937,-0.090852,1.000000
-0.143553,-0.093023,1.000000
-0.142144,-0.095161,1.000000
-0.140711,-0.097268,1.000000
-0.139254,-0.099342,1.000000
-0.137775,-0.101384,1.000000
-0.136274,-0.103392,1.000000
-0.134753,-0.105368,1.000000
-0.133212,-0.107310,1.000000
-0.131651,-0.109218,1.000000
-0.130073,-0.111093,1.000000
-0.130073,-0.111093,1.000000
-0.128468,-0.112945,1.000000
-0.126827,-0.114785,1.000000
-0.125150,-0.116611,1.000000
-0.123437,-0.118423,1.000000
-0.121688,-0.120219,1.000000
-0.119904,-0.121999,1.000000
-0.118083,-0.123763,1.000000
-0.116226,-0.125508,1.000000
-0.114334,-0.127234,1.000000
-0.112406,-0.128940,1.000000
-0.110443,-0.130625,1.000000
-0.108445,-0.132289,1.000000
-0.106412,-0.133930,1.000000
-0.104345,-0.135547,1.000000
-0.102243,-0.137139,1.000000
-0.100108,-0.138705,1.000000
-0.097939,-0.140245,1.000000
-0.095737,-0.141757,1.000000
-0.093503,-0.143241,1.000000
-0.091236,-0.144695,1.000000
-0.088938,-0.146119,1.000000
-0.086608,-0.147512,1.000000
-0.084249,-0.148872,1.000000
-0.081859,-0.150199,1.000000
-0.079440,-0.151492,1.000000
-0.076993,-0.152751,1.000000
-0.074518,-0.153973,1.000000
-0.072016,-0.155159,1.000000
-0.069488,-0.156308,1.000000
-0.066934,-0.157418,1.000000
-0.064356,-0.158490,1.000000
-0.061754,-0.159522,1.000000
-0.059129,-0.160513,1.000000
-0.056482,-0.161464,1.000000
-0.053814,-0.162372,1.000000
-0.051126,-0.163239,1.000000
-0.048419,-0.164062,1.000000
-0.045694,-0.164842,1.000000
-0.042953,-0.165577,1.000000
-0.040195,-0.166268,1.000000
-0.037423,-0.166914,1.000000
-0.034637,-0.167514,1.000000
-0.031838,-0.168069,1.000000
-0.029028,-0.168577,1.000000
-0.026208,-0.169038,1.000000
-0.023378,-0.169453,1.000000
-0.020541,-0.169820,1.000000
-0.017697,-0.170140,1.000000
-0.014848,-0.170412,1.000000
-0.011994,-0.170637,1.000000
-0.009137,-0.170813,1.000000
-0.006277,-0.170942,1.000000
-0.003418,-0.171024,1.000000
-0.000558,-0.171057,1.000000
0.002299,-0.171042,1.000000
0.005154,-0.170980,1.000000
0.008005,-0.170870,1.000000
0.010851,-0.170713,1.000000
0.013690,-0.170509,1.000000
0.016522,-0.170258,1.000000
0.019345,-0.169960,1.000000
0.022158,-0.169616,1.000000
0.024960,-0.169227,1.000000
0.027751,-0.168792,1.000000
0.030528,-0.168312,1.000000
0.033291,-0.167787,1.000000
0.036039,-0.167218,1.000000
0.038770,-0.166606,1.000000
0.041484,-0.165951,1.000000
0.044180,-0.165254,1.000000
0.046857,-0.164515,1.000000
0.049514,-0.163735,1.000000
0.052150,-0.162914,1.000000
0.054764,-0.162054,1.000000
0.057355,-0.161156,1.000000
0.059923,-0.160219,1.000000
0.062466,-0.159244,1.000000
0.064985,-0.158233,1.000000
0.067477,-0.157186,1.000000
0.069944,-0.156105,1.000000
0.072383,-0.154989,1.000000
0.074794,-0.153839,1.000000
0.077177,-0.152658,1.000000
0.079531,-0.151445,1.000000
0.081856,-0.150201,1.000000
0.084151,-0.148927,1.000000
0.086415,-0.147625,1.000000
0.088649,-0.146294,1.000000
0.090852,-0.144937,1.000000
0.093023,-0.143553,1.000000
0.095161,-0.142144,1.000000
0.097268,-0.140711,1.000000
0.099342,-0.139254,1.000000
0.101384,-0.137775,1.000000
0.103392,-0.136274,1.000000
0.105368,-0.134753,1.000000
0.107310,-0.133212,1.000000
0.109218,-0.131651,1.000000
0.111093,-0.130073,1.000000
0.111093,-0.130073,1.000000
0.112945,-0.128468,1.000000
0.114785,-0.126827,1.000000
0.116611,-0.125150,1.000000
0.118423,-0.123437,1.000000
0.120219,-0.121688,1.000000
0.121999,-0.119904,1.000000
0.123763,-0.118083,1.000000
0.125508,-0.116226,1.000000
0.127234,-0.114334,1.000000
0.128940,-0.112406,1.000000
0.130625,-0.110443,1.000000
0.132289,-0.108445,1.000000
0.133930,-0.106412,1.000000
0.135547,-0.104345,1.000000
0.137139,-0.102243,1.000000
0.138705,-0.100108,1.000000
0.140245,-0.097939,1.000000
0.141757,-0.095737,1.000000
0.143241,-0.093503,1.000000
0.144695,-0.091236,1.000000
0.146119,-0.088938,1.000000
0.147512,-0.086608,1.000000
0.148872,-0.084249,1.000000
0.150199,-0.081859,1.000000
0.151492,-0.079440,1.000000
0.152751,-0.076993,1.000000
0.153973,-0.074518,1.000000
0.155159,-0.072016,1.000000
0.156308,-0.069488,1.000000
0.157418,-0.066934,1.000000
0.158490,-0.064356,1.000000
0.159522,-0.061754,1.000000
0.160513,-0.059129,1.000000
0.161464,-0.056482,1.000000
0.162372,-0.053814,1.000000
0.163239,-0.051126,1.000000
0.164062,-0.048419,1.000000
0.164842,-0.045694,1.000000
0.165577,-0.042953,1.000000
0.166268,-0.040195,1.000000
0.166914,-0.037423,1.000000
0.167514,-0.034637,1.000000
0.168069,-0.031838,1.000000
0.168577,-0.029028,1.000000
0.169038,-0.026208,1.000000
0.169453,-0.023378,1.000000
0.169820,-0.020541,1.000000
0.170140,-0.017697,1.000000
0.170412,-0.014848,1.000000
0.170637,-0.011994,1.000000
0.170813,-0.009137,1.000000
0.170942,-0.006277,1.000000
0.171024,-0.003418,1.000000
0.171057,-0.000558,1.000000
0.171042,0.002299,1.000000
0.170980,0.005154,1.000000
0.170870,0.008005,1.000000
0.170713,0.010851,1.000000
0.170509,0.013690,1.000000
0.170258,0.016522,1.000000
0.169960,0.019345,1.000000
0.169616,0.022158,1.000000
0.169227,0.024960,1.000000
0.168792,0.027751,1.000000
0.168312,0.030528,1.000000
0.167787,0.033291,1.000000
0.167218,0.036039,1.000000
0.166606,0.038770,1.000000
0.165951,0.041484,1.000000
0.165254,0.044180,1.000000
0.164515,0.046857,1.000000
0.163735,0.049514,1.000000
0.162914,0.052150,1.000000
0.162054,0.054764,1.000000
0.161156,0.057355,1.000000
0.160219,0.059923,1.000000
0.159244,0.062466,1.000000
0.158233,0.064985,1.000000
0.157186,0.067477,1.000000
0.156105,0.069944,1.000000
0.154989,0.072383,1.000000
0.153839,0.074794,1.000000
0.152658,0.077177,1.000000
0.151445,0.079531,1.000000
0.150201,0.081856,1.000000
0.148927,0.084151,1.000000
0.147625,0.086415,1.000000
0.146294,0.088649,1.000000
0.144937,0.090852,1.000000
0.143553,0.093023,1.000000
0.142144,0.095161,1.000000
0.140711,0.097268,1.000000
0.139254,0.099342,1.000000
0.137775,0.101384,1.000000
0.136274,0.103392,1.000000
0.134753,0.105368,1.000000
0.133212,0.107310,1.000000
0.131651,0.109218,1.000000
0.130073,0.111093,1.000000


==> cylinder_e1_r2_line_D=1.000000_u=0.5_dir=1.csv <==
0.112677,0.106249,0.999558
0.110057,0.106071,0.999664
0.107515,0.106100,0.999762
0.105046,0.106329,0.999852
0.102647,0.106748,0.999936
0.100314,0.107349,1.000012
0.098042,0.108122,1.000081
0.095827,0.109058,1.000143
0.093664,0.110147,1.000199
0.091549,0.111378,1.000249
0.089477,0.112741,1.000293
0.087444,0.114224,1.000332
0.085443,0.115818,1.000365
0.083470,0.117509,1.000394
0.081520,0.119287,1.000418
0.079587,0.121138,1.000438
0.077666,0.123052,1.000453
0.075750,0.125014,1.000466
0.073835,0.127012,1.000475
0.071915,0.129033,1.000482
0.069982,0.131063,1.000486
0.068033,0.133089,1.000488
0.066060,0.135097,1.000489
0.064057,0.137072,1.000488
0.062018,0.139001,1.000487
0.059937,0.140869,1.000486
0.057809,0.142666,1.000484
0.055636,0.144392,1.000483
0.053418,0.146049,1.000481
0.051156,0.147637,1.000479
0.048852,0.149157,1.000477
0.046506,0.150611,1.000475
0.044121,0.151999,1.000472
0.041696,0.153324,1.000469
0.039234,0.154587,1.000465
0.036735,0.155788,1.000461
0.034202,0.156930,1.000457
0.031636,0.158014,1.000452
0.029037,0.159041,1.000446
0.026409,0.160014,1.000439
0.023751,0.160935,1.000432
0.021066,0.161804,1.000424
0.018356,0.162624,1.000415
0.015622,0.163397,1.000405
0.012865,0.164124,1.000393
0.010088,0.164809,1.000381
0.007292,0.165452,1.000368
0.004479,0.166056,1.000354
0.001650,0.166623,1.000338
-0.001192,0.167155,1.000321
-0.004045,0.167654,1.000303
-0.006909,0.168120,1.000284
-0.009781,0.168550,1.000263
-0.012658,0.168940,1.000241
-0.015539,0.169288,1.000217
-0.018422,0.169590,1.000192
-0.021304,0.169844,1.000166
-0.024185,0.170046,1.000139
-0.027060,0.170193,1.000110
-0.029930,0.170284,1.000080
-0.032791,0.170314,1.000049
-0.035641,0.170282,1.000016
-0.038480,0.170184,0.999982
-0.041304,0.170018,0.999947
-0.044112,0.169782,0.999911
-0.046902,0.169473,0.999874
-0.049672,0.169088,0.999835
-0.052420,0.168627,0.999795
-0.055145,0.168085,0.999754
-0.057844,0.167462,0.999712
-0.060517,0.166755,0.999669
-0.063160,0.165962,0.999625
-0.065774,0.165082,0.999579
-0.068356,0.164112,0.999533
-0.070904,0.163052,0.999485
-0.073417,0.161899,0.999437
-0.075889,0.160655,0.999388
-0.078312,0.159323,0.999339
-0.080680,0.157905,0.999292
-0.082984,0.156402,0.999245
-0.085219,0.154819,0.999201
-0.087376,0.153156,0.999160
-0.089449,0.151418,0.999123
-0.091432,0.149605,0.999089
-0.093318,0.147722,0.999060
-0.095101,0.145770,0.999037
-0.096775,0.143752,0.999019
-0.098335,0.141670,0.999008
-0.099774,0.139528,0.999004
-0.101087,0.137327,0.999007
-0.102269,0.135071,0.999018
-0.103315,0.132761,0.999038
-0.104220,0.130401,0.999067
-0.104980,0.127993,0.999105
-0.105589,0.125540,0.999153
-0.106045,0.123044,0.999212
-0.106342,0.120507,0.999281
-0.106478,0.117931,0.999362
-0.106448,0.115321,0.999454
-0.106249,0.112677,0.999558
-0.106249,0.112677,0.999558
-0.106071,0.110057,0.999664
-0.106100,0.107515,0.999762
-0.106329,0.105046,0.999852
-0.106748,0.102647,0.999936
-0.107349,0.100314,1.000012
-0.108122,0.098042,1.000081
-0.109058,0.095827,1.000143
-0.110147,0.093664,1.000199
-0.111378,0.091549,1.000249
-0.112741,0.089477,1.000293
-0.114224,0.087444,1.000332
-0.115818,0.085443,1.000365
-0.117509,0.083470,1.000394
-0.119287,0.081520,1.000418
-0.121138,0.079587,1.000438
-0.123052,0.077666,1.000453
-0.125014,0.075750,1.000466
-0.127012,0.073835,1.000475
-0.129033,0.071915,1.000482
-0.131063,0.069982,1.000486
-0.133089,0.068033,1.000488
-0.135097,0.066060,1.000489
-0.137072,0.064057,1.000488
-0.139001,0.062018,1.000487
-0.140869,0.059937,1.000486
-0.142666,0.057809,1.000484
-0.144392,0.055636,1.000483
-0.146049,0.053418,1.000481
-0.147637,0.051156,1.000479
-0.149157,0.048852,1.000477
-0.150611,0.046506,1.000475
-0.151999,0.044121,1.000472
-0.153324,0.041696,1.000469
-0.154587,0.039234,1.000465
-0.155788,0.036735,1.000461
-0.156930,0.034202,1.000457
-0.158014,0.031636,1.000452
-0.159041,0.029037,1.000446
-0.160014,0.026409,1.000439
-0.160935,0.023751,1.000432
-0.161804,0.021066,1.000424
-0.162624,0.018356,1.000415
-0.163397,0.015622,1.000405
-0.164124,0.012865,1.000393
-0.164809,0.010088,1.000381
-0.165452,0.007292,1.000368
-0.166056,0.004479,1.000354
-0.166623,0.001650,1.000338
-0.167155,-0.001192,1.000321
-0.167654,-0.004045,1.000303
-0.168120,-0.006909,1.000284
-0.168550,-0.009781,1.000263
-0.168940,-0.012658,1.000241
-0.169288,-0.015539,1.000217
-0.169590,-0.018422,1.000192
-0.169844,-0.021304,1.000166
-0.170046,-0.024185,1.000139
-0.170193,-0.027060,1.000110
-0.170284,-0.029930,1.000080
-0.170314,-0.032791,1.000049
-0.170282,-0.035641,1.000016
-0.170184,-0.038480,0.999982
-0.170018,-0.041304,0.999947
-0.169782,-0.044112,0.999911
-0.169473,-0.046902,0.999874
-0.169088,-0.049672,0.999835
-0.168627,-0.052420,0.999795
-0.168085,-0.055145,0.999754
-0.167462,-0.057844,0.999712
-0.166755,-0.060517,0.999669
-0.165962,-0.063160,0.999625
-0.165082,-0.065774,0.999579
-0.164112,-0.068356,0.999533
-0.163052,-0.070904,0.999485
-0.161899,-0.073417,0.999437
-0.160655,-0.075889,0.999388
-0.159323,-0.078312,0.999339
-0.157905,-0.080680,0.999292
-0.156402,-0.082984,0.999245
-0.154819,-0.085219,0.999201
-0.153156,-0.087376,0.999160
-0.151418,-0.089449,0.999123
-0.149605,-0.091432,0.999089
-0.147722,-0.093318,0.999060
-0.145770,-0.095101,0.999037
-0.143752,-0.096775,0.999019
-0.141670,-0.098335,0.999008
-0.139528,-0.099774,0.999004
-0.137327,-0.101087,0.999007
-0.135071,-0.102269,0.999018
-0.132761,-0.103315,0.999038
-0.130401,-0.104220,0.999067
-0.127993,-0.104980,0.999105
-0.125540,-0.105589,0.999153
-0.123044,-0.106045,0.999212
-0.120507,-0.106342,0.999281
-0.117931,-0.106478,0.999362
-0.115321,-0.106448,0.999454
-0.112677,-0.106249,0.999558
-0.112677,-0.106249,0.999558
-0.110057,-0.106071,0.999664
-0.107515,-0.106100,0.999762
-0.105046,-0.106329,0.999852
-0.102647,-0.106748,0.999936
-0.100314,-0.107349,1.000012
-0.098042,-0.108122,1.000081
-0.095827,-0.109058,1.000143
-0.093664,-0.110147,1.000199
-0.091549,-0.111378,1.000249
-0.089477,-0.112741,1.000293
-0.087444,-0.114224,1.000332
-0.085443,-0.115818,1.000365
-0.083470,-0.117509,1.000394
-0.081520,-0.119287,1.000418
-0.079587,-0.121138,1.000438
-0.077666,-0.123052,1.000453
-0.075750,-0.125014,1.000466
-0.073835,-0.127012,1.000475
-0.071915,-0.129033,1.000482
-0.069982,-0.131063,1.000486
-0.068033,-0.133089,1.000488
-0.066060,-0.135097,1.000489
-0.064057,-0.137072,1.000488
-0.062018,-0.139001,1.000487
-0.059937,-0.140869,1.000486
-0.057809,-0.142666,1.000484
-0.055636,-0.144392,1.000483
-0.053418,-0.146049,1.000481
-0.051156,-0.147637,1.000479
-0.048852,-0.149157,1.000477
-0.046506,-0.150611,1.000475
-0.044121,-0.151999,1.000472
-0.041696,-0.153324,1.000469
-0.039234,-0.154587,1.000465
-0.036735,-0.155788,1.000461
-0.034202,-0.156930,1.000457
-0.031636,-0.158014,1.000452
-0.029037,-0.159041,1.000446
-0.026409,-0.160014,1.000439
-0.023751,-0.160935,1.000432
-0.021066,-0.161804,1.000424
-0.018356,-0.162624,1.000415
-0.015622,-0.163397,1.000405
-0.012865,-0.164124,1.000393
-0.010088,-0.164809,1.000381
-0.007292,-0.165452,1.000368
-0.004479,-0.166056,1.000354
-0.001650,-0.166623,1.000338
0.001192,-0.167155,1.000321
0.004045,-0.167654,1.000303
0.006909,-0.168120,1.000284
0.009781,-0.168550,1.000263
0.012658,-0.168940,1.000241
0.015539,-0.169288,1.000217
0.018422,-0.169590,1.000192
0.021304,-0.169844,1.000166
0.024185,-0.170046,1.000139
0.027060,-0.170193,1.000110
0.029930,-0.170284,1.000080
0.032791,-0.170314,1.000049
0.035641,-0.170282,1.000016
0.038480,-0.170184,0.999982
0.041304,-0.170018,0.999947
0.044112,-0.169782,0.999911
0.046902,-0.169473,0.999874
0.049672,-0.169088,0.999835
0.052420,-0.168627,0.999795
0.055145,-0.168085,0.999754
0.057844,-0.167462,0.999712
0.060517,-0.166755,0.999669
0.063160,-0.165962,0.999625
0.065774,-0.165082,0.999579
0.068356,-0.164112,0.999533
0.070904,-0.163052,0.999485
0.073417,-0.161899,0.999437
0.075889,-0.160655,0.999388
0.078312,-0.159323,0.999339
0.080680,-0.157905,0.999292
0.082984,-0.156402,0.999245
0.085219,-0.154819,0.999201
0.087376,-0.153156,0.999160
0.089449,-0.151418,0.999123
0.091432,-0.149605,0.999089
0.093318,-0.147722,0.999060
0.095101,-0.145770,0.999037
0.096775,-0.143752,0.999019
0.098335,-0.141670,0.999008
0.099774,-0.139528,0.999004
0.101087,-0.137327,0.999007
0.102269,-0.135071,0.999018
0.103315,-0.132761,0.999038
0.104220,-0.130401,0.999067
0.104980,-0.127993,0.999105
0.105589,-0.125540,0.999153
0.106045,-0.123044,0.999212
0.106342,-0.120507,0.999281
0.106478,-0.117931,0.999362
0.106448,-0.115321,0.999454
0.106249,-0.112677,0.999558
0.106249,-0.112677,0.999558
0.106071,-0.110057,0.999664
0.106100,-0.107515,0.999762
0.106329,-0.105046,0.999852
0.106748,-0.102647,0.999936
0.107349,-0.100314,1.000012
0.108122,-0.098042,1.000081
0.109058,-0.095827,1.000143
0.110147,-0.093664,1.000199
0.111378,-0.091549,1.000249
0.112741,-0.089477,1.000293
0.114224,-0.087444,1.000332
0.115818,-0.085443,1.000365
0.117509,-0.083470,1.000394
0.119287,-0.081520,1.000418
0.121138,-0.079587,1.000438
0.123052,-0.077666,1.000453
0.125014,-0.075750,1.000466
0.127012,-0.073835,1.000475
0.129033,-0.071915,1.000482
0.131063,-0.069982,1.000486
0.133089,-0.068033,1.000488
0.135097,-0.066060,1.000489
0.137072,-0.064057,1.000488
0.139001,-0.062018,1.000487
0.140869,-0.059937,1.000486
0.142666,-0.057809,1.000484
0.144392,-0.055636,1.000483
0.146049,-0.053418,1.000481
0.147637,-0.051156,1.000479
0.149157,-0.048852,1.000477
0.150611,-0.046506,1.000475
0.151999,-0.044121,1.000472
0.153324,-0.041696,1.000469
0.154587,-0.039234,1.000465
0.155788,-0.036735,1.000461
0.156930,-0.034202,1.000457
0.158014,-0.031636,1.000452
0.159041,-0.029037,1.000446
0.160014,-0.026409,1.000439
0.160935,-0.023751,1.000432
0.161804,-0.021066,1.000424
0.162624,-0.018356,1.000415
0.163397,-0.015622,1.000405
0.164124,-0.012865,1.000393
0.164809,-0.010088,1.000381
0.165452,-0.007292,1.000368
0.166056,-0.004479,1.000354
0.166623,-0.001650,1.000338
0.167155,0.001192,1.000321
0.167654,0.004045,1.000303
0.168120,0.006909,1.000284
0.168550,0.009781,1.000263
0.168940,0.012658,1.000241
0.169288,0.015539,1.000217
0.169590,0.018422,1.000192
0.169844,0.021304,1.000166
0.170046,0.024185,1.000139
0.170193,0.027060,1.000110
0.170284,0.029930,1.000080
0.170314,0.032791,1.000049
0.170282,0.035641,1.000016
0.170184,0.038480,0.999982
0.170018,0.041304,0.999947
0.169782,0.044112,0.999911
0.169473,0.046902,0.999874
0.169088,0.049672,0.999835
0.168627,0.052420,0.999795
0.168085,0.055145,0.999754
0.167462,0.057844,0.999712
0.166755,0.060517,0.999669
0.165962,0.063160,0.999625
0.165082,0.065774,0.999579
0.164112,0.068356,0.999533
0.163052,0.070904,0.999485
0.161899,0.073417,0.999437
0.160655,0.075889,0.999388
0.159323,0.078312,0.999339
0.157905,0.080680,0.999292
0.156402,0.082984,0.999245
0.154819,0.085219,0.999201
0.153156,0.087376,0.999160
0.151418,0.089449,0.999123
0.149605,0.091432,0.999089
0.147722,0.093318,0.999060
0.145770,0.095101,0.999037
0.143752,0.096775,0.999019
0.141670,0.098335,0.999008
0.139528,0.099774,0.999004
0.137327,0.101087,0.999007
0.135071,0.102269,0.999018
0.132761,0.103315,0.999038
0.130401,0.104220,0.999067
0.127993,0.104980,0.999105
0.125540,0.105589,0.999153
0.123044,0.106045,0.999212
0.120507,0.106342,0.999281
0.117931,0.106478,0.999362
0.115321,0.106448,0.999454
0.112677,0.106249,0.999558


==> cylinder_e1_r2_out.csv <==
Load factor, Moment
0,0
0.1,641.5490071
0.2,1262.222928
0.3,1841.771709
0.4,2361.177041
0.5,2803.222979
0.6,3153.013698
0.7,3398.423158
0.8,3530.463397
0.9,3543.560524
1,3461.657794


==> cylinder_e1_r3_TFT_line_D=0.700000_u=0.5_dir=1.csv <==
0.145094,0.088914,1.000000
0.143805,0.090983,1.000000
0.142479,0.093046,1.000000
0.141116,0.095102,1.000000
0.139715,0.097148,1.000000
0.138276,0.099186,1.000000
0.136799,0.101213,1.000000
0.135284,0.103228,1.000000
0.133732,0.105232,1.000000
0.132141,0.107223,1.000000
0.130513,0.109199,1.000000
0.128846,0.111161,1.000000
0.127142,0.113106,1.000000
0.125400,0.115034,1.000000
0.123620,0.116945,1.000000
0.121803,0.118836,1.000000
0.119948,0.120708,1.000000
0.118057,0.122558,1.000000
0.116129,0.124387,1.000000
0.114164,0.126193,1.000000
0.112163,0.127974,1.000000
0.110127,0.129731,1.000000
0.108055,0.131462,1.000000
0.105948,0.133165,1.000000
0.103806,0.134841,1.000000
0.101631,0.136488,1.000000
0.099422,0.138106,1.000000
0.097181,0.139692,1.000000
0.094907,0.141247,1.000000
0.092601,0.142769,1.000000
0.090265,0.144257,1.000000
0.087898,0.145712,1.000000
0.085502,0.147130,1.000000
0.083077,0.148513,1.000000
0.080625,0.149859,1.000000
0.078145,0.151167,1.000000
0.075638,0.152436,1.000000
0.073107,0.153666,1.000000
0.070551,0.154857,1.000000
0.067971,0.156006,1.000000
0.065369,0.157114,1.000000
0.062746,0.158180,1.000000
0.060102,0.159204,1.000000
0.057438,0.160184,1.000000
0.054756,0.161120,1.000000
0.052057,0.162013,1.000000
0.049342,0.162860,1.000000
0.046611,0.163663,1.000000
0.043866,0.164419,1.000000
0.041109,0.165130,1.000000
0.038340,0.165795,1.000000
0.035560,0.166414,1.000000
0.032771,0.166985,1.000000
0.029973,0.167510,1.000000
0.027169,0.167988,1.000000
0.024359,0.168418,1.000000
0.021544,0.168801,1.000000
0.018726,0.169137,1.000000
0.015905,0.169426,1.000000
0.013084,0.169667,1.000000
0.010262,0.169861,1.000000
0.007442,0.170008,1.000000
0.004624,0.170108,1.000000
0.001810,0.170161,1.000000
-0.000999,0.170168,1.000000
-0.003802,0.170128,1.000000
-0.006599,0.170042,1.000000
-0.009387,0.169911,1.000000
-0.012166,0.169735,1.000000
-0.014935,0.169514,1.000000
-0.017693,0.169248,1.000000
-0.020438,0.168939,1.000000
-0.023170,0.168586,1.000000
-0.025887,0.168190,1.000000
-0.028590,0.167752,1.000000
-0.031276,0.167272,1.000000
-0.033944,0.166751,1.000000
-0.036595,0.166189,1.000000
-0.039227,0.165588,1.000000
-0.041839,0.164947,1.000000
-0.044431,0.164268,1.000000
-0.047001,0.163551,1.000000
-0.049549,0.162797,1.000000
-0.052075,0.162007,1.000000
-0.054576,0.161181,1.000000
-0.057054,0.160321,1.000000
-0.059507,0.159427,1.000000
-0.061935,0.158499,1.000000
-0.064337,0.157540,1.000000
-0.066712,0.156549,1.000000
-0.069061,0.155527,1.000000
-0.071381,0.154475,1.000000
-0.073675,0.153395,1.000000
-0.075939,0.152287,1.000000
-0.078175,0.151151,1.000000
-0.080382,0.149989,1.000000
-0.082560,0.148801,1.000000
-0.084708,0.147589,1.000000
-0.086826,0.146353,1.000000
-0.088914,0.145094,1.000000
-0.088914,0.145094,1.000000
-0.090983,0.143805,1.000000
-0.093046,0.142479,1.000000
-0.095102,0.141116,1.000000
-0.097148,0.139715,1.000000
-0.099186,0.138276,1.000000
-0.101213,0.136799,1.000000
-0.103228,0.135284,1.000000
-0.105232,0.133732,1.000000
-0.107223,0.132141,1.000000
-0.109199,0.130513,1.000000
-0.111161,0.128846,1.000000
-0.113106,0.127142,1.000000
-0.115034,0.125400,1.000000
-0.116945,0.123620,1.000000
-0.118836,0.121803,1.000000
-0.120708,0.119948,1.000000
-0.122558,0.118057,1.000000
-0.124387,0.116129,1.000000
-0.126193,0.114164,1.000000
-0.127974,0.112163,1.000000
-0.129731,0.110127,1.000000
-0.131462,0.108055,1.000000
-0.133165,0.105948,1.000000
-0.134841,0.103806,1.000000
-0.136488,0.101631,1.000000
-0.138106,0.099422,1.000000
-0.139692,0.097181,1.000000
-0.141247,0.094907,1.000000
-0.142769,0.092601,1.000000
-0.144257,0.090265,1.000000
-0.145712,0.087898,1.000000
-0.147130,0.085502,1.000000
-0.148513,0.083077,1.000000
-0.149859,0.080625,1.000000
-0.151167,0.078145,1.000000
-0.152436,0.075638,1.000000
-0.153666,0.073107,1.000000
-0.154857,0.070551,1.000000
-0.156006,0.067971,1.000000
-0.157114,0.065369,1.000000
-0.158180,0.062746,1.000000
-0.159204,0.060102,1.000000
-0.160184,0.057438,1.000000
-0.161120,0.054756,1.000000
-0.162013,0.052057,1.000000
-0.162860,0.049342,1.000000
-0.163663,0.046611,1.000000
-0.164419,0.043866,1.000000
-0.165130,0.041109,1.000000
-0.165795,0.038340,1.000000
-0.166414,0.035560,1.000000
-0.166985,0.032771,1.000000
-0.167510,0.029973,1.000000
-0.167988,0.027169,1.000000
-0.168418,0.024359,1.000000
-0.168801,0.021544,1.000000
-0.169137,0.018726,1.000000
-0.169426,0.015905,1.000000
-0.169667,0.013084,1.000000
-0.169861,0.010262,1.000000
-0.170008,0.007442,1.000000
-0.170108,0.004624,1.000000
-0.170161,0.001810,1.000000
-0.170168,-0.000999,1.000000
-0.170128,-0.003802,1.000000
-0.170042,-0.006599,1.000000
-0.169911,-0.009387,1.000000
-0.169735,-0.012166,1.000000
-0.169514,-0.014935,1.000000
-0.169248,-0.017693,1.000000
-0.168939,-0.020438,1.000000
-0.168586,-0.023170,1.000000
-0.168190,-0.025887,1.000000
-0.167752,-0.028590,1.000000
-0.167272,-0.031276,1.000000
-0.166751,-0.033944,1.000000
-0.166189,-0.036595,1.000000
-0.165588,-0.039227,1.000000
-0.164947,-0.041839,1.000000
-0.164268,-0.044431,1.000000
-0.163551,-0.047001,1.000000
-0.162797,-0.049549,1.000000
-0.162007,-0.052075,1.000000
-0.161181,-0.054576,1.000000
-0.160321,-0.057054,1.000000
-0.159427,-0.059507,1.000000
-0.158499,-0.061935,1.000000
-0.157540,-0.064337,1.000000
-0.156549,-0.066712,1.000000
-0.155527,-0.069061,1.000000
-0.154475,-0.071381,1.000000
-0.153395,-0.073675,1.000000
-0.152287,-0.075939,1.000000
-0.151151,-0.078175,1.000000
-0.149989,-0.080382,1.000000
-0.148801,-0.082560,1.000000
-0.147589,-0.084708,1.000000
-0.146353,-0.086826,1.000000
-0.145094,-0.088914,1.000000
-0.145094,-0.088914,1.000000
-0.143805,-0.090983,1.000000
-0.142479,-0.093046,1.000000
-0.141116,-0.095102,1.000000
-0.139715,-0.097148,1.000000
-0.138276,-0.099186,1.000000
-0.136799,-0.101213,1.000000
-0.135284,-0.103228,1.000000
-0.133732,-0.105232,1.000000
-0.132141,-0.107223,1.000000
-0.130513,-0.109199,1.000000
-0.128846,-0.111161,1.000000
-0.127142,-0.113106,1.000000
-0.125400,-0.115034,1.000000
-0.123620,-0.116945,1.000000
-0.121803,-0.118836,1.000000
-0.119948,-0.120708,1.000000
-0.118057,-0.122558,1.000000
-0.116129,-0.124387,1.000000
-0.114164,-0.126193,1.000000
-0.112163,-0.127974,1.000000
-0.110127,-0.129731,1.000000
-0.108055,-0.131462,1.000000
-0.105948,-0.133165,1.000000
-0.103806,-0.134841,1.000000
-0.101631,-0.136488,1.000000
-0.099422,-0.138106,1.000000
-0.097181,-0.139692,1.000000
-0.094907,-0.141247,1.000000
-0.092601,-0.142769,1.000000
-0.090265,-0.144257,1.000000
-0.087898,-0.145712,1.000000
-0.085502,-0.147130,1.000000
-0.083077,-0.148513,1.000000
-0.080625,-0.149859,1.000000
-0.078145,-0.151167,1.000000
-0.075638,-0.152436,1.000000
-0.073107,-0.153666,1.000000
-0.070551,-0.154857,1.000000
-0.067971,-0.156006,1.000000
-0.065369,-0.157114,1.000000
-0.062746,-0.158180,1.000000
-0.060102,-0.159204,1.000000
-0.057438,-0.160184,1.000000
-0.054756,-0.161120,1.000000
-0.052057,-0.162013,1.000000
-0.049342,-0.162860,1.000000
-0.046611,-0.163663,1.000000
-0.043866,-0.164419,1.000000
-0.041109,-0.165130,1.000000
-0.038340,-0.165795,1.000000
-0.035560,-0.166414,1.000000
-0.032771,-0.166985,1.000000
-0.029973,-0.167510,1.000000
-0.027169,-0.167988,1.000000
-0.024359,-0.168418,1.000000
-0.021544,-0.168801,1.000000
-0.018726,-0.169137,1.000000
-0.015905,-0.169426,1.000000
-0.013084,-0.169667,1.000000
-0.010262,-0.169861,1.000000
-0.007442,-0.170008,1.000000
-0.004624,-0.170108,1.000000
-0.001810,-0.170161,1.000000
0.000999,-0.170168,1.000000
0.003802,-0.170128,1.000000
0.006599,-0.170042,1.000000
0.009387,-0.169911,1.000000
0.012166,-0.169735,1.000000
0.014935,-0.169514,1.000000
0.017693,-0.169248,1.000000
0.020438,-0.168939,1.000000
0.023170,-0.168586,1.000000
0.025887,-0.168190,1.000000
0.028590,-0.167752,1.000000
0.031276,-0.167272,1.000000
0.033944,-0.166751,1.000000
0.036595,-0.166189,1.000000
0.039227,-0.165588,1.000000
0.041839,-0.164947,1.000000
0.044431,-0.164268,1.000000
0.047001,-0.163551,1.000000
0.049549,-0.162797,1.000000
0.052075,-0.162007,1.000000
0.054576,-0.161181,1.000000
0.057054,-0.160321,1.000000
0.059507,-0.159427,1.000000
0.061935,-0.158499,1.000000
0.064337,-0.157540,1.000000
0.066712,-0.156549,1.000000
0.069061,-0.155527,1.000000
0.071381,-0.154475,1.000000
0.073675,-0.153395,1.000000
0.075939,-0.152287,1.000000
0.078175,-0.151151,1.000000
0.080382,-0.149989,1.000000
0.082560,-0.148801,1.000000
0.084708,-0.147589,1.000000
0.086826,-0.146353,1.000000
0.088914,-0.145094,1.000000
0.088914,-0.145094,1.000000
0.090983,-0.143805,1.000000
0.093046,-0.142479,1.000000
0.095102,-0.141116,1.000000
0.097148,-0.139715,1.000000
0.099186,-0.138276,1.000000
0.101213,-0.136799,1.000000
0.103228,-0.135284,1.000000
0.105232,-0.133732,1.000000
0.107223,-0.132141,1.000000
0.109199,-0.130513,1.000000
0.111161,-0.128846,1.000000
0.113106,-0.127142,1.000000
0.115034,-0.125400,1.000000
0.116945,-0.123620,1.000000
0.118836,-0.121803,1.000000
0.120708,-0.119948,1.000000
0.122558,-0.118057,1.000000
0.124387,-0.116129,1.000000
0.126193,-0.114164,1.000000
0.127974,-0.112163,1.000000
0.129731,-0.110127,1.000000
0.131462,-0.108055,1.000000
0.133165,-0.105948,1.000000
0.134841,-0.103806,1.000000
0.136488,-0.101631,1.000000
0.138106,-0.099422,1.000000
0.139692,-0.097181,1.000000
0.141247,-0.094907,1.000000
0.142769,-0.092601,1.000000
0.144257,-0.090265,1.000000
0.145712,-0.087898,1.000000
0.147130,-0.085502,1.000000
0.148513,-0.083077,1.000000
0.149859,-0.080625,1.000000
0.151167,-0.078145,1.000000
0.152436,-0.075638,1.000000
0.153666,-0.073107,1.000000
0.154857,-0.070551,1.000000
0.156006,-0.067971,1.000000
0.157114,-0.065369,1.000000
0.158180,-0.062746,1.000000
0.159204,-0.060102,1.000000
0.160184,-0.057438,1.000000
0.161120,-0.054756,1.000000
0.162013,-0.052057,1.000000
0.162860,-0.049342,1.000000
0.163663,-0.046611,1.000000
0.164419,-0.043866,1.000000
0.165130,-0.041109,1.000000
0.165795,-0.038340,1.000000
0.166414,-0.035560,1.000000
0.166985,-0.032771,1.000000
0.167510,-0.029973,1.000000
0.167988,-0.027169,1.000000
0.168418,-0.024359,1.000000
0.168801,-0.021544,1.000000
0.169137,-0.018726,1.000000
0.169426,-0.015905,1.000000
0.169667,-0.013084,1.000000
0.169861,-0.010262,1.000000
0.170008,-0.007442,1.000000
0.170108,-0.004624,1.000000
0.170161,-0.001810,1.000000
0.170168,0.000999,1.000000
0.170128,0.003802,1.000000
0.170042,0.006599,1.000000
0.169911,0.009387,1.000000
0.169735,0.012166,1.000000
0.169514,0.014935,1.000000
0.169248,0.017693,1.000000
0.168939,0.020438,1.000000
0.168586,0.023170,1.000000
0.168190,0.025887,1.000000
0.167752,0.028590,1.000000
0.167272,0.031276,1.000000
0.166751,0.033944,1.000000
0.166189,0.036595,1.000000
0.165588,0.039227,1.000000
0.164947,0.041839,1.000000
0.164268,0.044431,1.000000
0.163551,0.047001,1.000000
0.162797,0.049549,1.000000
0.162007,0.052075,1.000000
0.161181,0.054576,1.000000
0.160321,0.057054,1.000000
0.159427,0.059507,1.000000
0.158499,0.061935,1.000000
0.157540,0.064337,1.000000
0.156549,0.066712,1.000000
0.155527,0.069061,1.000000
0.154475,0.071381,1.000000
0.153395,0.073675,1.000000
0.152287,0.075939,1.000000
0.151151,0.078175,1.000000
0.149989,0.080382,1.000000
0.148801,0.082560,1.000000
0.147589,0.084708,1.000000
0.146353,0.086826,1.000000
0.145094,0.088914,1.000000


==> cylinder_e1_r3_TFT_line_D=0.800000_u=0.5_dir=1.csv <==
0.132583,0.096327,1.000000
0.131189,0.098217,1.000000
0.129760,0.100097,1.000000
0.128296,0.101967,1.000000
0.126796,0.103826,1.000000
0.125261,0.105674,1.000000
0.123690,0.107508,1.000000
0.122083,0.109329,1.000000
0.120441,0.111135,1.000000
0.118764,0.112926,1.000000
0.117051,0.114701,1.000000
0.115303,0.116458,1.000000
0.113519,0.118197,1.000000
0.111701,0.119917,1.000000
0.109848,0.121616,1.000000
0.107960,0.123295,1.000000
0.106039,0.124952,1.000000
0.104083,0.126586,1.000000
0.102094,0.128195,1.000000
0.100071,0.129780,1.000000
0.098015,0.131340,1.000000
0.095927,0.132872,1.000000
0.093807,0.134378,1.000000
0.091656,0.135854,1.000000
0.089473,0.137301,1.000000
0.087261,0.138718,1.000000
0.085018,0.140104,1.000000
0.082746,0.141458,1.000000
0.080445,0.142779,1.000000
0.078117,0.144066,1.000000
0.075761,0.145318,1.000000
0.073379,0.146536,1.000000
0.070971,0.147717,1.000000
0.068539,0.148861,1.000000
0.066082,0.149968,1.000000
0.063603,0.151036,1.000000
0.061100,0.152065,1.000000
0.058577,0.153055,1.000000
0.056033,0.154005,1.000000
0.053470,0.154913,1.000000
0.050888,0.155780,1.000000
0.048289,0.156606,1.000000
0.045673,0.157389,1.000000
0.043042,0.158128,1.000000
0.040396,0.158825,1.000000
0.037737,0.159477,1.000000
0.035066,0.160086,1.000000
0.032384,0.160650,1.000000
0.029691,0.161169,1.000000
0.026990,0.161644,1.000000
0.024281,0.162073,1.000000
0.021566,0.162456,1.000000
0.018845,0.162794,1.000000
0.016120,0.163087,1.000000
0.013391,0.163333,1.000000
0.010661,0.163534,1.000000
0.007929,0.163690,1.000000
0.005198,0.163799,1.000000
0.002469,0.163863,1.000000
-0.000259,0.163881,1.000000
-0.002982,0.163854,1.000000
-0.005701,0.163782,1.000000
-0.008413,0.163665,1.000000
-0.011119,0.163504,1.000000
-0.013817,0.163298,1.000000
-0.016505,0.163048,1.000000
-0.019184,0.162755,1.000000
-0.021851,0.162418,1.000000
-0.024506,0.162039,1.000000
-0.027147,0.161617,1.000000
-0.029775,0.161154,1.000000
-0.032387,0.160649,1.000000
-0.034983,0.160104,1.000000
-0.037562,0.159519,1.000000
-0.040123,0.158894,1.000000
-0.042666,0.158230,1.000000
-0.045189,0.157528,1.000000
-0.047691,0.156789,1.000000
-0.050173,0.156012,1.000000
-0.052632,0.155200,1.000000
-0.055069,0.154352,1.000000
-0.057482,0.153470,1.000000
-0.059872,0.152553,1.000000
-0.062237,0.151604,1.000000
-0.064576,0.150622,1.000000
-0.066890,0.149609,1.000000
-0.069178,0.148565,1.000000
-0.071438,0.147491,1.000000
-0.073672,0.146389,1.000000
-0.075877,0.145258,1.000000
-0.078055,0.144099,1.000000
-0.080204,0.142914,1.000000
-0.082323,0.141704,1.000000
-0.084414,0.140469,1.000000
-0.086475,0.139209,1.000000
-0.088506,0.137927,1.000000
-0.090507,0.136622,1.000000
-0.092478,0.135296,1.000000
-0.094418,0.133949,1.000000
-0.096327,0.132583,1.000000
-0.096327,0.132583,1.000000
-0.098217,0.131189,1.000000
-0.100097,0.129760,1.000000
-0.101967,0.128296,1.000000
-0.103826,0.126796,1.000000
-0.105674,0.125261,1.000000
-0.107508,0.123690,1.000000
-0.109329,0.122083,1.000000
-0.111135,0.120441,1.000000
-0.112926,0.118764,1.000000
-0.114701,0.117051,1.000000
-0.116458,0.115303,1.000000
-0.118197,0.113519,1.000000
-0.119917,0.111701,1.000000
-0.121616,0.109848,1.000000
-0.123295,0.107960,1.000000
-0.124952,0.106039,1.000000
-0.126586,0.104083,1.000000
-0.128195,0.102094,1.000000
-0.129780,0.100071,1.000000
-0.131340,0.098015,1.000000
-0.132872,0.095927,1.000000
-0.134378,0.093807,1.000000
-0.135854,0.091656,1.000000
-0.137301,0.089473,1.000000
-0.138718,0.087261,1.000000
-0.140104,0.085018,1.000000
-0.141458,0.082746,1.000000
-0.142779,0.080445,1.000000
-0.144066,0.078117,1.000000
-0.145318,0.075761,1.000000
-0.146536,0.073379,1.000000
-0.147717,0.070971,1.000000
-0.148861,0.068539,1.000000
-0.149968,0.066082,1.000000
-0.151036,0.063603,1.000000
-0.152065,0.061100,1.000000
-0.153055,0.058577,1.000000
-0.154005,0.056033,1.000000
-0.154913,0.053470,1.000000
-0.155780,0.050888,1.000000
-0.156606,0.048289,1.000000
-0.157389,0.045673,1.000000
-0.158128,0.043042,1.000000
-0.158825,0.040396,1.000000
-0.159477,0.037737,1.000000
-0.160086,0.035066,1.000000
-0.160650,0.032384,1.000000
-0.161169,0.029691,1.000000
-0.161644,0.026990,1.000000
-0.162073,0.024281,1.000000
-0.162456,0.021566,1.000000
-0.162794,0.018845,1.000000
-0.163087,0.016120,1.000000
-0.163333,0.013391,1.000000
-0.163534,0.010661,1.000000
-0.163690,0.007929,1.000000
-0.163799,0.005198,1.000000
-0.163863,0.002469,1.000000
-0.163881,-0.000259,1.000000
-0.163854,-0.002982,1.000000
-0.163782,-0.005701,1.000000
-0.163665,-0.008413,1.000000
-0.163504,-0.011119,1.000000
-0.163298,-0.013817,1.000000
-0.163048,-0.016505,1.000000
-0.162755,-0.019184,1.000000
-0.162418,-0.021851,1.000000
-0.162039,-0.024506,1.000000
-0.161617,-0.027147,1.000000
-0.161154,-0.029775,1.000000
-0.160649,-0.032387,1.000000
-0.160104,-0.034983,1.000000
-0.159519,-0.037562,1.000000
-0.158894,-0.040123,1.000000
-0.158230,-0.042666,1.000000
-0.157528,-0.045189,1.000000
-0.156789,-0.047691,1.000000
-0.156012,-0.050173,1.000000
-0.155200,-0.052632,1.000000
-0.154352,-0.055069,1.000000
-0.153470,-0.057482,1.000000
-0.152553,-0.059872,1.000000
-0.151604,-0.062237,1.000000
-0.150622,-0.064576,1.000000
-0.149609,-0.066890,1.000000
-0.148565,-0.069178,1.000000
-0.147491,-0.071438,1.000000
-0.146389,-0.073672,1.000000
-0.145258,-0.075877,1.000000
-0.144099,-0.078055,1.000000
-0.142914,-0.080204,1.000000
-0.141704,-0.082323,1.000000
-0.140469,-0.084414,1.000000
-0.139209,-0.086475,1.000000
-0.137927,-0.088506,1.000000
-0.136622,-0.090507,1.000000
-0.135296,-0.092478,1.000000
-0.133949,-0.094418,1.000000
-0.132583,-0.096327,1.000000
-0.132583,-0.096327,1.000000
-0.131189,-0.098217,1.000000
-0.129760,-0.100097,1.000000
-0.128296,-0.101967,1.000000
-0.126796,-0.103826,1.000000
-0.125261,-0.105674,1.000000
-0.123690,-0.107508,1.000000
-0.122083,-0.109329,1.000000
-0.120441,-0.111135,1.000000
-0.118764,-0.112926,1.000000
-0.117051,-0.114701,1.000000
-0.115303,-0.116458,1.000000
-0.113519,-0.118197,1.000000
-0.111701,-0.119917,1.000000
-0.109848,-0.121616,1.000000
-0.107960,-0.123295,1.000000
-0.106039,-0.124952,1.000000
-0.104083,-0.126586,1.000000
-0.102094,-0.128195,1.000000
-0.100071,-0.129780,1.000000
-0.098015,-0.131340,1.000000
-0.095927,-0.132872,1.000000
-0.093807,-0.134378,1.000000
-0.091656,-0.135854,1.000000
-0.089473,-0.137301,1.000000
-0.087261,-0.138718,1.000000
-0.085018,-0.140104,1.000000
-0.082746,-0.141458,1.000000
-0.080445,-0.142779,1.000000
-0.078117,-0.144066,1.000000
-0.075761,-0.145318,1.000000
-0.073379,-0.146536,1.000000
-0.070971,-0.147717,1.000000
-0.068539,-0.148861,1.000000
-0.066082,-0.149968,1.000000
-0.063603,-0.151036,1.000000
-0.061100,-0.152065,1.000000
-0.058577,-0.153055,1.000000
-0.056033,-0.154005,1.000000
-0.053470,-0.154913,1.000000
-0.050888,-0.155780,1.000000
-0.048289,-0.156606,1.000000
-0.045673,-0.157389,1.000000
-0.043042,-0.158128,1.000000
-0.040396,-0.158825,1.000000
-0.037737,-0.159477,1.000000
-0.035066,-0.160086,1.000000
-0.032384,-0.160650,1.000000
-0.029691,-0.161169,1.000000
-0.026990,-0.161644,1.000000
-0.024281,-0.162073,1.000000
-0.021566,-0.162456,1.000000
-0.018845,-0.162794,1.000000
-0.016120,-0.163087,1.000000
-0.013391,-0.163333,1.000000
-0.010661,-0.163534,1.000000
-0.007929,-0.163690,1.000000
-0.005198,-0.163799,1.000000
-0.002469,-0.163863,1.000000
0.000259,-0.163881,1.000000
0.002982,-0.163854,1.000000
0.005701,-0.163782,1.000000
0.008413,-0.163665,1.000000
0.011119,-0.163504,1.000000
0.013817,-0.163298,1.000000
0.016505,-0.163048,1.000000
0.019184,-0.162755,1.000000
0.021851,-0.162418,1.000000
0.024506,-0.162039,1.000000
0.027147,-0.161617,1.000000
0.029775,-0.161154,1.000000
0.032387,-0.160649,1.000000
0.034983,-0.160104,1.000000
0.037562,-0.159519,1.000000
0.040123,-0.158894,1.000000
0.042666,-0.158230,1.000000
0.045189,-0.157528,1.000000
0.047691,-0.156789,1.000000
0.050173,-0.156012,1.000000
0.052632,-0.155200,1.000000
0.055069,-0.154352,1.000000
0.057482,-0.153470,1.000000
0.059872,-0.152553,1.000000
0.062237,-0.151604,1.000000
0.064576,-0.150622,1.000000
0.066890,-0.149609,1.000000
0.069178,-0.148565,1.000000
0.071438,-0.147491,1.000000
0.073672,-0.146389,1.000000
0.075877,-0.145258,1.000000
0.078055,-0.144099,1.000000
0.080204,-0.142914,1.000000
0.082323,-0.141704,1.000000
0.084414,-0.140469,1.000000
0.086475,-0.139209,1.000000
0.088506,-0.137927,1.000000
0.090507,-0.136622,1.000000
0.092478,-0.135296,1.000000
0.094418,-0.133949,1.000000
0.096327,-0.132583,1.000000
0.096327,-0.132583,1.000000
0.098217,-0.131189,1.000000
0.100097,-0.129760,1.000000
0.101967,-0.128296,1.000000
0.103826,-0.126796,1.000000
0.105674,-0.125261,1.000000
0.107508,-0.123690,1.000000
0.109329,-0.122083,1.000000
0.111135,-0.120441,1.000000
0.112926,-0.118764,1.000000
0.114701,-0.117051,1.000000
0.116458,-0.115303,1.000000
0.118197,-0.113519,1.000000
0.119917,-0.111701,1.000000
0.121616,-0.109848,1.000000
0.123295,-0.107960,1.000000
0.124952,-0.106039,1.000000
0.126586,-0.104083,1.000000
0.128195,-0.102094,1.000000
0.129780,-0.100071,1.000000
0.131340,-0.098015,1.000000
0.132872,-0.095927,1.000000
0.134378,-0.093807,1.000000
0.135854,-0.091656,1.000000
0.137301,-0.089473,1.000000
0.138718,-0.087261,1.000000
0.140104,-0.085018,1.000000
0.141458,-0.082746,1.000000
0.142779,-0.080445,1.000000
0.144066,-0.078117,1.000000
0.145318,-0.075761,1.000000
0.146536,-0.073379,1.000000
0.147717,-0.070971,1.000000
0.148861,-0.068539,1.000000
0.149968,-0.066082,1.000000
0.151036,-0.063603,1.000000
0.152065,-0.061100,1.000000
0.153055,-0.058577,1.000000
0.154005,-0.056033,1.000000
0.154913,-0.053470,1.000000
0.155780,-0.050888,1.000000
0.156606,-0.048289,1.000000
0.157389,-0.045673,1.000000
0.158128,-0.043042,1.000000
0.158825,-0.040396,1.000000
0.159477,-0.037737,1.000000
0.160086,-0.035066,1.000000
0.160650,-0.032384,1.000000
0.161169,-0.029691,1.000000
0.161644,-0.026990,1.000000
0.162073,-0.024281,1.000000
0.162456,-0.021566,1.000000
0.162794,-0.018845,1.000000
0.163087,-0.016120,1.000000
0.163333,-0.013391,1.000000
0.163534,-0.010661,1.000000
0.163690,-0.007929,1.000000
0.163799,-0.005198,1.000000
0.163863,-0.002469,1.000000
0.163881,0.000259,1.000000
0.163854,0.002982,1.000000
0.163782,0.005701,1.000000
0.163665,0.008413,1.000000
0.163504,0.011119,1.000000
0.163298,0.013817,1.000000
0.163048,0.016505,1.000000
0.162755,0.019184,1.000000
0.162418,0.021851,1.000000
0.162039,0.024506,1.000000
0.161617,0.027147,1.000000
0.161154,0.029775,1.000000
0.160649,0.032387,1.000000
0.160104,0.034983,1.000000
0.159519,0.037562,1.000000
0.158894,0.040123,1.000000
0.158230,0.042666,1.000000
0.157528,0.045189,1.000000
0.156789,0.047691,1.000000
0.156012,0.050173,1.000000
0.155200,0.052632,1.000000
0.154352,0.055069,1.000000
0.153470,0.057482,1.000000
0.152553,0.059872,1.000000
0.151604,0.062237,1.000000
0.150622,0.064576,1.000000
0.149609,0.066890,1.000000
0.148565,0.069178,1.000000
0.147491,0.071438,1.000000
0.146389,0.073672,1.000000
0.145258,0.075877,1.000000
0.144099,0.078055,1.000000
0.142914,0.080204,1.000000
0.141704,0.082323,1.000000
0.140469,0.084414,1.000000
0.139209,0.086475,1.000000
0.137927,0.088506,1.000000
0.136622,0.090507,1.000000
0.135296,0.092478,1.000000
0.133949,0.094418,1.000000
0.132583,0.096327,1.000000


==> cylinder_e1_r3_TFT_line_D=0.900000_u=0.5_dir=1.csv <==
0.118552,0.100883,0.999976
0.117095,0.102571,0.999976
0.115604,0.104247,0.999976
0.114081,0.105910,0.999976
0.112526,0.107560,0.999976
0.110937,0.109195,0.999976
0.109316,0.110816,0.999976
0.107662,0.112421,0.999977
0.105975,0.114010,0.999977
0.104256,0.115581,0.999977
0.102504,0.117135,0.999977
0.100721,0.118670,0.999978
0.098906,0.120187,0.999978
0.097058,0.121683,0.999978
0.095180,0.123158,0.999978
0.093270,0.124612,0.999978
0.091330,0.126043,0.999978
0.089359,0.127450,0.999977
0.087358,0.128832,0.999977
0.085327,0.130189,0.999977
0.083267,0.131519,0.999977
0.081178,0.132821,0.999977
0.079061,0.134095,0.999976
0.076916,0.135339,0.999976
0.074744,0.136553,0.999976
0.072545,0.137736,0.999976
0.070321,0.138886,0.999976
0.068070,0.140004,0.999976
0.065795,0.141088,0.999976
0.063496,0.142137,0.999976
0.061174,0.143152,0.999976
0.058830,0.144130,0.999976
0.056463,0.145073,0.999976
0.054076,0.145979,0.999976
0.051669,0.146847,0.999976
0.049242,0.147678,0.999976
0.046797,0.148470,0.999976
0.044335,0.149223,0.999977
0.041857,0.149936,0.999977
0.039363,0.150610,0.999977
0.036855,0.151243,0.999977
0.034333,0.151835,0.999977
0.031798,0.152386,0.999977
0.029252,0.152896,0.999976
0.026696,0.153363,0.999976
0.024130,0.153788,0.999976
0.021556,0.154171,0.999976
0.018974,0.154510,0.999976
0.016386,0.154806,0.999976
0.013793,0.155059,0.999976
0.011196,0.155269,0.999976
0.008596,0.155435,0.999976
0.005994,0.155557,0.999976
0.003392,0.155636,0.999975
0.000789,0.155671,0.999975
-0.001812,0.155663,0.999975
-0.004410,0.155611,0.999975
-0.007005,0.155516,0.999975
-0.009595,0.155378,0.999975
-0.012179,0.155196,0.999975
-0.014756,0.154972,0.999975
-0.017326,0.154706,0.999975
-0.019886,0.154398,0.999975
-0.022436,0.154047,0.999975
-0.024976,0.153656,0.999975
-0.027503,0.153223,0.999975
-0.030018,0.152750,0.999975
-0.032519,0.152237,0.999976
-0.035006,0.151684,0.999976
-0.037477,0.151092,0.999976
-0.039931,0.150462,0.999976
-0.042369,0.149794,0.999976
-0.044789,0.149089,0.999976
-0.047189,0.148347,0.999976
-0.049571,0.147570,0.999976
-0.051932,0.146757,0.999976
-0.054273,0.145909,0.999976
-0.056591,0.145028,0.999975
-0.058887,0.144113,0.999975
-0.061160,0.143166,0.999975
-0.063408,0.142187,0.999975
-0.065632,0.141177,0.999974
-0.067830,0.140136,0.999974
-0.070003,0.139065,0.999974
-0.072148,0.137965,0.999974
-0.074267,0.136837,0.999974
-0.076357,0.135682,0.999974
-0.078420,0.134500,0.999974
-0.080453,0.133292,0.999974
-0.082458,0.132059,0.999974
-0.084434,0.130801,0.999974
-0.086380,0.129521,0.999975
-0.088297,0.128218,0.999975
-0.090184,0.126894,0.999975
-0.092042,0.125550,0.999975
-0.093870,0.124186,0.999975
-0.095668,0.122803,0.999976
-0.097436,0.121403,0.999976
-0.099175,0.119985,0.999976
-0.100883,0.118552,0.999976
-0.100883,0.118552,0.999976
-0.102571,0.117095,0.999976
-0.104247,0.115604,0.999976
-0.105910,0.114081,0.999976
-0.107560,0.112526,0.999976
-0.109195,0.110937,0.999976
-0.110816,0.109316,0.999976
-0.112421,0.107662,0.999977
-0.114010,0.105975,0.999977
-0.115581,0.104256,0.999977
-0.117135,0.102504,0.999977
-0.118670,0.100721,0.999978
-0.120187,0.098906,0.999978
-0.121683,0.097058,0.999978
-0.123158,0.095180,0.999978
-0.124612,0.093270,0.999978
-0.126043,0.091330,0.999978
-0.127450,0.089359,0.999977
-0.128832,0.087358,0.999977
-0.130189,0.085327,0.999977
-0.131519,0.083267,0.999977
-0.132821,0.081178,0.999977
-0.134095,0.079061,0.999976
-0.135339,0.076916,0.999976
-0.136553,0.074744,0.999976
-0.137736,0.072545,0.999976
-0.138886,0.070321,0.999976
-0.140004,0.068070,0.999976
-0.141088,0.065795,0.999976
-0.142137,0.063496,0.999976
-0.143152,0.061174,0.999976
-0.144130,0.058830,0.999976
-0.145073,0.056463,0.999976
-0.145979,0.054076,0.999976
-0.146847,0.051669,0.999976
-0.147678,0.049242,0.999976
-0.148470,0.046797,0.999976
-0.149223,0.044335,0.999977
-0.149936,0.041857,0.999977
-0.150610,0.039363,0.999977
-0.151243,0.036855,0.999977
-0.151835,0.034333,0.999977
-0.152386,0.031798,0.999977
-0.152896,0.029252,0.999976
-0.153363,0.026696,0.999976
-0.153788,0.024130,0.999976
-0.154171,0.021556,0.999976
-0.154510,0.018974,0.999976
-0.154806,0.016386,0.999976
-0.155059,0.013793,0.999976
-0.155269,0.011196,0.999976
-0.155435,0.008596,0.999976
-0.155557,0.005994,0.999976
-0.155636,0.003392,0.999975
-0.155671,0.000789,0.999975
-0.155663,-0.001812,0.999975
-0.155611,-0.004410,0.999975
-0.155516,-0.007005,0.999975
-0.155378,-0.009595,0.999975
-0.155196,-0.012179,0.999975
-0.154972,-0.014756,0.999975
-0.154706,-0.017326,0.999975
-0.154398,-0.019886,0.999975
-0.154047,-0.022436,0.999975
-0.153656,-0.024976,0.999975
-0.153223,-0.027503,0.999975
-0.152750,-0.030018,0.999975
-0.152237,-0.032519,0.999976
-0.151684,-0.035006,0.999976
-0.151092,-0.037477,0.999976
-0.150462,-0.039931,0.999976
-0.149794,-0.042369,0.999976
-0.149089,-0.044789,0.999976
-0.148347,-0.047189,0.999976
-0.147570,-0.049571,0.999976
-0.146757,-0.051932,0.999976
-0.145909,-0.054273,0.999976
-0.145028,-0.056591,0.999975
-0.144113,-0.058887,0.999975
-0.143166,-0.061160,0.999975
-0.142187,-0.063408,0.999975
-0.141177,-0.065632,0.999974
-0.140136,-0.067830,0.999974
-0.139065,-0.070003,0.999974
-0.137965,-0.072148,0.999974
-0.136837,-0.074267,0.999974
-0.135682,-0.076357,0.999974
-0.134500,-0.078420,0.999974
-0.133292,-0.080453,0.999974
-0.132059,-0.082458,0.999974
-0.130801,-0.084434,0.999974
-0.129521,-0.086380,0.999975
-0.128218,-0.088297,0.999975
-0.126894,-0.090184,0.999975
-0.125550,-0.092042,0.999975
-0.124186,-0.093870,0.999975
-0.122803,-0.095668,0.999976
-0.121403,-0.097436,0.999976
-0.119985,-0.099175,0.999976
-0.118552,-0.100883,0.999976
-0.118552,-0.100883,0.999976
-0.117095,-0.102571,0.999976
-0.115604,-0.104247,0.999976
-0.114081,-0.105910,0.999976
-0.112526,-0.107560,0.999976
-0.110937,-0.109195,0.999976
-0.109316,-0.110816,0.999976
-0.107662,-0.112421,0.999977
-0.105975,-0.114010,0.999977
-0.104256,-0.115581,0.999977
-0.102504,-0.117135,0.999977
-0.100721,-0.118670,0.999978
-0.098906,-0.120187,0.999978
-0.097058,-0.121683,0.999978
-0.095180,-0.123158,0.999978
-0.093270,-0.124612,0.999978
-0.091330,-0.126043,0.999978
-0.089359,-0.127450,0.999977
-0.087358,-0.128832,0.999977
-0.085327,-0.130189,0.999977
-0.083267,-0.131519,0.999977
-0.081178,-0.132821,0.999977
-0.079061,-0.134095,0.999976
-0.076916,-0.135339,0.999976
-0.074744,-0.136553,0.999976
-0.072545,-0.137736,0.999976
-0.070321,-0.138886,0.999976
-0.068070,-0.140004,0.999976
-0.065795,-0.141088,0.999976
-0.063496,-0.142137,0.999976
-0.061174,-0.143152,0.999976
-0.058830,-0.144130,0.999976
-0.056463,-0.145073,0.999976
-0.054076,-0.145979,0.999976
-0.051669,-0.146847,0.999976
-0.049242,-0.147678,0.999976
-0.046797,-0.148470,0.999976
-0.044335,-0.149223,0.999977
-0.041857,-0.149936,0.999977
-0.039363,-0.150610,0.999977
-0.036855,-0.151243,0.999977
-0.034333,-0.151835,0.999977
-0.031798,-0.152386,0.999977
-0.029252,-0.152896,0.999976
-0.026696,-0.153363,0.999976
-0.024130,-0.153788,0.999976
-0.021556,-0.154171,0.999976
-0.018974,-0.154510,0.999976
-0.016386,-0.154806,0.999976
-0.013793,-0.155059,0.999976
-0.011196,-0.155269,0.999976
-0.008596,-0.155435,0.999976
-0.005994,-0.155557,0.999976
-0.003392,-0.155636,0.999975
-0.000789,-0.155671,0.999975
0.001812,-0.155663,0.999975
0.004410,-0.155611,0.999975
0.007005,-0.155516,0.999975
0.009595,-0.155378,0.999975
0.012179,-0.155196,0.999975
0.014756,-0.154972,0.999975
0.017326,-0.154706,0.999975
0.019886,-0.154398,0.999975
0.022436,-0.154047,0.999975
0.024976,-0.153656,0.999975
0.027503,-0.153223,0.999975
0.030018,-0.152750,0.999975
0.032519,-0.152237,0.999976
0.035006,-0.151684,0.999976
0.037477,-0.151092,0.999976
0.039931,-0.150462,0.999976
0.042369,-0.149794,0.999976
0.044789,-0.149089,0.999976
0.047189,-0.148347,0.999976
0.049571,-0.147570,0.999976
0.051932,-0.146757,0.999976
0.054273,-0.145909,0.999976
0.056591,-0.145028,0.999975
0.058887,-0.144113,0.999975
0.061160,-0.143166,0.999975
0.063408,-0.142187,0.999975
0.065632,-0.141177,0.999974
0.067830,-0.140136,0.999974
0.070003,-0.139065,0.999974
0.072148,-0.137965,0.999974
0.074267,-0.136837,0.999974
0.076357,-0.135682,0.999974
0.078420,-0.134500,0.999974
0.080453,-0.133292,0.999974
0.082458,-0.132059,0.999974
0.084434,-0.130801,0.999974
0.086380,-0.129521,0.999975
0.088297,-0.128218,0.999975
0.090184,-0.126894,0.999975
0.092042,-0.125550,0.999975
0.093870,-0.124186,0.999975
0.095668,-0.122803,0.999976
0.097436,-0.121403,0.999976
0.099175,-0.119985,0.999976
0.100883,-0.118552,0.999976
0.100883,-0.118552,0.999976
0.102571,-0.117095,0.999976
0.104247,-0.115604,0.999976
0.105910,-0.114081,0.999976
0.107560,-0.112526,0.999976
0.109195,-0.110937,0.999976
0.110816,-0.109316,0.999976
0.112421,-0.107662,0.999977
0.114010,-0.105975,0.999977
0.115581,-0.104256,0.999977
0.117135,-0.102504,0.999977
0.118670,-0.100721,0.999978
0.120187,-0.098906,0.999978
0.121683,-0.097058,0.999978
0.123158,-0.095180,0.999978
0.124612,-0.093270,0.999978
0.126043,-0.091330,0.999978
0.127450,-0.089359,0.999977
0.128832,-0.087358,0.999977
0.130189,-0.085327,0.999977
0.131519,-0.083267,0.999977
0.132821,-0.081178,0.999977
0.134095,-0.079061,0.999976
0.135339,-0.076916,0.999976
0.136553,-0.074744,0.999976
0.137736,-0.072545,0.999976
0.138886,-0.070321,0.999976
0.140004,-0.068070,0.999976
0.141088,-0.065795,0.999976
0.142137,-0.063496,0.999976
0.143152,-0.061174,0.999976
0.144130,-0.058830,0.999976
0.145073,-0.056463,0.999976
0.145979,-0.054076,0.999976
0.146847,-0.051669,0.999976
0.147678,-0.049242,0.999976
0.148470,-0.046797,0.999976
0.149223,-0.044335,0.999977
0.149936,-0.041857,0.999977
0.150610,-0.039363,0.999977
0.151243,-0.036855,0.999977
0.151835,-0.034333,0.999977
0.152386,-0.031798,0.999977
0.152896,-0.029252,0.999976
0.153363,-0.026696,0.999976
0.153788,-0.024130,0.999976
0.154171,-0.021556,0.999976
0.154510,-0.018974,0.999976
0.154806,-0.016386,0.999976
0.155059,-0.013793,0.999976
0.155269,-0.011196,0.999976
0.155435,-0.008596,0.999976
0.155557,-0.005994,0.999976
0.155636,-0.003392,0.999975
0.155671,-0.000789,0.999975
0.155663,0.001812,0.999975
0.155611,0.004410,0.999975
0.155516,0.007005,0.999975
0.155378,0.009595,0.999975
0.155196,0.012179,0.999975
0.154972,0.014756,0.999975
0.154706,0.017326,0.999975
0.154398,0.019886,0.999975
0.154047,0.022436,0.999975
0.153656,0.024976,0.999975
0.153223,0.027503,0.999975
0.152750,0.030018,0.999975
0.152237,0.032519,0.999976
0.151684,0.035006,0.999976
0.151092,0.037477,0.999976
0.150462,0.039931,0.999976
0.149794,0.042369,0.999976
0.149089,0.044789,0.999976
0.148347,0.047189,0.999976
0.147570,0.049571,0.999976
0.146757,0.051932,0.999976
0.145909,0.054273,0.999976
0.145028,0.056591,0.999975
0.144113,0.058887,0.999975
0.143166,0.061160,0.999975
0.142187,0.063408,0.999975
0.141177,0.065632,0.999974
0.140136,0.067830,0.999974
0.139065,0.070003,0.999974
0.137965,0.072148,0.999974
0.136837,0.074267,0.999974
0.135682,0.076357,0.999974
0.134500,0.078420,0.999974
0.133292,0.080453,0.999974
0.132059,0.082458,0.999974
0.130801,0.084434,0.999974
0.129521,0.086380,0.999975
0.128218,0.088297,0.999975
0.126894,0.090184,0.999975
0.125550,0.092042,0.999975
0.124186,0.093870,0.999975
0.122803,0.095668,0.999976
0.121403,0.097436,0.999976
0.119985,0.099175,0.999976
0.118552,0.100883,0.999976


==> cylinder_e1_r3_TFT_line_D=1.000000_u=0.5_dir=1.csv <==
0.102548,0.102672,0.999992
0.101067,0.104134,0.999991
0.099557,0.105581,0.999991
0.098017,0.107013,0.999991
0.096447,0.108429,0.999991
0.094848,0.109829,0.999992
0.093220,0.111212,0.999992
0.091562,0.112577,0.999992
0.089875,0.113925,0.999993
0.088160,0.115254,0.999993
0.086416,0.116564,0.999993
0.084643,0.117855,0.999994
0.082842,0.119126,0.999994
0.081012,0.120377,0.999994
0.079156,0.121606,0.999994
0.077271,0.122813,0.999994
0.075360,0.123997,0.999994
0.073422,0.125156,0.999994
0.071458,0.126291,0.999993
0.069469,0.127400,0.999993
0.067454,0.128481,0.999993
0.065415,0.129535,0.999992
0.063351,0.130560,0.999992
0.061264,0.131556,0.999991
0.059154,0.132521,0.999991
0.057021,0.133454,0.999991
0.054867,0.134355,0.999991
0.052692,0.135223,0.999991
0.050497,0.136058,0.999991
0.048282,0.136858,0.999991
0.046048,0.137625,0.999991
0.043795,0.138356,0.999991
0.041526,0.139052,0.999991
0.039240,0.139712,0.999992
0.036938,0.140336,0.999992
0.034621,0.140923,0.999992
0.032290,0.141474,0.999992
0.029946,0.141987,0.999992
0.027590,0.142463,0.999993
0.025222,0.142900,0.999993
0.022844,0.143299,0.999993
0.020456,0.143660,0.999993
0.018060,0.143981,0.999993
0.015656,0.144263,0.999993
0.013246,0.144505,0.999993
0.010830,0.144707,0.999993
0.008409,0.144868,0.999993
0.005985,0.144990,0.999993
0.003558,0.145071,0.999993
0.001130,0.145111,0.999993
-0.001299,0.145110,0.999993
-0.003728,0.145069,0.999993
-0.006155,0.144986,0.999992
-0.008579,0.144863,0.999992
-0.011000,0.144700,0.999992
-0.013416,0.144496,0.999992
-0.015826,0.144252,0.999992
-0.018230,0.143968,0.999992
-0.020626,0.143644,0.999992
-0.023013,0.143280,0.999992
-0.025391,0.142877,0.999992
-0.027757,0.142436,0.999993
-0.030112,0.141956,0.999993
-0.032455,0.141438,0.999993
-0.034784,0.140883,0.999993
-0.037098,0.140290,0.999993
-0.039398,0.139660,0.999994
-0.041682,0.138995,0.999994
-0.043949,0.138294,0.999994
-0.046199,0.137558,0.999994
-0.048432,0.136787,0.999994
-0.050645,0.135983,0.999994
-0.052840,0.135145,0.999994
-0.055014,0.134275,0.999994
-0.057169,0.133373,0.999994
-0.059302,0.132440,0.999994
-0.061413,0.131477,0.999994
-0.063502,0.130483,0.999993
-0.065568,0.129461,0.999993
-0.067609,0.128410,0.999992
-0.069626,0.127331,0.999992
-0.071617,0.126225,0.999992
-0.073583,0.125092,0.999991
-0.075521,0.123934,0.999991
-0.077433,0.122751,0.999991
-0.079317,0.121543,0.999990
-0.081172,0.120312,0.999990
-0.082999,0.119058,0.999990
-0.084797,0.117782,0.999991
-0.086566,0.116486,0.999991
-0.088306,0.115168,0.999991
-0.090017,0.113832,0.999991
-0.091699,0.112477,0.999992
-0.093352,0.111105,0.999992
-0.094977,0.109715,0.999992
-0.096572,0.108310,0.999993
-0.098140,0.106890,0.999993
-0.099679,0.105456,0.999992
-0.101190,0.104008,0.999992
-0.102672,0.102548,0.999992
-0.102672,0.102548,0.999992
-0.104134,0.101067,0.999991
-0.105581,0.099557,0.999991
-0.107013,0.098017,0.999991
-0.108429,0.096447,0.999991
-0.109829,0.094848,0.999992
-0.111212,0.093220,0.999992
-0.112577,0.091562,0.999992
-0.113925,0.089875,0.999993
-0.115254,0.088160,0.999993
-0.116564,0.086416,0.999993
-0.117855,0.084643,0.999994
-0.119126,0.082842,0.999994
-0.120377,0.081012,0.999994
-0.121606,0.079156,0.999994
-0.122813,0.077271,0.999994
-0.123997,0.075360,0.999994
-0.125156,0.073422,0.999994
-0.126291,0.071458,0.999993
-0.127400,0.069469,0.999993
-0.128481,0.067454,0.999993
-0.129535,0.065415,0.999992
-0.130560,0.063351,0.999992
-0.131556,0.061264,0.999991
-0.132521,0.059154,0.999991
-0.133454,0.057021,0.999991
-0.134355,0.054867,0.999991
-0.135223,0.052692,0.999991
-0.136058,0.050497,0.999991
-0.136858,0.048282,0.999991
-0.137625,0.046048,0.999991
-0.138356,0.043795,0.999991
-0.139052,0.041526,0.999991
-0.139712,0.039240,0.999992
-0.140336,0.036938,0.999992
-0.140923,0.034621,0.999992
-0.141474,0.032290,0.999992
-0.141987,0.029946,0.999992
-0.142463,0.027590,0.999993
-0.142900,0.025222,0.999993
-0.143299,0.022844,0.999993
-0.143660,0.020456,0.999993
-0.143981,0.018060,0.999993
-0.144263,0.015656,0.999993
-0.144505,0.013246,0.999993
-0.144707,0.010830,0.999993
-0.144868,0.008409,0.999993
-0.144990,0.005985,0.999993
-0.145071,0.003558,0.999993
-0.145111,0.001130,0.999993
-0.145110,-0.001299,0.999993
-0.145069,-0.003728,0.999993
-0.144986,-0.006155,0.999992
-0.144863,-0.008579,0.999992
-0.144700,-0.011000,0.999992
-0.144496,-0.013416,0.999992
-0.144252,-0.015826,0.999992
-0.143968,-0.018230,0.999992
-0.143644,-0.020626,0.999992
-0.143280,-0.023013,0.999992
-0.142877,-0.025391,0.999992
-0.142436,-0.027757,0.999993
-0.141956,-0.030112,0.999993
-0.141438,-0.032455,0.999993
-0.140883,-0.034784,0.999993
-0.140290,-0.037098,0.999993
-0.139660,-0.039398,0.999994
-0.138995,-0.041682,0.999994
-0.138294,-0.043949,0.999994
-0.137558,-0.046199,0.999994
-0.136787,-0.048432,0.999994
-0.135983,-0.050645,0.999994
-0.135145,-0.052840,0.999994
-0.134275,-0.055014,0.999994
-0.133373,-0.057169,0.999994
-0.132440,-0.059302,0.999994
-0.131477,-0.061413,0.999994
-0.130483,-0.063502,0.999993
-0.129461,-0.065568,0.999993
-0.128410,-0.067609,0.999992
-0.127331,-0.069626,0.999992
-0.126225,-0.071617,0.999992
-0.125092,-0.073583,0.999991
-0.123934,-0.075521,0.999991
-0.122751,-0.077433,0.999991
-0.121543,-0.079317,0.999990
-0.120312,-0.081172,0.999990
-0.119058,-0.082999,0.999990
-0.117782,-0.084797,0.999991
-0.116486,-0.086566,0.999991
-0.115168,-0.088306,0.999991
-0.113832,-0.090017,0.999991
-0.112477,-0.091699,0.999992
-0.111105,-0.093352,0.999992
-0.109715,-0.094977,0.999992
-0.108310,-0.096572,0.999993
-0.106890,-0.098140,0.999993
-0.105456,-0.099679,0.999992
-0.104008,-0.101190,0.999992
-0.102548,-0.102672,0.999992
-0.102548,-0.102672,0.999992
-0.101067,-0.104134,0.999991
-0.099557,-0.105581,0.999991
-0.098017,-0.107013,0.999991
-0.096447,-0.108429,0.999991
-0.094848,-0.109829,0.999992
-0.093220,-0.111212,0.999992
-0.091562,-0.112577,0.999992
-0.089875,-0.113925,0.999993
-0.088160,-0.115254,0.999993
-0.086416,-0.116564,0.999993
-0.084643,-0.117855,0.999994
-0.082842,-0.119126,0.999994
-0.081012,-0.120377,0.999994
-0.079156,-0.121606,0.999994
-0.077271,-0.122813,0.999994
-0.075360,-0.123997,0.999994
-0.073422,-0.125156,0.999994
-0.071458,-0.126291,0.999993
-0.069469,-0.127400,0.999993
-0.067454,-0.128481,0.999993
-0.065415,-0.129535,0.999992
-0.063351,-0.130560,0.999992
-0.061264,-0.131556,0.999991
-0.059154,-0.132521,0.999991
-0.057021,-0.133454,0.999991
-0.054867,-0.134355,0.999991
-0.052692,-0.135223,0.999991
-0.050497,-0.136058,0.999991
-0.048282,-0.136858,0.999991
-0.046048,-0.137625,0.999991
-0.043795,-0.138356,0.999991
-0.041526,-0.139052,0.999991
-0.039240,-0.139712,0.999992
-0.036938,-0.140336,0.999992
-0.034621,-0.140923,0.999992
-0.032290,-0.141474,0.999992
-0.029946,-0.141987,0.999992
-0.027590,-0.142463,0.999993
-0.025222,-0.142900,0.999993
-0.022844,-0.143299,0.999993
-0.020456,-0.143660,0.999993
-0.018060,-0.143981,0.999993
-0.015656,-0.144263,0.999993
-0.013246,-0.144505,0.999993
-0.010830,-0.144707,0.999993
-0.008409,-0.144868,0.999993
-0.005985,-0.144990,0.999993
-0.003558,-0.145071,0.999993
-0.001130,-0.145111,0.999993
0.001299,-0.145110,0.999993
0.003728,-0.145069,0.999993
0.006155,-0.144986,0.999992
0.008579,-0.144863,0.999992
0.011000,-0.144700,0.999992
0.013416,-0.144496,0.999992
0.015826,-0.144252,0.999992
0.018230,-0.143968,0.999992
0.020626,-0.143644,0.999992
0.023013,-0.143280,0.999992
0.025391,-0.142877,0.999992
0.027757,-0.142436,0.999993
0.030112,-0.141956,0.999993
0.032455,-0.141438,0.999993
0.034784,-0.140883,0.999993
0.037098,-0.140290,0.999993
0.039398,-0.139660,0.999994
0.041682,-0.138995,0.999994
0.043949,-0.138294,0.999994
0.046199,-0.137558,0.999994
0.048432,-0.136787,0.999994
0.050645,-0.135983,0.999994
0.052840,-0.135145,0.999994
0.055014,-0.134275,0.999994
0.057169,-0.133373,0.999994
0.059302,-0.132440,0.999994
0.061413,-0.131477,0.999994
0.063502,-0.130483,0.999993
0.065568,-0.129461,0.999993
0.067609,-0.128410,0.999992
0.069626,-0.127331,0.999992
0.071617,-0.126225,0.999992
0.073583,-0.125092,0.999991
0.075521,-0.123934,0.999991
0.077433,-0.122751,0.999991
0.079317,-0.121543,0.999990
0.081172,-0.120312,0.999990
0.082999,-0.119058,0.999990
0.084797,-0.117782,0.999991
0.086566,-0.116486,0.999991
0.088306,-0.115168,0.999991
0.090017,-0.113832,0.999991
0.091699,-0.112477,0.999992
0.093352,-0.111105,0.999992
0.094977,-0.109715,0.999992
0.096572,-0.108310,0.999993
0.098140,-0.106890,0.999993
0.099679,-0.105456,0.999992
0.101190,-0.104008,0.999992
0.102672,-0.102548,0.999992
0.102672,-0.102548,0.999992
0.104134,-0.101067,0.999991
0.105581,-0.099557,0.999991
0.107013,-0.098017,0.999991
0.108429,-0.096447,0.999991
0.109829,-0.094848,0.999992
0.111212,-0.093220,0.999992
0.112577,-0.091562,0.999992
0.113925,-0.089875,0.999993
0.115254,-0.088160,0.999993
0.116564,-0.086416,0.999993
0.117855,-0.084643,0.999994
0.119126,-0.082842,0.999994
0.120377,-0.081012,0.999994
0.121606,-0.079156,0.999994
0.122813,-0.077271,0.999994
0.123997,-0.075360,0.999994
0.125156,-0.073422,0.999994
0.126291,-0.071458,0.999993
0.127400,-0.069469,0.999993
0.128481,-0.067454,0.999993
0.129535,-0.065415,0.999992
0.130560,-0.063351,0.999992
0.131556,-0.061264,0.999991
0.132521,-0.059154,0.999991
0.133454,-0.057021,0.999991
0.134355,-0.054867,0.999991
0.135223,-0.052692,0.999991
0.136058,-0.050497,0.999991
0.136858,-0.048282,0.999991
0.137625,-0.046048,0.999991
0.138356,-0.043795,0.999991
0.139052,-0.041526,0.999991
0.139712,-0.039240,0.999992
0.140336,-0.036938,0.999992
0.140923,-0.034621,0.999992
0.141474,-0.032290,0.999992
0.141987,-0.029946,0.999992
0.142463,-0.027590,0.999993
0.142900,-0.025222,0.999993
0.143299,-0.022844,0.999993
0.143660,-0.020456,0.999993
0.143981,-0.018060,0.999993
0.144263,-0.015656,0.999993
0.144505,-0.013246,0.999993
0.144707,-0.010830,0.999993
0.144868,-0.008409,0.999993
0.144990,-0.005985,0.999993
0.145071,-0.003558,0.999993
0.145111,-0.001130,0.999993
0.145110,0.001299,0.999993
0.145069,0.003728,0.999993
0.144986,0.006155,0.999992
0.144863,0.008579,0.999992
0.144700,0.011000,0.999992
0.144496,0.013416,0.999992
0.144252,0.015826,0.999992
0.143968,0.018230,0.999992
0.143644,0.020626,0.999992
0.143280,0.023013,0.999992
0.142877,0.025391,0.999992
0.142436,0.027757,0.999993
0.141956,0.030112,0.999993
0.141438,0.032455,0.999993
0.140883,0.034784,0.999993
0.140290,0.037098,0.999993
0.139660,0.039398,0.999994
0.138995,0.041682,0.999994
0.138294,0.043949,0.999994
0.137558,0.046199,0.999994
0.136787,0.048432,0.999994
0.135983,0.050645,0.999994
0.135145,0.052840,0.999994
0.134275,0.055014,0.999994
0.133373,0.057169,0.999994
0.132440,0.059302,0.999994
0.131477,0.061413,0.999994
0.130483,0.063502,0.999993
0.129461,0.065568,0.999993
0.128410,0.067609,0.999992
0.127331,0.069626,0.999992
0.126225,0.071617,0.999992
0.125092,0.073583,0.999991
0.123934,0.075521,0.999991
0.122751,0.077433,0.999991
0.121543,0.079317,0.999990
0.120312,0.081172,0.999990
0.119058,0.082999,0.999990
0.117782,0.084797,0.999991
0.116486,0.086566,0.999991
0.115168,0.088306,0.999991
0.113832,0.090017,0.999991
0.112477,0.091699,0.999992
0.111105,0.093352,0.999992
0.109715,0.094977,0.999992
0.108310,0.096572,0.999993
0.106890,0.098140,0.999993
0.105456,0.099679,0.999992
0.104008,0.101190,0.999992
0.102548,0.102672,0.999992


==> cylinder_e1_r3_TFT_out.csv <==
Load factor, Moment
0,0
0.1,641.5408657
0.2,1262.206051
0.3,1841.744812
0.4,2361.137978
0.5,2803.168508
0.6,3152.548444
0.7,3398.437723
0.8,3538.65006
0.85,3569.688136
0.875,3576.660735
0.88125,3580.120886
0.890625,3575.947302
0.9,3579.803067
0.9125,3573.467046
0.9234375,3575.477645
0.9330078125,3569.130123
0.9413818359,3568.545118
0.9487091064,3562.526269
0.9551204681,3561.110248
0.9663403511,3551.1829
0.9747552633,3547.671798
0.9810664475,3540.633597
0.9905332237,3534.403744
1,3522.700519


==> cylinder_e1_r3_line_D=0.700000_u=0.5_dir=1.csv <==
0.148161,0.090793,1.000000
0.146845,0.092907,1.000000
0.145491,0.095013,1.000000
0.144099,0.097112,1.000000
0.142668,0.099202,1.000000
0.141199,0.101282,1.000000
0.139691,0.103352,1.000000
0.138144,0.105411,1.000000
0.136559,0.107457,1.000000
0.134934,0.109489,1.000000
0.133271,0.111508,1.000000
0.131570,0.113510,1.000000
0.129829,0.115497,1.000000
0.128050,0.117466,1.000000
0.126233,0.119417,1.000000
0.124378,0.121348,1.000000
0.122484,0.123260,1.000000
0.120552,0.125149,1.000000
0.118584,0.127016,1.000000
0.116577,0.128860,1.000000
0.114534,0.130679,1.000000
0.112455,0.132473,1.000000
0.110339,0.134241,1.000000
0.108187,0.135980,1.000000
0.106001,0.137692,1.000000
0.103780,0.139374,1.000000
0.101524,0.141025,1.000000
0.099235,0.142645,1.000000
0.096913,0.144233,1.000000
0.094559,0.145787,1.000000
0.092173,0.147307,1.000000
0.089756,0.148792,1.000000
0.087310,0.150241,1.000000
0.084834,0.151653,1.000000
0.082329,0.153027,1.000000
0.079796,0.154362,1.000000
0.077237,0.155659,1.000000
0.074652,0.156915,1.000000
0.072042,0.158130,1.000000
0.069408,0.159304,1.000000
0.066751,0.160435,1.000000
0.064072,0.161524,1.000000
0.061372,0.162569,1.000000
0.058652,0.163570,1.000000
0.055914,0.164526,1.000000
0.053157,0.165437,1.000000
0.050385,0.166303,1.000000
0.047596,0.167122,1.000000
0.044794,0.167895,1.000000
0.041978,0.168621,1.000000
0.039150,0.169300,1.000000
0.036311,0.169931,1.000000
0.033463,0.170515,1.000000
0.030607,0.171051,1.000000
0.027743,0.171539,1.000000
0.024874,0.171978,1.000000
0.021999,0.172369,1.000000
0.019122,0.172712,1.000000
0.016242,0.173007,1.000000
0.013360,0.173253,1.000000
0.010479,0.173451,1.000000
0.007599,0.173601,1.000000
0.004722,0.173704,1.000000
0.001849,0.173758,1.000000
-0.001020,0.173765,1.000000
-0.003883,0.173724,1.000000
-0.006738,0.173637,1.000000
-0.009586,0.173503,1.000000
-0.012424,0.173323,1.000000
-0.015251,0.173097,1.000000
-0.018067,0.172826,1.000000
-0.020870,0.172510,1.000000
-0.023660,0.172149,1.000000
-0.026435,0.171745,1.000000
-0.029194,0.171298,1.000000
-0.031937,0.170808,1.000000
-0.034662,0.170276,1.000000
-0.037369,0.169702,1.000000
-0.040056,0.169088,1.000000
-0.042724,0.168434,1.000000
-0.045370,0.167740,1.000000
-0.047994,0.167008,1.000000
-0.050597,0.166238,1.000000
-0.053175,0.165432,1.000000
-0.055730,0.164588,1.000000
-0.058260,0.163710,1.000000
-0.060765,0.162797,1.000000
-0.063244,0.161850,1.000000
-0.065697,0.160870,1.000000
-0.068122,0.159858,1.000000
-0.070520,0.158815,1.000000
-0.072890,0.157741,1.000000
-0.075232,0.156638,1.000000
-0.077545,0.155506,1.000000
-0.079828,0.154346,1.000000
-0.082082,0.153160,1.000000
-0.084305,0.151947,1.000000
-0.086499,0.150709,1.000000
-0.088661,0.149447,1.000000
-0.090793,0.148161,1.000000
-0.090793,0.148161,1.000000
-0.092907,0.146845,1.000000
-0.095013,0.145491,1.000000
-0.097112,0.144099,1.000000
-0.099202,0.142668,1.000000
-0.101282,0.141199,1.000000
-0.103352,0.139691,1.000000
-0.105411,0.138144,1.000000
-0.107457,0.136559,1.000000
-0.109489,0.134934,1.000000
-0.111508,0.133271,1.000000
-0.113510,0.131570,1.000000
-0.115497,0.129829,1.000000
-0.117466,0.128050,1.000000
-0.119417,0.126233,1.000000
-0.121348,0.124378,1.000000
-0.123260,0.122484,1.000000
-0.125149,0.120552,1.000000
-0.127016,0.118584,1.000000
-0.128860,0.116577,1.000000
-0.130679,0.114534,1.000000
-0.132473,0.112455,1.000000
-0.134241,0.110339,1.000000
-0.135980,0.108187,1.000000
-0.137692,0.106001,1.000000
-0.139374,0.103780,1.000000
-0.141025,0.101524,1.000000
-0.142645,0.099235,1.000000
-0.144233,0.096913,1.000000
-0.145787,0.094559,1.000000
-0.147307,0.092173,1.000000
-0.148792,0.089756,1.000000
-0.150241,0.087310,1.000000
-0.151653,0.084834,1.000000
-0.153027,0.082329,1.000000
-0.154362,0.079796,1.000000
-0.155659,0.077237,1.000000
-0.156915,0.074652,1.000000
-0.158130,0.072042,1.000000
-0.159304,0.069408,1.000000
-0.160435,0.066751,1.000000
-0.161524,0.064072,1.000000
-0.162569,0.061372,1.000000
-0.163570,0.058652,1.000000
-0.164526,0.055914,1.000000
-0.165437,0.053157,1.000000
-0.166303,0.050385,1.000000
-0.167122,0.047596,1.000000
-0.167895,0.044794,1.000000
-0.168621,0.041978,1.000000
-0.169300,0.039150,1.000000
-0.169931,0.036311,1.000000
-0.170515,0.033463,1.000000
-0.171051,0.030607,1.000000
-0.171539,0.027743,1.000000
-0.171978,0.024874,1.000000
-0.172369,0.021999,1.000000
-0.172712,0.019122,1.000000
-0.173007,0.016242,1.000000
-0.173253,0.013360,1.000000
-0.173451,0.010479,1.000000
-0.173601,0.007599,1.000000
-0.173704,0.004722,1.000000
-0.173758,0.001849,1.000000
-0.173765,-0.001020,1.000000
-0.173724,-0.003883,1.000000
-0.173637,-0.006738,1.000000
-0.173503,-0.009586,1.000000
-0.173323,-0.012424,1.000000
-0.173097,-0.015251,1.000000
-0.172826,-0.018067,1.000000
-0.172510,-0.020870,1.000000
-0.172149,-0.023660,1.000000
-0.171745,-0.026435,1.000000
-0.171298,-0.029194,1.000000
-0.170808,-0.031937,1.000000
-0.170276,-0.034662,1.000000
-0.169702,-0.037369,1.000000
-0.169088,-0.040056,1.000000
-0.168434,-0.042724,1.000000
-0.167740,-0.045370,1.000000
-0.167008,-0.047994,1.000000
-0.166238,-0.050597,1.000000
-0.165432,-0.053175,1.000000
-0.164588,-0.055730,1.000000
-0.163710,-0.058260,1.000000
-0.162797,-0.060765,1.000000
-0.161850,-0.063244,1.000000
-0.160870,-0.065697,1.000000
-0.159858,-0.068122,1.000000
-0.158815,-0.070520,1.000000
-0.157741,-0.072890,1.000000
-0.156638,-0.075232,1.000000
-0.155506,-0.077545,1.000000
-0.154346,-0.079828,1.000000
-0.153160,-0.082082,1.000000
-0.151947,-0.084305,1.000000
-0.150709,-0.086499,1.000000
-0.149447,-0.088661,1.000000
-0.148161,-0.090793,1.000000
-0.148161,-0.090793,1.000000
-0.146845,-0.092907,1.000000
-0.145491,-0.095013,1.000000
-0.144099,-0.097112,1.000000
-0.142668,-0.099202,1.000000
-0.141199,-0.101282,1.000000
-0.139691,-0.103352,1.000000
-0.138144,-0.105411,1.000000
-0.136559,-0.107457,1.000000
-0.134934,-0.109489,1.000000
-0.133271,-0.111508,1.000000
-0.131570,-0.113510,1.000000
-0.129829,-0.115497,1.000000
-0.128050,-0.117466,1.000000
-0.126233,-0.119417,1.000000
-0.124378,-0.121348,1.000000
-0.122484,-0.123260,1.000000
-0.120552,-0.125149,1.000000
-0.118584,-0.127016,1.000000
-0.116577,-0.128860,1.000000
-0.114534,-0.130679,1.000000
-0.112455,-0.132473,1.000000
-0.110339,-0.134241,1.000000
-0.108187,-0.135980,1.000000
-0.106001,-0.137692,1.000000
-0.103780,-0.139374,1.000000
-0.101524,-0.141025,1.000000
-0.099235,-0.142645,1.000000
-0.096913,-0.144233,1.000000
-0.094559,-0.145787,1.000000
-0.092173,-0.147307,1.000000
-0.089756,-0.148792,1.000000
-0.087310,-0.150241,1.000000
-0.084834,-0.151653,1.000000
-0.082329,-0.153027,1.000000
-0.079796,-0.154362,1.000000
-0.077237,-0.155659,1.000000
-0.074652,-0.156915,1.000000
-0.072042,-0.158130,1.000000
-0.069408,-0.159304,1.000000
-0.066751,-0.160435,1.000000
-0.064072,-0.161524,1.000000
-0.061372,-0.162569,1.000000
-0.058652,-0.163570,1.000000
-0.055914,-0.164526,1.000000
-0.053157,-0.165437,1.000000
-0.050385,-0.166303,1.000000
-0.047596,-0.167122,1.000000
-0.044794,-0.167895,1.000000
-0.041978,-0.168621,1.000000
-0.039150,-0.169300,1.000000
-0.036311,-0.169931,1.000000
-0.033463,-0.170515,1.000000
-0.030607,-0.171051,1.000000
-0.027743,-0.171539,1.000000
-0.024874,-0.171978,1.000000
-0.021999,-0.172369,1.000000
-0.019122,-0.172712,1.000000
-0.016242,-0.173007,1.000000
-0.013360,-0.173253,1.000000
-0.010479,-0.173451,1.000000
-0.007599,-0.173601,1.000000
-0.004722,-0.173704,1.000000
-0.001849,-0.173758,1.000000
0.001020,-0.173765,1.000000
0.003883,-0.173724,1.000000
0.006738,-0.173637,1.000000
0.009586,-0.173503,1.000000
0.012424,-0.173323,1.000000
0.015251,-0.173097,1.000000
0.018067,-0.172826,1.000000
0.020870,-0.172510,1.000000
0.023660,-0.172149,1.000000
0.026435,-0.171745,1.000000
0.029194,-0.171298,1.000000
0.031937,-0.170808,1.000000
0.034662,-0.170276,1.000000
0.037369,-0.169702,1.000000
0.040056,-0.169088,1.000000
0.042724,-0.168434,1.000000
0.045370,-0.167740,1.000000
0.047994,-0.167008,1.000000
0.050597,-0.166238,1.000000
0.053175,-0.165432,1.000000
0.055730,-0.164588,1.000000
0.058260,-0.163710,1.000000
0.060765,-0.162797,1.000000
0.063244,-0.161850,1.000000
0.065697,-0.160870,1.000000
0.068122,-0.159858,1.000000
0.070520,-0.158815,1.000000
0.072890,-0.157741,1.000000
0.075232,-0.156638,1.000000
0.077545,-0.155506,1.000000
0.079828,-0.154346,1.000000
0.082082,-0.153160,1.000000
0.084305,-0.151947,1.000000
0.086499,-0.150709,1.000000
0.088661,-0.149447,1.000000
0.090793,-0.148161,1.000000
0.090793,-0.148161,1.000000
0.092907,-0.146845,1.000000
0.095013,-0.145491,1.000000
0.097112,-0.144099,1.000000
0.099202,-0.142668,1.000000
0.101282,-0.141199,1.000000
0.103352,-0.139691,1.000000
0.105411,-0.138144,1.000000
0.107457,-0.136559,1.000000
0.109489,-0.134934,1.000000
0.111508,-0.133271,1.000000
0.113510,-0.131570,1.000000
0.115497,-0.129829,1.000000
0.117466,-0.128050,1.000000
0.119417,-0.126233,1.000000
0.121348,-0.124378,1.000000
0.123260,-0.122484,1.000000
0.125149,-0.120552,1.000000
0.127016,-0.118584,1.000000
0.128860,-0.116577,1.000000
0.130679,-0.114534,1.000000
0.132473,-0.112455,1.000000
0.134241,-0.110339,1.000000
0.135980,-0.108187,1.000000
0.137692,-0.106001,1.000000
0.139374,-0.103780,1.000000
0.141025,-0.101524,1.000000
0.142645,-0.099235,1.000000
0.144233,-0.096913,1.000000
0.145787,-0.094559,1.000000
0.147307,-0.092173,1.000000
0.148792,-0.089756,1.000000
0.150241,-0.087310,1.000000
0.151653,-0.084834,1.000000
0.153027,-0.082329,1.000000
0.154362,-0.079796,1.000000
0.155659,-0.077237,1.000000
0.156915,-0.074652,1.000000
0.158130,-0.072042,1.000000
0.159304,-0.069408,1.000000
0.160435,-0.066751,1.000000
0.161524,-0.064072,1.000000
0.162569,-0.061372,1.000000
0.163570,-0.058652,1.000000
0.164526,-0.055914,1.000000
0.165437,-0.053157,1.000000
0.166303,-0.050385,1.000000
0.167122,-0.047596,1.000000
0.167895,-0.044794,1.000000
0.168621,-0.041978,1.000000
0.169300,-0.039150,1.000000
0.169931,-0.036311,1.000000
0.170515,-0.033463,1.000000
0.171051,-0.030607,1.000000
0.171539,-0.027743,1.000000
0.171978,-0.024874,1.000000
0.172369,-0.021999,1.000000
0.172712,-0.019122,1.000000
0.173007,-0.016242,1.000000
0.173253,-0.013360,1.000000
0.173451,-0.010479,1.000000
0.173601,-0.007599,1.000000
0.173704,-0.004722,1.000000
0.173758,-0.001849,1.000000
0.173765,0.001020,1.000000
0.173724,0.003883,1.000000
0.173637,0.006738,1.000000
0.173503,0.009586,1.000000
0.173323,0.012424,1.000000
0.173097,0.015251,1.000000
0.172826,0.018067,1.000000
0.172510,0.020870,1.000000
0.172149,0.023660,1.000000
0.171745,0.026435,1.000000
0.171298,0.029194,1.000000
0.170808,0.031937,1.000000
0.170276,0.034662,1.000000
0.169702,0.037369,1.000000
0.169088,0.040056,1.000000
0.168434,0.042724,1.000000
0.167740,0.045370,1.000000
0.167008,0.047994,1.000000
0.166238,0.050597,1.000000
0.165432,0.053175,1.000000
0.164588,0.055730,1.000000
0.163710,0.058260,1.000000
0.162797,0.060765,1.000000
0.161850,0.063244,1.000000
0.160870,0.065697,1.000000
0.159858,0.068122,1.000000
0.158815,0.070520,1.000000
0.157741,0.072890,1.000000
0.156638,0.075232,1.000000
0.155506,0.077545,1.000000
0.154346,0.079828,1.000000
0.153160,0.082082,1.000000
0.151947,0.084305,1.000000
0.150709,0.086499,1.000000
0.149447,0.088661,1.000000
0.148161,0.090793,1.000000


==> cylinder_e1_r3_line_D=0.800000_u=0.5_dir=1.csv <==
0.136725,0.098240,0.999848
0.134220,0.098584,0.999934
0.131744,0.099112,1.000003
0.129305,0.099818,1.000058
0.126912,0.100696,1.000100
0.124571,0.101741,1.000130
0.122291,0.102946,1.000151
0.120081,0.104304,1.000164
0.117947,0.105808,1.000172
0.115899,0.107452,1.000176
0.113945,0.109227,1.000178
0.112094,0.111125,1.000181
0.110354,0.113140,1.000186
0.108734,0.115262,1.000197
0.107224,0.117480,1.000212
0.105805,0.119777,1.000231
0.104457,0.122139,1.000253
0.103159,0.124549,1.000277
0.101888,0.126992,1.000302
0.100624,0.129451,1.000327
0.099344,0.131909,1.000351
0.098025,0.134349,1.000373
0.096646,0.136754,1.000391
0.095182,0.139106,1.000405
0.093611,0.141387,1.000414
0.091908,0.143580,1.000416
0.090061,0.145671,1.000411
0.088077,0.147656,1.000400
0.085964,0.149531,1.000383
0.083734,0.151292,1.000362
0.081396,0.152937,1.000336
0.078961,0.154462,1.000308
0.076438,0.155863,1.000278
0.073839,0.157139,1.000246
0.071174,0.158285,1.000214
0.068454,0.159298,1.000183
0.065691,0.160176,1.000154
0.062895,0.160916,1.000127
0.060077,0.161517,1.000103
0.057241,0.161992,1.000082
0.054388,0.162357,1.000065
0.051519,0.162630,1.000050
0.048636,0.162829,1.000037
0.045741,0.162972,1.000026
0.042835,0.163075,1.000016
0.039920,0.163158,1.000008
0.036996,0.163237,0.999999
0.034067,0.163332,0.999992
0.031133,0.163459,0.999984
0.028196,0.163638,0.999975
0.025258,0.163886,0.999966
0.022320,0.164199,0.999955
0.019384,0.164557,0.999944
0.016452,0.164938,0.999932
0.013525,0.165320,0.999919
0.010607,0.165680,0.999905
0.007697,0.165996,0.999891
0.004799,0.166246,0.999877
0.001913,0.166409,0.999862
-0.000958,0.166463,0.999847
-0.003813,0.166386,0.999832
-0.006650,0.166157,0.999817
-0.009467,0.165755,0.999802
-0.012264,0.165173,0.999788
-0.015043,0.164438,0.999774
-0.017807,0.163588,0.999761
-0.020558,0.162655,0.999750
-0.023300,0.161675,0.999740
-0.026035,0.160682,0.999733
-0.028766,0.159709,0.999728
-0.031495,0.158792,0.999726
-0.034225,0.157962,0.999726
-0.036959,0.157253,0.999731
-0.039700,0.156696,0.999739
-0.042449,0.156324,0.999751
-0.045210,0.156163,0.999768
-0.047979,0.156193,0.999788
-0.050753,0.156374,0.999810
-0.053527,0.156664,0.999833
-0.056298,0.157022,0.999856
-0.059061,0.157408,0.999877
-0.061813,0.157783,0.999895
-0.064549,0.158107,0.999910
-0.067266,0.158342,0.999919
-0.069960,0.158451,0.999922
-0.072627,0.158396,0.999918
-0.075263,0.158143,0.999905
-0.077866,0.157655,0.999883
-0.080421,0.156919,0.999851
-0.082904,0.155949,0.999815
-0.085287,0.154760,0.999776
-0.087546,0.153368,0.999738
-0.089654,0.151788,0.999704
-0.091588,0.150035,0.999679
-0.093323,0.148126,0.999663
-0.094837,0.146073,0.999661
-0.096108,0.143892,0.999676
-0.097112,0.141598,0.999711
-0.097830,0.139204,0.999767
-0.098240,0.136725,0.999848
-0.098240,0.136725,0.999848
-0.098584,0.134220,0.999934
-0.099112,0.131744,1.000003
-0.099818,0.129305,1.000058
-0.100696,0.126912,1.000100
-0.101741,0.124571,1.000130
-0.102946,0.122291,1.000151
-0.104304,0.120081,1.000164
-0.105808,0.117947,1.000172
-0.107452,0.115899,1.000176
-0.109227,0.113945,1.000178
-0.111125,0.112094,1.000181
-0.113140,0.110354,1.000186
-0.115262,0.108734,1.000197
-0.117480,0.107224,1.000212
-0.119777,0.105805,1.000231
-0.122139,0.104457,1.000253
-0.124549,0.103159,1.000277
-0.126992,0.101888,1.000302
-0.129451,0.100624,1.000327
-0.131909,0.099344,1.000351
-0.134349,0.098025,1.000373
-0.136754,0.096646,1.000391
-0.139106,0.095182,1.000405
-0.141387,0.093611,1.000414
-0.143580,0.091908,1.000416
-0.145671,0.090061,1.000411
-0.147656,0.088077,1.000400
-0.149531,0.085964,1.000383
-0.151292,0.083734,1.000362
-0.152937,0.081396,1.000336
-0.154462,0.078961,1.000308
-0.155863,0.076438,1.000278
-0.157139,0.073839,1.000246
-0.158285,0.071174,1.000214
-0.159298,0.068454,1.000183
-0.160176,0.065691,1.000154
-0.160916,0.062895,1.000127
-0.161517,0.060077,1.000103
-0.161992,0.057241,1.000082
-0.162357,0.054388,1.000065
-0.162630,0.051519,1.000050
-0.162829,0.048636,1.000037
-0.162972,0.045741,1.000026
-0.163075,0.042835,1.000016
-0.163158,0.039920,1.000008
-0.163237,0.036996,0.999999
-0.163332,0.034067,0.999992
-0.163459,0.031133,0.999984
-0.163638,0.028196,0.999975
-0.163886,0.025258,0.999966
-0.164199,0.022320,0.999955
-0.164557,0.019384,0.999944
-0.164938,0.016452,0.999932
-0.165320,0.013525,0.999919
-0.165680,0.010607,0.999905
-0.165996,0.007697,0.999891
-0.166246,0.004799,0.999877
-0.166409,0.001913,0.999862
-0.166463,-0.000958,0.999847
-0.166386,-0.003813,0.999832
-0.166157,-0.006650,0.999817
-0.165755,-0.009467,0.999802
-0.165173,-0.012264,0.999788
-0.164438,-0.015043,0.999774
-0.163588,-0.017807,0.999761
-0.162655,-0.020558,0.999750
-0.161675,-0.023300,0.999740
-0.160682,-0.026035,0.999733
-0.159709,-0.028766,0.999728
-0.158792,-0.031495,0.999726
-0.157962,-0.034225,0.999726
-0.157253,-0.036959,0.999731
-0.156696,-0.039700,0.999739
-0.156324,-0.042449,0.999751
-0.156163,-0.045210,0.999768
-0.156193,-0.047979,0.999788
-0.156374,-0.050753,0.999810
-0.156664,-0.053527,0.999833
-0.157022,-0.056298,0.999856
-0.157408,-0.059061,0.999877
-0.157783,-0.061813,0.999895
-0.158107,-0.064549,0.999910
-0.158342,-0.067266,0.999919
-0.158451,-0.069960,0.999922
-0.158396,-0.072627,0.999918
-0.158143,-0.075263,0.999905
-0.157655,-0.077866,0.999883
-0.156919,-0.080421,0.999851
-0.155949,-0.082904,0.999815
-0.154760,-0.085287,0.999776
-0.153368,-0.087546,0.999738
-0.151788,-0.089654,0.999704
-0.150035,-0.091588,0.999679
-0.148126,-0.093323,0.999663
-0.146073,-0.094837,0.999661
-0.143892,-0.096108,0.999676
-0.141598,-0.097112,0.999711
-0.139204,-0.097830,0.999767
-0.136725,-0.098240,0.999848
-0.136725,-0.098240,0.999848
-0.134220,-0.098584,0.999934
-0.131744,-0.099112,1.000003
-0.129305,-0.099818,1.000058
-0.126912,-0.100696,1.000100
-0.124571,-0.101741,1.000130
-0.122291,-0.102946,1.000151
-0.120081,-0.104304,1.000164
-0.117947,-0.105808,1.000172
-0.115899,-0.107452,1.000176
-0.113945,-0.109227,1.000178
-0.112094,-0.111125,1.000181
-0.110354,-0.113140,1.000186
-0.108734,-0.115262,1.000197
-0.107224,-0.117480,1.000212
-0.105805,-0.119777,1.000231
-0.104457,-0.122139,1.000253
-0.103159,-0.124549,1.000277
-0.101888,-0.126992,1.000302
-0.100624,-0.129451,1.000327
-0.099344,-0.131909,1.000351
-0.098025,-0.134349,1.000373
-0.096646,-0.136754,1.000391
-0.095182,-0.139106,1.000405
-0.093611,-0.141387,1.000414
-0.091908,-0.143580,1.000416
-0.090061,-0.145671,1.000411
-0.088077,-0.147656,1.000400
-0.085964,-0.149531,1.000383
-0.083734,-0.151292,1.000362
-0.081396,-0.152937,1.000336
-0.078961,-0.154462,1.000308
-0.076438,-0.155863,1.000278
-0.073839,-0.157139,1.000246
-0.071174,-0.158285,1.000214
-0.068454,-0.159298,1.000183
-0.065691,-0.160176,1.000154
-0.062895,-0.160916,1.000127
-0.060077,-0.161517,1.000103
-0.057241,-0.161992,1.000082
-0.054388,-0.162357,1.000065
-0.051519,-0.162630,1.000050
-0.048636,-0.162829,1.000037
-0.045741,-0.162972,1.000026
-0.042835,-0.163075,1.000016
-0.039920,-0.163158,1.000008
-0.036996,-0.163237,0.999999
-0.034067,-0.163332,0.999992
-0.031133,-0.163459,0.999984
-0.028196,-0.163638,0.999975
-0.025258,-0.163886,0.999966
-0.022320,-0.164199,0.999955
-0.019384,-0.164557,0.999944
-0.016452,-0.164938,0.999932
-0.013525,-0.165320,0.999919
-0.010607,-0.165680,0.999905
-0.007697,-0.165996,0.999891
-0.004799,-0.166246,0.999877
-0.001913,-0.166409,0.999862
0.000958,-0.166463,0.999847
0.003813,-0.166386,0.999832
0.006650,-0.166157,0.999817
0.009467,-0.165755,0.999802
0.012264,-0.165173,0.999788
0.015043,-0.164438,0.999774
0.017807,-0.163588,0.999761
0.020558,-0.162655,0.999750
0.023300,-0.161675,0.999740
0.026035,-0.160682,0.999733
0.028766,-0.159709,0.999728
0.031495,-0.158792,0.999726
0.034225,-0.157962,0.999726
0.036959,-0.157253,0.999731
0.039700,-0.156696,0.999739
0.042449,-0.156324,0.999751
0.045210,-0.156163,0.999768
0.047979,-0.156193,0.999788
0.050753,-0.156374,0.999810
0.053527,-0.156664,0.999833
0.056298,-0.157022,0.999856
0.059061,-0.157408,0.999877
0.061813,-0.157783,0.999895
0.064549,-0.158107,0.999910
0.067266,-0.158342,0.999919
0.069960,-0.158451,0.999922
0.072627,-0.158396,0.999918
0.075263,-0.158143,0.999905
0.077866,-0.157655,0.999883
0.080421,-0.156919,0.999851
0.082904,-0.155949,0.999815
0.085287,-0.154760,0.999776
0.087546,-0.153368,0.999738
0.089654,-0.151788,0.999704
0.091588,-0.150035,0.999679
0.093323,-0.148126,0.999663
0.094837,-0.146073,0.999661
0.096108,-0.143892,0.999676
0.097112,-0.141598,0.999711
0.097830,-0.139204,0.999767
0.098240,-0.136725,0.999848
0.098240,-0.136725,0.999848
0.098584,-0.134220,0.999934
0.099112,-0.131744,1.000003
0.099818,-0.129305,1.000058
0.100696,-0.126912,1.000100
0.101741,-0.124571,1.000130
0.102946,-0.122291,1.000151
0.104304,-0.120081,1.000164
0.105808,-0.117947,1.000172
0.107452,-0.115899,1.000176
0.109227,-0.113945,1.000178
0.111125,-0.112094,1.000181
0.113140,-0.110354,1.000186
0.115262,-0.108734,1.000197
0.117480,-0.107224,1.000212
0.119777,-0.105805,1.000231
0.122139,-0.104457,1.000253
0.124549,-0.103159,1.000277
0.126992,-0.101888,1.000302
0.129451,-0.100624,1.000327
0.131909,-0.099344,1.000351
0.134349,-0.098025,1.000373
0.136754,-0.096646,1.000391
0.139106,-0.095182,1.000405
0.141387,-0.093611,1.000414
0.143580,-0.091908,1.000416
0.145671,-0.090061,1.000411
0.147656,-0.088077,1.000400
0.149531,-0.085964,1.000383
0.151292,-0.083734,1.000362
0.152937,-0.081396,1.000336
0.154462,-0.078961,1.000308
0.155863,-0.076438,1.000278
0.157139,-0.073839,1.000246
0.158285,-0.071174,1.000214
0.159298,-0.068454,1.000183
0.160176,-0.065691,1.000154
0.160916,-0.062895,1.000127
0.161517,-0.060077,1.000103
0.161992,-0.057241,1.000082
0.162357,-0.054388,1.000065
0.162630,-0.051519,1.000050
0.162829,-0.048636,1.000037
0.162972,-0.045741,1.000026
0.163075,-0.042835,1.000016
0.163158,-0.039920,1.000008
0.163237,-0.036996,0.999999
0.163332,-0.034067,0.999992
0.163459,-0.031133,0.999984
0.163638,-0.028196,0.999975
0.163886,-0.025258,0.999966
0.164199,-0.022320,0.999955
0.164557,-0.019384,0.999944
0.164938,-0.016452,0.999932
0.165320,-0.013525,0.999919
0.165680,-0.010607,0.999905
0.165996,-0.007697,0.999891
0.166246,-0.004799,0.999877
0.166409,-0.001913,0.999862
0.166463,0.000958,0.999847
0.166386,0.003813,0.999832
0.166157,0.006650,0.999817
0.165755,0.009467,0.999802
0.165173,0.012264,0.999788
0.164438,0.015043,0.999774
0.163588,0.017807,0.999761
0.162655,0.020558,0.999750
0.161675,0.023300,0.999740
0.160682,0.026035,0.999733
0.159709,0.028766,0.999728
0.158792,0.031495,0.999726
0.157962,0.034225,0.999726
0.157253,0.036959,0.999731
0.156696,0.039700,0.999739
0.156324,0.042449,0.999751
0.156163,0.045210,0.999768
0.156193,0.047979,0.999788
0.156374,0.050753,0.999810
0.156664,0.053527,0.999833
0.157022,0.056298,0.999856
0.157408,0.059061,0.999877
0.157783,0.061813,0.999895
0.158107,0.064549,0.999910
0.158342,0.067266,0.999919
0.158451,0.069960,0.999922
0.158396,0.072627,0.999918
0.158143,0.075263,0.999905
0.157655,0.077866,0.999883
0.156919,0.080421,0.999851
0.155949,0.082904,0.999815
0.154760,0.085287,0.999776
0.153368,0.087546,0.999738
0.151788,0.089654,0.999704
0.150035,0.091588,0.999679
0.148126,0.093323,0.999663
0.146073,0.094837,0.999661
0.143892,0.096108,0.999676
0.141598,0.097112,0.999711
0.139204,0.097830,0.999767
0.136725,0.098240,0.999848


==> cylinder_e1_r3_line_D=0.900000_u=0.5_dir=1.csv <==
0.121581,0.103692,0.999631
0.119109,0.103068,0.999801
0.116600,0.102753,0.999935
0.114074,0.102737,1.000037
0.111550,0.103005,1.000111
0.109051,0.103544,1.000161
0.106595,0.104342,1.000192
0.104206,0.105382,1.000208
0.101906,0.106652,1.000212
0.099716,0.108135,1.000210
0.097659,0.109815,1.000206
0.095759,0.111677,1.000205
0.094039,0.113703,1.000212
0.092520,0.115877,1.000230
0.091194,0.118180,1.000262
0.090029,0.120592,1.000303
0.088991,0.123093,1.000353
0.088048,0.125664,1.000408
0.087164,0.128283,1.000467
0.086304,0.130928,1.000526
0.085434,0.133579,1.000582
0.084516,0.136213,1.000634
0.083514,0.138809,1.000679
0.082391,0.141343,1.000714
0.081110,0.143792,1.000735
0.079632,0.146134,1.000742
0.077936,0.148349,1.000731
0.076038,0.150425,1.000705
0.073955,0.152350,1.000667
0.071706,0.154114,1.000619
0.069310,0.155704,1.000562
0.066787,0.157109,1.000500
0.064157,0.158318,1.000435
0.061439,0.159320,1.000369
0.058655,0.160103,1.000305
0.055824,0.160656,1.000245
0.052968,0.160969,1.000191
0.050107,0.161030,1.000147
0.047259,0.160833,1.000114
0.044429,0.160409,1.000092
0.041611,0.159796,1.000079
0.038803,0.159036,1.000075
0.036000,0.158172,1.000077
0.033201,0.157244,1.000084
0.030401,0.156294,1.000094
0.027597,0.155365,1.000107
0.024785,0.154499,1.000121
0.021961,0.153739,1.000134
0.019124,0.153126,1.000145
0.016268,0.152703,1.000152
0.013390,0.152511,1.000154
0.010492,0.152548,1.000150
0.007578,0.152773,1.000141
0.004654,0.153144,1.000127
0.001723,0.153615,1.000109
-0.001209,0.154144,1.000087
-0.004137,0.154688,1.000062
-0.007056,0.155202,1.000033
-0.009961,0.155644,1.000002
-0.012848,0.155971,0.999968
-0.015711,0.156140,0.999933
-0.018546,0.156109,0.999897
-0.021348,0.155836,0.999860
-0.024115,0.155301,0.999822
-0.026851,0.154541,0.999785
-0.029562,0.153602,0.999749
-0.032252,0.152531,0.999714
-0.034928,0.151376,0.999682
-0.037594,0.150181,0.999653
-0.040256,0.148992,0.999628
-0.042920,0.147855,0.999607
-0.045590,0.146814,0.999591
-0.048271,0.145913,0.999580
-0.050970,0.145195,0.999576
-0.053689,0.144704,0.999578
-0.056435,0.144475,0.999588
-0.059202,0.144484,0.999604
-0.061983,0.144680,0.999624
-0.064771,0.145008,0.999646
-0.067558,0.145419,0.999667
-0.070336,0.145861,0.999687
-0.073098,0.146283,0.999702
-0.075837,0.146636,0.999712
-0.078547,0.146873,0.999714
-0.081219,0.146944,0.999706
-0.083848,0.146804,0.999687
-0.086426,0.146407,0.999654
-0.088947,0.145708,0.999607
-0.091393,0.144695,0.999546
-0.093728,0.143398,0.999478
-0.095918,0.141848,0.999408
-0.097928,0.140077,0.999343
-0.099725,0.138116,0.999287
-0.101275,0.135996,0.999247
-0.102548,0.133747,0.999228
-0.103512,0.131399,0.999236
-0.104137,0.128980,0.999275
-0.104394,0.126519,0.999350
-0.104255,0.124044,0.999468
-0.103692,0.121581,0.999631
-0.103692,0.121581,0.999631
-0.103068,0.119109,0.999801
-0.102753,0.116600,0.999935
-0.102737,0.114074,1.000037
-0.103005,0.111550,1.000111
-0.103544,0.109051,1.000161
-0.104342,0.106595,1.000192
-0.105382,0.104206,1.000208
-0.106652,0.101906,1.000212
-0.108135,0.099716,1.000210
-0.109815,0.097659,1.000206
-0.111677,0.095759,1.000205
-0.113703,0.094039,1.000212
-0.115877,0.092520,1.000230
-0.118180,0.091194,1.000262
-0.120592,0.090029,1.000303
-0.123093,0.088991,1.000353
-0.125664,0.088048,1.000408
-0.128283,0.087164,1.000467
-0.130928,0.086304,1.000526
-0.133579,0.085434,1.000582
-0.136213,0.084516,1.000634
-0.138809,0.083514,1.000679
-0.141343,0.082391,1.000714
-0.143792,0.081110,1.000735
-0.146134,0.079632,1.000742
-0.148349,0.077936,1.000731
-0.150425,0.076038,1.000705
-0.152350,0.073955,1.000667
-0.154114,0.071706,1.000619
-0.155704,0.069310,1.000562
-0.157109,0.066787,1.000500
-0.158318,0.064157,1.000435
-0.159320,0.061439,1.000369
-0.160103,0.058655,1.000305
-0.160656,0.055824,1.000245
-0.160969,0.052968,1.000191
-0.161030,0.050107,1.000147
-0.160833,0.047259,1.000114
-0.160409,0.044429,1.000092
-0.159796,0.041611,1.000079
-0.159036,0.038803,1.000075
-0.158172,0.036000,1.000077
-0.157244,0.033201,1.000084
-0.156294,0.030401,1.000094
-0.155365,0.027597,1.000107
-0.154499,0.024785,1.000121
-0.153739,0.021961,1.000134
-0.153126,0.019124,1.000145
-0.152703,0.016268,1.000152
-0.152511,0.013390,1.000154
-0.152548,0.010492,1.000150
-0.152773,0.007578,1.000141
-0.153144,0.004654,1.000127
-0.153615,0.001723,1.000109
-0.154144,-0.001209,1.000087
-0.154688,-0.004137,1.000062
-0.155202,-0.007056,1.000033
-0.155644,-0.009961,1.000002
-0.155971,-0.012848,0.999968
-0.156140,-0.015711,0.999933
-0.156109,-0.018546,0.999897
-0.155836,-0.021348,0.999860
-0.155301,-0.024115,0.999822
-0.154541,-0.026851,0.999785
-0.153602,-0.029562,0.999749
-0.152531,-0.032252,0.999714
-0.151376,-0.034928,0.999682
-0.150181,-0.037594,0.999653
-0.148992,-0.040256,0.999628
-0.147855,-0.042920,0.999607
-0.146814,-0.045590,0.999591
-0.145913,-0.048271,0.999580
-0.145195,-0.050970,0.999576
-0.144704,-0.053689,0.999578
-0.144475,-0.056435,0.999588
-0.144484,-0.059202,0.999604
-0.144680,-0.061983,0.999624
-0.145008,-0.064771,0.999646
-0.145419,-0.067558,0.999667
-0.145861,-0.070336,0.999687
-0.146283,-0.073098,0.999702
-0.146636,-0.075837,0.999712
-0.146873,-0.078547,0.999714
-0.146944,-0.081219,0.999706
-0.146804,-0.083848,0.999687
-0.146407,-0.086426,0.999654
-0.145708,-0.088947,0.999607
-0.144695,-0.091393,0.999546
-0.143398,-0.093728,0.999478
-0.141848,-0.095918,0.999408
-0.140077,-0.097928,0.999343
-0.138116,-0.099725,0.999287
-0.135996,-0.101275,0.999247
-0.133747,-0.102548,0.999228
-0.131399,-0.103512,0.999236
-0.128980,-0.104137,0.999275
-0.126519,-0.104394,0.999350
-0.124044,-0.104255,0.999468
-0.121581,-0.103692,0.999631
-0.121581,-0.103692,0.999631
-0.119109,-0.103068,0.999801
-0.116600,-0.102753,0.999935
-0.114074,-0.102737,1.000037
-0.111550,-0.103005,1.000111
-0.109051,-0.103544,1.000161
-0.106595,-0.104342,1.000192
-0.104206,-0.105382,1.000208
-0.101906,-0.106652,1.000212
-0.099716,-0.108135,1.000210
-0.097659,-0.109815,1.000206
-0.095759,-0.111677,1.000205
-0.094039,-0.113703,1.000212
-0.092520,-0.115877,1.000230
-0.091194,-0.118180,1.000262
-0.090029,-0.120592,1.000303
-0.088991,-0.123093,1.000353
-0.088048,-0.125664,1.000408
-0.087164,-0.128283,1.000467
-0.086304,-0.130928,1.000526
-0.085434,-0.133579,1.000582
-0.084516,-0.136213,1.000634
-0.083514,-0.138809,1.000679
-0.082391,-0.141343,1.000714
-0.081110,-0.143792,1.000735
-0.079632,-0.146134,1.000742
-0.077936,-0.148349,1.000731
-0.076038,-0.150425,1.000705
-0.073955,-0.152350,1.000667
-0.071706,-0.154114,1.000619
-0.069310,-0.155704,1.000562
-0.066787,-0.157109,1.000500
-0.064157,-0.158318,1.000435
-0.061439,-0.159320,1.000369
-0.058655,-0.160103,1.000305
-0.055824,-0.160656,1.000245
-0.052968,-0.160969,1.000191
-0.050107,-0.161030,1.000147
-0.047259,-0.160833,1.000114
-0.044429,-0.160409,1.000092
-0.041611,-0.159796,1.000079
-0.038803,-0.159036,1.000075
-0.036000,-0.158172,1.000077
-0.033201,-0.157244,1.000084
-0.030401,-0.156294,1.000094
-0.027597,-0.155365,1.000107
-0.024785,-0.154499,1.000121
-0.021961,-0.153739,1.000134
-0.019124,-0.153126,1.000145
-0.016268,-0.152703,1.000152
-0.013390,-0.152511,1.000154
-0.010492,-0.152548,1.000150
-0.007578,-0.152773,1.000141
-0.004654,-0.153144,1.000127
-0.001723,-0.153615,1.000109
0.001209,-0.154144,1.000087
0.004137,-0.154688,1.000062
0.007056,-0.155202,1.000033
0.009961,-0.155644,1.000002
0.012848,-0.155971,0.999968
0.015711,-0.156140,0.999933
0.018546,-0.156109,0.999897
0.021348,-0.155836,0.999860
0.024115,-0.155301,0.999822
0.026851,-0.154541,0.999785
0.029562,-0.153602,0.999749
0.032252,-0.152531,0.999714
0.034928,-0.151376,0.999682
0.037594,-0.150181,0.999653
0.040256,-0.148992,0.999628
0.042920,-0.147855,0.999607
0.045590,-0.146814,0.999591
0.048271,-0.145913,0.999580
0.050970,-0.145195,0.999576
0.053689,-0.144704,0.999578
0.056435,-0.144475,0.999588
0.059202,-0.144484,0.999604
0.061983,-0.144680,0.999624
0.064771,-0.145008,0.999646
0.067558,-0.145419,0.999667
0.070336,-0.145861,0.999687
0.073098,-0.146283,0.999702
0.075837,-0.146636,0.999712
0.078547,-0.146873,0.999714
0.081219,-0.146944,0.999706
0.083848,-0.146804,0.999687
0.086426,-0.146407,0.999654
0.088947,-0.145708,0.999607
0.091393,-0.144695,0.999546
0.093728,-0.143398,0.999478
0.095918,-0.141848,0.999408
0.097928,-0.140077,0.999343
0.099725,-0.138116,0.999287
0.101275,-0.135996,0.999247
0.102548,-0.133747,0.999228
0.103512,-0.131399,0.999236
0.104137,-0.128980,0.999275
0.104394,-0.126519,0.999350
0.104255,-0.124044,0.999468
0.103692,-0.121581,0.999631
0.103692,-0.121581,0.999631
0.103068,-0.119109,0.999801
0.102753,-0.116600,0.999935
0.102737,-0.114074,1.000037
0.103005,-0.111550,1.000111
0.103544,-0.109051,1.000161
0.104342,-0.106595,1.000192
0.105382,-0.104206,1.000208
0.106652,-0.101906,1.000212
0.108135,-0.099716,1.000210
0.109815,-0.097659,1.000206
0.111677,-0.095759,1.000205
0.113703,-0.094039,1.000212
0.115877,-0.092520,1.000230
0.118180,-0.091194,1.000262
0.120592,-0.090029,1.000303
0.123093,-0.088991,1.000353
0.125664,-0.088048,1.000408
0.128283,-0.087164,1.000467
0.130928,-0.086304,1.000526
0.133579,-0.085434,1.000582
0.136213,-0.084516,1.000634
0.138809,-0.083514,1.000679
0.141343,-0.082391,1.000714
0.143792,-0.081110,1.000735
0.146134,-0.079632,1.000742
0.148349,-0.077936,1.000731
0.150425,-0.076038,1.000705
0.152350,-0.073955,1.000667
0.154114,-0.071706,1.000619
0.155704,-0.069310,1.000562
0.157109,-0.066787,1.000500
0.158318,-0.064157,1.000435
0.159320,-0.061439,1.000369
0.160103,-0.058655,1.000305
0.160656,-0.055824,1.000245
0.160969,-0.052968,1.000191
0.161030,-0.050107,1.000147
0.160833,-0.047259,1.000114
0.160409,-0.044429,1.000092
0.159796,-0.041611,1.000079
0.159036,-0.038803,1.000075
0.158172,-0.036000,1.000077
0.157244,-0.033201,1.000084
0.156294,-0.030401,1.000094
0.155365,-0.027597,1.000107
0.154499,-0.024785,1.000121
0.153739,-0.021961,1.000134
0.153126,-0.019124,1.000145
0.152703,-0.016268,1.000152
0.152511,-0.013390,1.000154
0.152548,-0.010492,1.000150
0.152773,-0.007578,1.000141
0.153144,-0.004654,1.000127
0.153615,-0.001723,1.000109
0.154144,0.001209,1.000087
0.154688,0.004137,1.000062
0.155202,0.007056,1.000033
0.155644,0.009961,1.000002
0.155971,0.012848,0.999968
0.156140,0.015711,0.999933
0.156109,0.018546,0.999897
0.155836,0.021348,0.999860
0.155301,0.024115,0.999822
0.154541,0.026851,0.999785
0.153602,0.029562,0.999749
0.152531,0.032252,0.999714
0.151376,0.034928,0.999682
0.150181,0.037594,0.999653
0.148992,0.040256,0.999628
0.147855,0.042920,0.999607
0.146814,0.045590,0.999591
0.145913,0.048271,0.999580
0.145195,0.050970,0.999576
0.144704,0.053689,0.999578
0.144475,0.056435,0.999588
0.144484,0.059202,0.999604
0.144680,0.061983,0.999624
0.145008,0.064771,0.999646
0.145419,0.067558,0.999667
0.145861,0.070336,0.999687
0.146283,0.073098,0.999702
0.146636,0.075837,0.999712
0.146873,0.078547,0.999714
0.146944,0.081219,0.999706
0.146804,0.083848,0.999687
0.146407,0.086426,0.999654
0.145708,0.088947,0.999607
0.144695,0.091393,0.999546
0.143398,0.093728,0.999478
0.141848,0.095918,0.999408
0.140077,0.097928,0.999343
0.138116,0.099725,0.999287
0.135996,0.101275,0.999247
0.133747,0.102548,0.999228
0.131399,0.103512,0.999236
0.128980,0.104137,0.999275
0.126519,0.104394,0.999350
0.124044,0.104255,0.999468
0.121581,0.103692,0.999631


==> cylinder_e1_r3_line_D=1.000000_u=0.5_dir=1.csv <==
0.105339,0.106422,0.999378
0.103232,0.104918,0.999654
0.100961,0.103828,0.999870
0.098564,0.103133,1.000032
0.096078,0.102815,1.000146
0.093541,0.102855,1.000221
0.090992,0.103235,1.000263
0.088472,0.103934,1.000279
0.086020,0.104931,1.000278
0.083679,0.106205,1.000267
0.081490,0.107734,1.000254
0.079499,0.109496,1.000248
0.077747,0.111465,1.000256
0.076276,0.113620,1.000286
0.075080,0.115936,1.000340
0.074115,0.118390,1.000413
0.073336,0.120958,1.000502
0.072697,0.123615,1.000601
0.072153,0.126337,1.000707
0.071655,0.129098,1.000815
0.071155,0.131873,1.000920
0.070605,0.134634,1.001018
0.069954,0.137356,1.001105
0.069152,0.140010,1.001174
0.068148,0.142571,1.001222
0.066890,0.145010,1.001244
0.065352,0.147302,1.001238
0.063554,0.149434,1.001206
0.061524,0.151390,1.001152
0.059290,0.153154,1.001080
0.056879,0.154714,1.000995
0.054321,0.156052,1.000899
0.051645,0.157156,1.000798
0.048879,0.158009,1.000694
0.046056,0.158599,1.000593
0.043203,0.158909,1.000498
0.040352,0.158925,1.000413
0.037535,0.158633,1.000343
0.034776,0.158027,1.000291
0.032075,0.157140,1.000256
0.029422,0.156023,1.000236
0.026807,0.154726,1.000228
0.024218,0.153301,1.000231
0.021645,0.151800,1.000242
0.019077,0.150273,1.000258
0.016503,0.148774,1.000278
0.013912,0.147353,1.000298
0.011293,0.146064,1.000317
0.008636,0.144959,1.000331
0.005929,0.144088,1.000339
0.003162,0.143504,1.000338
0.000335,0.143205,1.000328
-0.002542,0.143143,1.000308
-0.005457,0.143269,1.000281
-0.008399,0.143530,1.000246
-0.011357,0.143876,1.000204
-0.014321,0.144257,1.000157
-0.017280,0.144621,1.000105
-0.020221,0.144918,1.000049
-0.023136,0.145098,0.999990
-0.026011,0.145111,0.999929
-0.028838,0.144908,0.999866
-0.031605,0.144439,0.999802
-0.034308,0.143680,0.999738
-0.036953,0.142673,0.999676
-0.039552,0.141473,0.999615
-0.042116,0.140131,0.999557
-0.044655,0.138702,0.999503
-0.047180,0.137237,0.999453
-0.049701,0.135790,0.999408
-0.052229,0.134410,0.999370
-0.054774,0.133150,0.999339
-0.057345,0.132059,0.999315
-0.059953,0.131187,0.999300
-0.062608,0.130583,0.999295
-0.065318,0.130287,0.999299
-0.068075,0.130270,0.999312
-0.070867,0.130470,0.999330
-0.073678,0.130824,0.999350
-0.076495,0.131271,0.999371
-0.079305,0.131749,0.999388
-0.082094,0.132199,0.999400
-0.084848,0.132562,0.999404
-0.087556,0.132780,0.999397
-0.090204,0.132796,0.999376
-0.092781,0.132555,0.999340
-0.095273,0.132001,0.999286
-0.097668,0.131083,0.999211
-0.099945,0.129792,0.999119
-0.102062,0.128176,0.999016
-0.103983,0.126289,0.998914
-0.105668,0.124182,0.998820
-0.107081,0.121906,0.998744
-0.108185,0.119512,0.998693
-0.108944,0.117048,0.998677
-0.109326,0.114563,0.998702
-0.109296,0.112105,0.998777
-0.108823,0.109718,0.998910
-0.107875,0.107448,0.999108
-0.106422,0.105339,0.999378
-0.106422,0.105339,0.999378
-0.104918,0.103232,0.999654
-0.103828,0.100961,0.999870
-0.103133,0.098564,1.000032
-0.102815,0.096078,1.000146
-0.102855,0.093541,1.000221
-0.103235,0.090992,1.000263
-0.103934,0.088472,1.000279
-0.104931,0.086020,1.000278
-0.106205,0.083679,1.000267
-0.107734,0.081490,1.000254
-0.109496,0.079499,1.000248
-0.111465,0.077747,1.000256
-0.113620,0.076276,1.000286
-0.115936,0.075080,1.000340
-0.118390,0.074115,1.000413
-0.120958,0.073336,1.000502
-0.123615,0.072697,1.000601
-0.126337,0.072153,1.000707
-0.129098,0.071655,1.000815
-0.131873,0.071155,1.000920
-0.134634,0.070605,1.001018
-0.137356,0.069954,1.001105
-0.140010,0.069152,1.001174
-0.142571,0.068148,1.001222
-0.145010,0.066890,1.001244
-0.147302,0.065352,1.001238
-0.149434,0.063554,1.001206
-0.151390,0.061524,1.001152
-0.153154,0.059290,1.001080
-0.154714,0.056879,1.000995
-0.156052,0.054321,1.000899
-0.157156,0.051645,1.000798
-0.158009,0.048879,1.000694
-0.158599,0.046056,1.000593
-0.158909,0.043203,1.000498
-0.158925,0.040352,1.000413
-0.158633,0.037535,1.000343
-0.158027,0.034776,1.000291
-0.157140,0.032075,1.000256
-0.156023,0.029422,1.000236
-0.154726,0.026807,1.000228
-0.153301,0.024218,1.000231
-0.151800,0.021645,1.000242
-0.150273,0.019077,1.000258
-0.148774,0.016503,1.000278
-0.147353,0.013912,1.000298
-0.146064,0.011293,1.000317
-0.144959,0.008636,1.000331
-0.144088,0.005929,1.000339
-0.143504,0.003162,1.000338
-0.143205,0.000335,1.000328
-0.143143,-0.002542,1.000308
-0.143269,-0.005457,1.000281
-0.143530,-0.008399,1.000246
-0.143876,-0.011357,1.000204
-0.144257,-0.014321,1.000157
-0.144621,-0.017280,1.000105
-0.144918,-0.020221,1.000049
-0.145098,-0.023136,0.999990
-0.145111,-0.026011,0.999929
-0.144908,-0.028838,0.999866
-0.144439,-0.031605,0.999802
-0.143680,-0.034308,0.999738
-0.142673,-0.036953,0.999676
-0.141473,-0.039552,0.999615
-0.140131,-0.042116,0.999557
-0.138702,-0.044655,0.999503
-0.137237,-0.047180,0.999453
-0.135790,-0.049701,0.999408
-0.134410,-0.052229,0.999370
-0.133150,-0.054774,0.999339
-0.132059,-0.057345,0.999315
-0.131187,-0.059953,0.999300
-0.130583,-0.062608,0.999295
-0.130287,-0.065318,0.999299
-0.130270,-0.068075,0.999312
-0.130470,-0.070867,0.999330
-0.130824,-0.073678,0.999350
-0.131271,-0.076495,0.999371
-0.131749,-0.079305,0.999388
-0.132199,-0.082094,0.999400
-0.132562,-0.084848,0.999404
-0.132780,-0.087556,0.999397
-0.132796,-0.090204,0.999376
-0.132555,-0.092781,0.999340
-0.132001,-0.095273,0.999286
-0.131083,-0.097668,0.999211
-0.129792,-0.099945,0.999119
-0.128176,-0.102062,0.999016
-0.126289,-0.103983,0.998914
-0.124182,-0.105668,0.998820
-0.121906,-0.107081,0.998744
-0.119512,-0.108185,0.998693
-0.117048,-0.108944,0.998677
-0.114563,-0.109326,0.998702
-0.112105,-0.109296,0.998777
-0.109718,-0.108823,0.998910
-0.107448,-0.107875,0.999108
-0.105339,-0.106422,0.999378
-0.105339,-0.106422,0.999378
-0.103232,-0.104918,0.999654
-0.100961,-0.103828,0.999870
-0.098564,-0.103133,1.000032
-0.096078,-0.102815,1.000146
-0.093541,-0.102855,1.000221
-0.090992,-0.103235,1.000263
-0.088472,-0.103934,1.000279
-0.086020,-0.104931,1.000278
-0.083679,-0.106205,1.000267
-0.081490,-0.107734,1.000254
-0.079499,-0.109496,1.000248
-0.077747,-0.111465,1.000256
-0.076276,-0.113620,1.000286
-0.075080,-0.115936,1.000340
-0.074115,-0.118390,1.000413
-0.073336,-0.120958,1.000502
-0.072697,-0.123615,1.000601
-0.072153,-0.126337,1.000707
-0.071655,-0.129098,1.000815
-0.071155,-0.131873,1.000920
-0.070605,-0.134634,1.001018
-0.069954,-0.137356,1.001105
-0.069152,-0.140010,1.001174
-0.068148,-0.142571,1.001222
-0.066890,-0.145010,1.001244
-0.065352,-0.147302,1.001238
-0.063554,-0.149434,1.001206
-0.061524,-0.151390,1.001152
-0.059290,-0.153154,1.001080
-0.056879,-0.154714,1.000995
-0.054321,-0.156052,1.000899
-0.051645,-0.157156,1.000798
-0.048879,-0.158009,1.000694
-0.046056,-0.158599,1.000593
-0.043203,-0.158909,1.000498
-0.040352,-0.158925,1.000413
-0.037535,-0.158633,1.000343
-0.034776,-0.158027,1.000291
-0.032075,-0.157140,1.000256
-0.029422,-0.156023,1.000236
-0.026807,-0.154726,1.000228
-0.024218,-0.153301,1.000231
-0.021645,-0.151800,1.000242
-0.019077,-0.150273,1.000258
-0.016503,-0.148774,1.000278
-0.013912,-0.147353,1.000298
-0.011293,-0.146064,1.000317
-0.008636,-0.144959,1.000331
-0.005929,-0.144088,1.000339
-0.003162,-0.143504,1.000338
-0.000335,-0.143205,1.000328
0.002542,-0.143143,1.000308
0.005457,-0.143269,1.000281
0.008399,-0.143530,1.000246
0.011357,-0.143876,1.000204
0.014321,-0.144257,1.000157
0.017280,-0.144621,1.000105
0.020221,-0.144918,1.000049
0.023136,-0.145098,0.999990
0.026011,-0.145111,0.999929
0.028838,-0.144908,0.999866
0.031605,-0.144439,0.999802
0.034308,-0.143680,0.999738
0.036953,-0.142673,0.999676
0.039552,-0.141473,0.999615
0.042116,-0.140131,0.999557
0.044655,-0.138702,0.999503
0.047180,-0.137237,0.999453
0.049701,-0.135790,0.999408
0.052229,-0.134410,0.999370
0.054774,-0.133150,0.999339
0.057345,-0.132059,0.999315
0.059953,-0.131187,0.999300
0.062608,-0.130583,0.999295
0.065318,-0.130287,0.999299
0.068075,-0.130270,0.999312
0.070867,-0.130470,0.999330
0.073678,-0.130824,0.999350
0.076495,-0.131271,0.999371
0.079305,-0.131749,0.999388
0.082094,-0.132199,0.999400
0.084848,-0.132562,0.999404
0.087556,-0.132780,0.999397
0.090204,-0.132796,0.999376
0.092781,-0.132555,0.999340
0.095273,-0.132001,0.999286
0.097668,-0.131083,0.999211
0.099945,-0.129792,0.999119
0.102062,-0.128176,0.999016
0.103983,-0.126289,0.998914
0.105668,-0.124182,0.998820
0.107081,-0.121906,0.998744
0.108185,-0.119512,0.998693
0.108944,-0.117048,0.998677
0.109326,-0.114563,0.998702
0.109296,-0.112105,0.998777
0.108823,-0.109718,0.998910
0.107875,-0.107448,0.999108
0.106422,-0.105339,0.999378
0.106422,-0.105339,0.999378
0.104918,-0.103232,0.999654
0.103828,-0.100961,0.999870
0.103133,-0.098564,1.000032
0.102815,-0.096078,1.000146
0.102855,-0.093541,1.000221
0.103235,-0.090992,1.000263
0.103934,-0.088472,1.000279
0.104931,-0.086020,1.000278
0.106205,-0.083679,1.000267
0.107734,-0.081490,1.000254
0.109496,-0.079499,1.000248
0.111465,-0.077747,1.000256
0.113620,-0.076276,1.000286
0.115936,-0.075080,1.000340
0.118390,-0.074115,1.000413
0.120958,-0.073336,1.000502
0.123615,-0.072697,1.000601
0.126337,-0.072153,1.000707
0.129098,-0.071655,1.000815
0.131873,-0.071155,1.000920
0.134634,-0.070605,1.001018
0.137356,-0.069954,1.001105
0.140010,-0.069152,1.001174
0.142571,-0.068148,1.001222
0.145010,-0.066890,1.001244
0.147302,-0.065352,1.001238
0.149434,-0.063554,1.001206
0.151390,-0.061524,1.001152
0.153154,-0.059290,1.001080
0.154714,-0.056879,1.000995
0.156052,-0.054321,1.000899
0.157156,-0.051645,1.000798
0.158009,-0.048879,1.000694
0.158599,-0.046056,1.000593
0.158909,-0.043203,1.000498
0.158925,-0.040352,1.000413
0.158633,-0.037535,1.000343
0.158027,-0.034776,1.000291
0.157140,-0.032075,1.000256
0.156023,-0.029422,1.000236
0.154726,-0.026807,1.000228
0.153301,-0.024218,1.000231
0.151800,-0.021645,1.000242
0.150273,-0.019077,1.000258
0.148774,-0.016503,1.000278
0.147353,-0.013912,1.000298
0.146064,-0.011293,1.000317
0.144959,-0.008636,1.000331
0.144088,-0.005929,1.000339
0.143504,-0.003162,1.000338
0.143205,-0.000335,1.000328
0.143143,0.002542,1.000308
0.143269,0.005457,1.000281
0.143530,0.008399,1.000246
0.143876,0.011357,1.000204
0.144257,0.014321,1.000157
0.144621,0.017280,1.000105
0.144918,0.020221,1.000049
0.145098,0.023136,0.999990
0.145111,0.026011,0.999929
0.144908,0.028838,0.999866
0.144439,0.031605,0.999802
0.143680,0.034308,0.999738
0.142673,0.036953,0.999676
0.141473,0.039552,0.999615
0.140131,0.042116,0.999557
0.138702,0.044655,0.999503
0.137237,0.047180,0.999453
0.135790,0.049701,0.999408
0.134410,0.052229,0.999370
0.133150,0.054774,0.999339
0.132059,0.057345,0.999315
0.131187,0.059953,0.999300
0.130583,0.062608,0.999295
0.130287,0.065318,0.999299
0.130270,0.068075,0.999312
0.130470,0.070867,0.999330
0.130824,0.073678,0.999350
0.131271,0.076495,0.999371
0.131749,0.079305,0.999388
0.132199,0.082094,0.999400
0.132562,0.084848,0.999404
0.132780,0.087556,0.999397
0.132796,0.090204,0.999376
0.132555,0.092781,0.999340
0.132001,0.095273,0.999286
0.131083,0.097668,0.999211
0.129792,0.099945,0.999119
0.128176,0.102062,0.999016
0.126289,0.103983,0.998914
0.124182,0.105668,0.998820
0.121906,0.107081,0.998744
0.119512,0.108185,0.998693
0.117048,0.108944,0.998677
0.114563,0.109326,0.998702
0.112105,0.109296,0.998777
0.109718,0.108823,0.998910
0.107448,0.107875,0.999108
0.105339,0.106422,0.999378


==> cylinder_e1_r3_out.csv <==
Load factor, Moment
0,0
0.1,641.5408615
0.2,1262.206043
0.3,1841.7448
0.4,2361.137963
0.5,2803.168491
0.6,3152.939229
0.7,3398.322654
0.8,3536.592821
0.9,3571.900038
1,3511.173099


==> cylinder_e1_r4_TFT_line_D=0.700000_u=0.5_dir=1.csv <==
0.145112,0.088924,1.000000
0.143823,0.090994,1.000000
0.142496,0.093057,1.000000
0.141133,0.095113,1.000000
0.139731,0.097160,1.000000
0.138292,0.099197,1.000000
0.136815,0.101225,1.000000
0.135301,0.103241,1.000000
0.133748,0.105245,1.000000
0.132157,0.107236,1.000000
0.130528,0.109212,1.000000
0.128861,0.111174,1.000000
0.127157,0.113120,1.000000
0.125415,0.115048,1.000000
0.123635,0.116959,1.000000
0.121817,0.118851,1.000000
0.119963,0.120722,1.000000
0.118071,0.122573,1.000000
0.116143,0.124402,1.000000
0.114178,0.126208,1.000000
0.112177,0.127990,1.000000
0.110140,0.129746,1.000000
0.108068,0.131477,1.000000
0.105960,0.133181,1.000000
0.103819,0.134858,1.000000
0.101643,0.136505,1.000000
0.099434,0.138122,1.000000
0.097192,0.139709,1.000000
0.094918,0.141264,1.000000
0.092613,0.142786,1.000000
0.090276,0.144275,1.000000
0.087909,0.145729,1.000000
0.085512,0.147148,1.000000
0.083087,0.148531,1.000000
0.080634,0.149877,1.000000
0.078154,0.151185,1.000000
0.075647,0.152455,1.000000
0.073116,0.153685,1.000000
0.070559,0.154875,1.000000
0.067980,0.156025,1.000000
0.065377,0.157133,1.000000
0.062753,0.158199,1.000000
0.060109,0.159223,1.000000
0.057445,0.160203,1.000000
0.054763,0.161139,1.000000
0.052063,0.162032,1.000000
0.049347,0.162880,1.000000
0.046616,0.163682,1.000000
0.043871,0.164439,1.000000
0.041114,0.165150,1.000000
0.038344,0.165815,1.000000
0.035564,0.166434,1.000000
0.032775,0.167005,1.000000
0.029977,0.167530,1.000000
0.027172,0.168008,1.000000
0.024362,0.168438,1.000000
0.021547,0.168821,1.000000
0.018728,0.169157,1.000000
0.015907,0.169446,1.000000
0.013085,0.169687,1.000000
0.010264,0.169881,1.000000
0.007443,0.170028,1.000000
0.004625,0.170128,1.000000
0.001811,0.170181,1.000000
-0.000999,0.170188,1.000000
-0.003803,0.170148,1.000000
-0.006600,0.170063,1.000000
-0.009388,0.169932,1.000000
-0.012168,0.169755,1.000000
-0.014937,0.169534,1.000000
-0.017695,0.169268,1.000000
-0.020440,0.168959,1.000000
-0.023173,0.168606,1.000000
-0.025890,0.168210,1.000000
-0.028593,0.167772,1.000000
-0.031279,0.167292,1.000000
-0.033948,0.166771,1.000000
-0.036599,0.166209,1.000000
-0.039232,0.165607,1.000000
-0.041844,0.164967,1.000000
-0.044436,0.164287,1.000000
-0.047007,0.163570,1.000000
-0.049555,0.162816,1.000000
-0.052081,0.162026,1.000000
-0.054583,0.161201,1.000000
-0.057061,0.160340,1.000000
-0.059514,0.159446,1.000000
-0.061942,0.158518,1.000000
-0.064345,0.157559,1.000000
-0.066720,0.156567,1.000000
-0.069069,0.155546,1.000000
-0.071390,0.154494,1.000000
-0.073683,0.153413,1.000000
-0.075948,0.152305,1.000000
-0.078185,0.151169,1.000000
-0.080392,0.150007,1.000000
-0.082570,0.148819,1.000000
-0.084718,0.147607,1.000000
-0.086836,0.146371,1.000000
-0.088924,0.145112,1.000000
-0.088924,0.145112,1.000000
-0.090994,0.143823,1.000000
-0.093057,0.142496,1.000000
-0.095113,0.141133,1.000000
-0.097160,0.139731,1.000000
-0.099197,0.138292,1.000000
-0.101225,0.136815,1.000000
-0.103241,0.135301,1.000000
-0.105245,0.133748,1.000000
-0.107236,0.132157,1.000000
-0.109212,0.130528,1.000000
-0.111174,0.128861,1.000000
-0.113120,0.127157,1.000000
-0.115048,0.125415,1.000000
-0.116959,0.123635,1.000000
-0.118851,0.121817,1.000000
-0.120722,0.119963,1.000000
-0.122573,0.118071,1.000000
-0.124402,0.116143,1.000000
-0.126208,0.114178,1.000000
-0.127990,0.112177,1.000000
-0.129746,0.110140,1.000000
-0.131477,0.108068,1.000000
-0.133181,0.105960,1.000000
-0.134858,0.103819,1.000000
-0.136505,0.101643,1.000000
-0.138122,0.099434,1.000000
-0.139709,0.097192,1.000000
-0.141264,0.094918,1.000000
-0.142786,0.092613,1.000000
-0.144275,0.090276,1.000000
-0.145729,0.087909,1.000000
-0.147148,0.085512,1.000000
-0.148531,0.083087,1.000000
-0.149877,0.080634,1.000000
-0.151185,0.078154,1.000000
-0.152455,0.075647,1.000000
-0.153685,0.073116,1.000000
-0.154875,0.070559,1.000000
-0.156025,0.067980,1.000000
-0.157133,0.065377,1.000000
-0.158199,0.062753,1.000000
-0.159223,0.060109,1.000000
-0.160203,0.057445,1.000000
-0.161139,0.054763,1.000000
-0.162032,0.052063,1.000000
-0.162880,0.049347,1.000000
-0.163682,0.046616,1.000000
-0.164439,0.043871,1.000000
-0.165150,0.041114,1.000000
-0.165815,0.038344,1.000000
-0.166434,0.035564,1.000000
-0.167005,0.032775,1.000000
-0.167530,0.029977,1.000000
-0.168008,0.027172,1.000000
-0.168438,0.024362,1.000000
-0.168821,0.021547,1.000000
-0.169157,0.018728,1.000000
-0.169446,0.015907,1.000000
-0.169687,0.013085,1.000000
-0.169881,0.010264,1.000000
-0.170028,0.007443,1.000000
-0.170128,0.004625,1.000000
-0.170181,0.001811,1.000000
-0.170188,-0.000999,1.000000
-0.170148,-0.003803,1.000000
-0.170063,-0.006600,1.000000
-0.169932,-0.009388,1.000000
-0.169755,-0.012168,1.000000
-0.169534,-0.014937,1.000000
-0.169268,-0.017695,1.000000
-0.168959,-0.020440,1.000000
-0.168606,-0.023173,1.000000
-0.168210,-0.025890,1.000000
-0.167772,-0.028593,1.000000
-0.167292,-0.031279,1.000000
-0.166771,-0.033948,1.000000
-0.166209,-0.036599,1.000000
-0.165607,-0.039232,1.000000
-0.164967,-0.041844,1.000000
-0.164287,-0.044436,1.000000
-0.163570,-0.047007,1.000000
-0.162816,-0.049555,1.000000
-0.162026,-0.052081,1.000000
-0.161201,-0.054583,1.000000
-0.160340,-0.057061,1.000000
-0.159446,-0.059514,1.000000
-0.158518,-0.061942,1.000000
-0.157559,-0.064345,1.000000
-0.156567,-0.066720,1.000000
-0.155546,-0.069069,1.000000
-0.154494,-0.071390,1.000000
-0.153413,-0.073683,1.000000
-0.152305,-0.075948,1.000000
-0.151169,-0.078185,1.000000
-0.150007,-0.080392,1.000000
-0.148819,-0.082570,1.000000
-0.147607,-0.084718,1.000000
-0.146371,-0.086836,1.000000
-0.145112,-0.088924,1.000000
-0.145112,-0.088924,1.000000
-0.143823,-0.090994,1.000000
-0.142496,-0.093057,1.000000
-0.141133,-0.095113,1.000000
-0.139731,-0.097160,1.000000
-0.138292,-0.099197,1.000000
-0.136815,-0.101225,1.000000
-0.135301,-0.103241,1.000000
-0.133748,-0.105245,1.000000
-0.132157,-0.107236,1.000000
-0.130528,-0.109212,1.000000
-0.128861,-0.111174,1.000000
-0.127157,-0.113120,1.000000
-0.125415,-0.115048,1.000000
-0.123635,-0.116959,1.000000
-0.121817,-0.118851,1.000000
-0.119963,-0.120722,1.000000
-0.118071,-0.122573,1.000000
-0.116143,-0.124402,1.000000
-0.114178,-0.126208,1.000000
-0.112177,-0.127990,1.000000
-0.110140,-0.129746,1.000000
-0.108068,-0.131477,1.000000
-0.105960,-0.133181,1.000000
-0.103819,-0.134858,1.000000
-0.101643,-0.136505,1.000000
-0.099434,-0.138122,1.000000
-0.097192,-0.139709,1.000000
-0.094918,-0.141264,1.000000
-0.092613,-0.142786,1.000000
-0.090276,-0.144275,1.000000
-0.087909,-0.145729,1.000000
-0.085512,-0.147148,1.000000
-0.083087,-0.148531,1.000000
-0.080634,-0.149877,1.000000
-0.078154,-0.151185,1.000000
-0.075647,-0.152455,1.000000
-0.073116,-0.153685,1.000000
-0.070559,-0.154875,1.000000
-0.067980,-0.156025,1.000000
-0.065377,-0.157133,1.000000
-0.062753,-0.158199,1.000000
-0.060109,-0.159223,1.000000
-0.057445,-0.160203,1.000000
-0.054763,-0.161139,1.000000
-0.052063,-0.162032,1.000000
-0.049347,-0.162880,1.000000
-0.046616,-0.163682,1.000000
-0.043871,-0.164439,1.000000
-0.041114,-0.165150,1.000000
-0.038344,-0.165815,1.000000
-0.035564,-0.166434,1.000000
-0.032775,-0.167005,1.000000
-0.029977,-0.167530,1.000000
-0.027172,-0.168008,1.000000
-0.024362,-0.168438,1.000000
-0.021547,-0.168821,1.000000
-0.018728,-0.169157,1.000000
-0.015907,-0.169446,1.000000
-0.013085,-0.169687,1.000000
-0.010264,-0.169881,1.000000
-0.007443,-0.170028,1.000000
-0.004625,-0.170128,1.000000
-0.001811,-0.170181,1.000000
0.000999,-0.170188,1.000000
0.003803,-0.170148,1.000000
0.006600,-0.170063,1.000000
0.009388,-0.169932,1.000000
0.012168,-0.169755,1.000000
0.014937,-0.169534,1.000000
0.017695,-0.169268,1.000000
0.020440,-0.168959,1.000000
0.023173,-0.168606,1.000000
0.025890,-0.168210,1.000000
0.028593,-0.167772,1.000000
0.031279,-0.167292,1.000000
0.033948,-0.166771,1.000000
0.036599,-0.166209,1.000000
0.039232,-0.165607,1.000000
0.041844,-0.164967,1.000000
0.044436,-0.164287,1.000000
0.047007,-0.163570,1.000000
0.049555,-0.162816,1.000000
0.052081,-0.162026,1.000000
0.054583,-0.161201,1.000000
0.057061,-0.160340,1.000000
0.059514,-0.159446,1.000000
0.061942,-0.158518,1.000000
0.064345,-0.157559,1.000000
0.066720,-0.156567,1.000000
0.069069,-0.155546,1.000000
0.071390,-0.154494,1.000000
0.073683,-0.153413,1.000000
0.075948,-0.152305,1.000000
0.078185,-0.151169,1.000000
0.080392,-0.150007,1.000000
0.082570,-0.148819,1.000000
0.084718,-0.147607,1.000000
0.086836,-0.146371,1.000000
0.088924,-0.145112,1.000000
0.088924,-0.145112,1.000000
0.090994,-0.143823,1.000000
0.093057,-0.142496,1.000000
0.095113,-0.141133,1.000000
0.097160,-0.139731,1.000000
0.099197,-0.138292,1.000000
0.101225,-0.136815,1.000000
0.103241,-0.135301,1.000000
0.105245,-0.133748,1.000000
0.107236,-0.132157,1.000000
0.109212,-0.130528,1.000000
0.111174,-0.128861,1.000000
0.113120,-0.127157,1.000000
0.115048,-0.125415,1.000000
0.116959,-0.123635,1.000000
0.118851,-0.121817,1.000000
0.120722,-0.119963,1.000000
0.122573,-0.118071,1.000000
0.124402,-0.116143,1.000000
0.126208,-0.114178,1.000000
0.127990,-0.112177,1.000000
0.129746,-0.110140,1.000000
0.131477,-0.108068,1.000000
0.133181,-0.105960,1.000000
0.134858,-0.103819,1.000000
0.136505,-0.101643,1.000000
0.138122,-0.099434,1.000000
0.139709,-0.097192,1.000000
0.141264,-0.094918,1.000000
0.142786,-0.092613,1.000000
0.144275,-0.090276,1.000000
0.145729,-0.087909,1.000000
0.147148,-0.085512,1.000000
0.148531,-0.083087,1.000000
0.149877,-0.080634,1.000000
0.151185,-0.078154,1.000000
0.152455,-0.075647,1.000000
0.153685,-0.073116,1.000000
0.154875,-0.070559,1.000000
0.156025,-0.067980,1.000000
0.157133,-0.065377,1.000000
0.158199,-0.062753,1.000000
0.159223,-0.060109,1.000000
0.160203,-0.057445,1.000000
0.161139,-0.054763,1.000000
0.162032,-0.052063,1.000000
0.162880,-0.049347,1.000000
0.163682,-0.046616,1.000000
0.164439,-0.043871,1.000000
0.165150,-0.041114,1.000000
0.165815,-0.038344,1.000000
0.166434,-0.035564,1.000000
0.167005,-0.032775,1.000000
0.167530,-0.029977,1.000000
0.168008,-0.027172,1.000000
0.168438,-0.024362,1.000000
0.168821,-0.021547,1.000000
0.169157,-0.018728,1.000000
0.169446,-0.015907,1.000000
0.169687,-0.013085,1.000000
0.169881,-0.010264,1.000000
0.170028,-0.007443,1.000000
0.170128,-0.004625,1.000000
0.170181,-0.001811,1.000000
0.170188,0.000999,1.000000
0.170148,0.003803,1.000000
0.170063,0.006600,1.000000
0.169932,0.009388,1.000000
0.169755,0.012168,1.000000
0.169534,0.014937,1.000000
0.169268,0.017695,1.000000
0.168959,0.020440,1.000000
0.168606,0.023173,1.000000
0.168210,0.025890,1.000000
0.167772,0.028593,1.000000
0.167292,0.031279,1.000000
0.166771,0.033948,1.000000
0.166209,0.036599,1.000000
0.165607,0.039232,1.000000
0.164967,0.041844,1.000000
0.164287,0.044436,1.000000
0.163570,0.047007,1.000000
0.162816,0.049555,1.000000
0.162026,0.052081,1.000000
0.161201,0.054583,1.000000
0.160340,0.057061,1.000000
0.159446,0.059514,1.000000
0.158518,0.061942,1.000000
0.157559,0.064345,1.000000
0.156567,0.066720,1.000000
0.155546,0.069069,1.000000
0.154494,0.071390,1.000000
0.153413,0.073683,1.000000
0.152305,0.075948,1.000000
0.151169,0.078185,1.000000
0.150007,0.080392,1.000000
0.148819,0.082570,1.000000
0.147607,0.084718,1.000000
0.146371,0.086836,1.000000
0.145112,0.088924,1.000000


==> cylinder_e1_r4_TFT_line_D=0.800000_u=0.5_dir=1.csv <==
0.132597,0.096337,1.000000
0.131203,0.098227,1.000000
0.129774,0.100108,1.000000
0.128310,0.101978,1.000000
0.126810,0.103837,1.000000
0.125274,0.105685,1.000000
0.123703,0.107520,1.000000
0.122096,0.109341,1.000000
0.120454,0.111147,1.000000
0.118776,0.112938,1.000000
0.117063,0.114713,1.000000
0.115315,0.116470,1.000000
0.113531,0.118210,1.000000
0.111713,0.119929,1.000000
0.109860,0.121629,1.000000
0.107972,0.123308,1.000000
0.106050,0.124965,1.000000
0.104094,0.126599,1.000000
0.102104,0.128209,1.000000
0.100082,0.129794,1.000000
0.098026,0.131354,1.000000
0.095938,0.132887,1.000000
0.093817,0.134392,1.000000
0.091666,0.135869,1.000000
0.089483,0.137316,1.000000
0.087270,0.138733,1.000000
0.085027,0.140119,1.000000
0.082755,0.141473,1.000000
0.080454,0.142794,1.000000
0.078125,0.144081,1.000000
0.075769,0.145334,1.000000
0.073387,0.146551,1.000000
0.070979,0.147732,1.000000
0.068546,0.148877,1.000000
0.066089,0.149984,1.000000
0.063609,0.151052,1.000000
0.061107,0.152082,1.000000
0.058583,0.153071,1.000000
0.056039,0.154021,1.000000
0.053476,0.154930,1.000000
0.050893,0.155797,1.000000
0.048294,0.156622,1.000000
0.045678,0.157405,1.000000
0.043046,0.158145,1.000000
0.040400,0.158842,1.000000
0.037741,0.159494,1.000000
0.035070,0.160103,1.000000
0.032387,0.160667,1.000000
0.029695,0.161186,1.000000
0.026993,0.161661,1.000000
0.024284,0.162090,1.000000
0.021568,0.162474,1.000000
0.018847,0.162812,1.000000
0.016121,0.163104,1.000000
0.013393,0.163351,1.000000
0.010662,0.163552,1.000000
0.007930,0.163707,1.000000
0.005199,0.163816,1.000000
0.002469,0.163880,1.000000
-0.000259,0.163899,1.000000
-0.002982,0.163872,1.000000
-0.005701,0.163800,1.000000
-0.008414,0.163683,1.000000
-0.011120,0.163521,1.000000
-0.013818,0.163315,1.000000
-0.016507,0.163066,1.000000
-0.019186,0.162772,1.000000
-0.021853,0.162435,1.000000
-0.024508,0.162056,1.000000
-0.027150,0.161635,1.000000
-0.029778,0.161171,1.000000
-0.032390,0.160666,1.000000
-0.034987,0.160121,1.000000
-0.037566,0.159536,1.000000
-0.040128,0.158911,1.000000
-0.042670,0.158247,1.000000
-0.045193,0.157545,1.000000
-0.047696,0.156805,1.000000
-0.050178,0.156029,1.000000
-0.052638,0.155216,1.000000
-0.055075,0.154369,1.000000
-0.057488,0.153486,1.000000
-0.059878,0.152570,1.000000
-0.062243,0.151620,1.000000
-0.064583,0.150638,1.000000
-0.066897,0.149625,1.000000
-0.069185,0.148581,1.000000
-0.071446,0.147507,1.000000
-0.073680,0.146404,1.000000
-0.075885,0.145273,1.000000
-0.078063,0.144115,1.000000
-0.080212,0.142930,1.000000
-0.082332,0.141719,1.000000
-0.084423,0.140483,1.000000
-0.086484,0.139224,1.000000
-0.088516,0.137941,1.000000
-0.090517,0.136637,1.000000
-0.092488,0.135310,1.000000
-0.094428,0.133964,1.000000
-0.096337,0.132597,1.000000
-0.096337,0.132597,1.000000
-0.098227,0.131203,1.000000
-0.100108,0.129774,1.000000
-0.101978,0.128310,1.000000
-0.103837,0.126810,1.000000
-0.105685,0.125274,1.000000
-0.107520,0.123703,1.000000
-0.109341,0.122096,1.000000
-0.111147,0.120454,1.000000
-0.112938,0.118776,1.000000
-0.114713,0.117063,1.000000
-0.116470,0.115315,1.000000
-0.118210,0.113531,1.000000
-0.119929,0.111713,1.000000
-0.121629,0.109860,1.000000
-0.123308,0.107972,1.000000
-0.124965,0.106050,1.000000
-0.126599,0.104094,1.000000
-0.128209,0.102104,1.000000
-0.129794,0.100082,1.000000
-0.131354,0.098026,1.000000
-0.132887,0.095938,1.000000
-0.134392,0.093817,1.000000
-0.135869,0.091666,1.000000
-0.137316,0.089483,1.000000
-0.138733,0.087270,1.000000
-0.140119,0.085027,1.000000
-0.141473,0.082755,1.000000
-0.142794,0.080454,1.000000
-0.144081,0.078125,1.000000
-0.145334,0.075769,1.000000
-0.146551,0.073387,1.000000
-0.147732,0.070979,1.000000
-0.148877,0.068546,1.000000
-0.149984,0.066089,1.000000
-0.151052,0.063609,1.000000
-0.152082,0.061107,1.000000
-0.153071,0.058583,1.000000
-0.154021,0.056039,1.000000
-0.154930,0.053476,1.000000
-0.155797,0.050893,1.000000
-0.156622,0.048294,1.000000
-0.157405,0.045678,1.000000
-0.158145,0.043046,1.000000
-0.158842,0.040400,1.000000
-0.159494,0.037741,1.000000
-0.160103,0.035070,1.000000
-0.160667,0.032387,1.000000
-0.161186,0.029695,1.000000
-0.161661,0.026993,1.000000
-0.162090,0.024284,1.000000
-0.162474,0.021568,1.000000
-0.162812,0.018847,1.000000
-0.163104,0.016121,1.000000
-0.163351,0.013393,1.000000
-0.163552,0.010662,1.000000
-0.163707,0.007930,1.000000
-0.163816,0.005199,1.000000
-0.163880,0.002469,1.000000
-0.163899,-0.000259,1.000000
-0.163872,-0.002982,1.000000
-0.163800,-0.005701,1.000000
-0.163683,-0.008414,1.000000
-0.163521,-0.011120,1.000000
-0.163315,-0.013818,1.000000
-0.163066,-0.016507,1.000000
-0.162772,-0.019186,1.000000
-0.162435,-0.021853,1.000000
-0.162056,-0.024508,1.000000
-0.161635,-0.027150,1.000000
-0.161171,-0.029778,1.000000
-0.160666,-0.032390,1.000000
-0.160121,-0.034987,1.000000
-0.159536,-0.037566,1.000000
-0.158911,-0.040128,1.000000
-0.158247,-0.042670,1.000000
-0.157545,-0.045193,1.000000
-0.156805,-0.047696,1.000000
-0.156029,-0.050178,1.000000
-0.155216,-0.052638,1.000000
-0.154369,-0.055075,1.000000
-0.153486,-0.057488,1.000000
-0.152570,-0.059878,1.000000
-0.151620,-0.062243,1.000000
-0.150638,-0.064583,1.000000
-0.149625,-0.066897,1.000000
-0.148581,-0.069185,1.000000
-0.147507,-0.071446,1.000000
-0.146404,-0.073680,1.000000
-0.145273,-0.075885,1.000000
-0.144115,-0.078063,1.000000
-0.142930,-0.080212,1.000000
-0.141719,-0.082332,1.000000
-0.140483,-0.084423,1.000000
-0.139224,-0.086484,1.000000
-0.137941,-0.088516,1.000000
-0.136637,-0.090517,1.000000
-0.135310,-0.092488,1.000000
-0.133964,-0.094428,1.000000
-0.132597,-0.096337,1.000000
-0.132597,-0.096337,1.000000
-0.131203,-0.098227,1.000000
-0.129774,-0.100108,1.000000
-0.128310,-0.101978,1.000000
-0.126810,-0.103837,1.000000
-0.125274,-0.105685,1.000000
-0.123703,-0.107520,1.000000
-0.122096,-0.109341,1.000000
-0.120454,-0.111147,1.000000
-0.118776,-0.112938,1.000000
-0.117063,-0.114713,1.000000
-0.115315,-0.116470,1.000000
-0.113531,-0.118210,1.000000
-0.111713,-0.119929,1.000000
-0.109860,-0.121629,1.000000
-0.107972,-0.123308,1.000000
-0.106050,-0.124965,1.000000
-0.104094,-0.126599,1.000000
-0.102104,-0.128209,1.000000
-0.100082,-0.129794,1.000000
-0.098026,-0.131354,1.000000
-0.095938,-0.132887,1.000000
-0.093817,-0.134392,1.000000
-0.091666,-0.135869,1.000000
-0.089483,-0.137316,1.000000
-0.087270,-0.138733,1.000000
-0.085027,-0.140119,1.000000
-0.082755,-0.141473,1.000000
-0.080454,-0.142794,1.000000
-0.078125,-0.144081,1.000000
-0.075769,-0.145334,1.000000
-0.073387,-0.146551,1.000000
-0.070979,-0.147732,1.000000
-0.068546,-0.148877,1.000000
-0.066089,-0.149984,1.000000
-0.063609,-0.151052,1.000000
-0.061107,-0.152082,1.000000
-0.058583,-0.153071,1.000000
-0.056039,-0.154021,1.000000
-0.053476,-0.154930,1.000000
-0.050893,-0.155797,1.000000
-0.048294,-0.156622,1.000000
-0.045678,-0.157405,1.000000
-0.043046,-0.158145,1.000000
-0.040400,-0.158842,1.000000
-0.037741,-0.159494,1.000000
-0.035070,-0.160103,1.000000
-0.032387,-0.160667,1.000000
-0.029695,-0.161186,1.000000
-0.026993,-0.161661,1.000000
-0.024284,-0.162090,1.000000
-0.021568,-0.162474,1.000000
-0.018847,-0.162812,1.000000
-0.016121,-0.163104,1.000000
-0.013393,-0.163351,1.000000
-0.010662,-0.163552,1.000000
-0.007930,-0.163707,1.000000
-0.005199,-0.163816,1.000000
-0.002469,-0.163880,1.000000
0.000259,-0.163899,1.000000
0.002982,-0.163872,1.000000
0.005701,-0.163800,1.000000
0.008414,-0.163683,1.000000
0.011120,-0.163521,1.000000
0.013818,-0.163315,1.000000
0.016507,-0.163066,1.000000
0.019186,-0.162772,1.000000
0.021853,-0.162435,1.000000
0.024508,-0.162056,1.000000
0.027150,-0.161635,1.000000
0.029778,-0.161171,1.000000
0.032390,-0.160666,1.000000
0.034987,-0.160121,1.000000
0.037566,-0.159536,1.000000
0.040128,-0.158911,1.000000
0.042670,-0.158247,1.000000
0.045193,-0.157545,1.000000
0.047696,-0.156805,1.000000
0.050178,-0.156029,1.000000
0.052638,-0.155216,1.000000
0.055075,-0.154369,1.000000
0.057488,-0.153486,1.000000
0.059878,-0.152570,1.000000
0.062243,-0.151620,1.000000
0.064583,-0.150638,1.000000
0.066897,-0.149625,1.000000
0.069185,-0.148581,1.000000
0.071446,-0.147507,1.000000
0.073680,-0.146404,1.000000
0.075885,-0.145273,1.000000
0.078063,-0.144115,1.000000
0.080212,-0.142930,1.000000
0.082332,-0.141719,1.000000
0.084423,-0.140483,1.000000
0.086484,-0.139224,1.000000
0.088516,-0.137941,1.000000
0.090517,-0.136637,1.000000
0.092488,-0.135310,1.000000
0.094428,-0.133964,1.000000
0.096337,-0.132597,1.000000
0.096337,-0.132597,1.000000
0.098227,-0.131203,1.000000
0.100108,-0.129774,1.000000
0.101978,-0.128310,1.000000
0.103837,-0.126810,1.000000
0.105685,-0.125274,1.000000
0.107520,-0.123703,1.000000
0.109341,-0.122096,1.000000
0.111147,-0.120454,1.000000
0.112938,-0.118776,1.000000
0.114713,-0.117063,1.000000
0.116470,-0.115315,1.000000
0.118210,-0.113531,1.000000
0.119929,-0.111713,1.000000
0.121629,-0.109860,1.000000
0.123308,-0.107972,1.000000
0.124965,-0.106050,1.000000
0.126599,-0.104094,1.000000
0.128209,-0.102104,1.000000
0.129794,-0.100082,1.000000
0.131354,-0.098026,1.000000
0.132887,-0.095938,1.000000
0.134392,-0.093817,1.000000
0.135869,-0.091666,1.000000
0.137316,-0.089483,1.000000
0.138733,-0.087270,1.000000
0.140119,-0.085027,1.000000
0.141473,-0.082755,1.000000
0.142794,-0.080454,1.000000
0.144081,-0.078125,1.000000
0.145334,-0.075769,1.000000
0.146551,-0.073387,1.000000
0.147732,-0.070979,1.000000
0.148877,-0.068546,1.000000
0.149984,-0.066089,1.000000
0.151052,-0.063609,1.000000
0.152082,-0.061107,1.000000
0.153071,-0.058583,1.000000
0.154021,-0.056039,1.000000
0.154930,-0.053476,1.000000
0.155797,-0.050893,1.000000
0.156622,-0.048294,1.000000
0.157405,-0.045678,1.000000
0.158145,-0.043046,1.000000
0.158842,-0.040400,1.000000
0.159494,-0.037741,1.000000
0.160103,-0.035070,1.000000
0.160667,-0.032387,1.000000
0.161186,-0.029695,1.000000
0.161661,-0.026993,1.000000
0.162090,-0.024284,1.000000
0.162474,-0.021568,1.000000
0.162812,-0.018847,1.000000
0.163104,-0.016121,1.000000
0.163351,-0.013393,1.000000
0.163552,-0.010662,1.000000
0.163707,-0.007930,1.000000
0.163816,-0.005199,1.000000
0.163880,-0.002469,1.000000
0.163899,0.000259,1.000000
0.163872,0.002982,1.000000
0.163800,0.005701,1.000000
0.163683,0.008414,1.000000
0.163521,0.011120,1.000000
0.163315,0.013818,1.000000
0.163066,0.016507,1.000000
0.162772,0.019186,1.000000
0.162435,0.021853,1.000000
0.162056,0.024508,1.000000
0.161635,0.027150,1.000000
0.161171,0.029778,1.000000
0.160666,0.032390,1.000000
0.160121,0.034987,1.000000
0.159536,0.037566,1.000000
0.158911,0.040128,1.000000
0.158247,0.042670,1.000000
0.157545,0.045193,1.000000
0.156805,0.047696,1.000000
0.156029,0.050178,1.000000
0.155216,0.052638,1.000000
0.154369,0.055075,1.000000
0.153486,0.057488,1.000000
0.152570,0.059878,1.000000
0.151620,0.062243,1.000000
0.150638,0.064583,1.000000
0.149625,0.066897,1.000000
0.148581,0.069185,1.000000
0.147507,0.071446,1.000000
0.146404,0.073680,1.000000
0.145273,0.075885,1.000000
0.144115,0.078063,1.000000
0.142930,0.080212,1.000000
0.141719,0.082332,1.000000
0.140483,0.084423,1.000000
0.139224,0.086484,1.000000
0.137941,0.088516,1.000000
0.136637,0.090517,1.000000
0.135310,0.092488,1.000000
0.133964,0.094428,1.000000
0.132597,0.096337,1.000000


==> cylinder_e1_r4_TFT_line_D=0.900000_u=0.5_dir=1.csv <==
0.118767,0.100698,0.999940
0.117312,0.102386,0.999940
0.115824,0.104062,0.999941
0.114303,0.105726,0.999941
0.112749,0.107376,0.999942
0.111163,0.109014,0.999942
0.109544,0.110639,0.999942
0.107893,0.112251,0.999942
0.106209,0.113849,0.999941
0.104493,0.115432,0.999941
0.102745,0.116997,0.999940
0.100964,0.118543,0.999940
0.099152,0.120068,0.999939
0.097307,0.121571,0.999939
0.095431,0.123050,0.999939
0.093523,0.124506,0.999939
0.091584,0.125937,0.999939
0.089614,0.127344,0.999939
0.087614,0.128726,0.999940
0.085585,0.130083,0.999940
0.083526,0.131413,0.999940
0.081439,0.132717,0.999940
0.079323,0.133992,0.999940
0.077180,0.135239,0.999940
0.075009,0.136455,0.999940
0.072812,0.137641,0.999940
0.070588,0.138795,0.999940
0.068339,0.139916,0.999940
0.066066,0.141004,0.999940
0.063768,0.142058,0.999940
0.061447,0.143077,0.999940
0.059103,0.144061,0.999940
0.056738,0.145009,0.999940
0.054352,0.145920,0.999940
0.051945,0.146794,0.999940
0.049520,0.147630,0.999939
0.047076,0.148427,0.999939
0.044615,0.149186,0.999939
0.042137,0.149904,0.999939
0.039643,0.150583,0.999939
0.037135,0.151221,0.999939
0.034614,0.151818,0.999940
0.032080,0.152374,0.999940
0.029534,0.152888,0.999940
0.026978,0.153360,0.999940
0.024412,0.153789,0.999940
0.021838,0.154176,0.999940
0.019256,0.154520,0.999939
0.016668,0.154820,0.999939
0.014075,0.155078,0.999939
0.011478,0.155292,0.999939
0.008877,0.155462,0.999939
0.006275,0.155589,0.999939
0.003672,0.155672,0.999939
0.001069,0.155712,0.999939
-0.001532,0.155708,0.999939
-0.004131,0.155661,0.999939
-0.006727,0.155570,0.999939
-0.009318,0.155437,0.999939
-0.011903,0.155260,0.999939
-0.014482,0.155041,0.999939
-0.017053,0.154779,0.999939
-0.019615,0.154476,0.999939
-0.022167,0.154130,0.999939
-0.024708,0.153743,0.999939
-0.027238,0.153315,0.999939
-0.029755,0.152847,0.999939
-0.032258,0.152338,0.999939
-0.034746,0.151790,0.999939
-0.037219,0.151203,0.999939
-0.039676,0.150577,0.999939
-0.042115,0.149913,0.999939
-0.044537,0.149212,0.999939
-0.046939,0.148474,0.999939
-0.049321,0.147700,0.999939
-0.051683,0.146890,0.999939
-0.054024,0.146045,0.999939
-0.056342,0.145167,0.999939
-0.058638,0.144254,0.999939
-0.060910,0.143310,0.999939
-0.063158,0.142333,0.999939
-0.065381,0.141324,0.999939
-0.067579,0.140286,0.999940
-0.069751,0.139218,0.999940
-0.071898,0.138121,0.999940
-0.074019,0.136997,0.999940
-0.076114,0.135846,0.999940
-0.078183,0.134669,0.999939
-0.080225,0.133466,0.999939
-0.082240,0.132240,0.999939
-0.084225,0.130989,0.999938
-0.086181,0.129715,0.999938
-0.088105,0.128417,0.999938
-0.089998,0.127098,0.999938
-0.091858,0.125756,0.999938
-0.093686,0.124394,0.999938
-0.095483,0.123013,0.999939
-0.097251,0.121614,0.999939
-0.098988,0.120198,0.999940
-0.100698,0.118767,0.999940
-0.100698,0.118767,0.999940
-0.102386,0.117312,0.999940
-0.104062,0.115824,0.999941
-0.105726,0.114303,0.999941
-0.107376,0.112749,0.999942
-0.109014,0.111163,0.999942
-0.110639,0.109544,0.999942
-0.112251,0.107893,0.999942
-0.113849,0.106209,0.999941
-0.115432,0.104493,0.999941
-0.116997,0.102745,0.999940
-0.118543,0.100964,0.999940
-0.120068,0.099152,0.999939
-0.121571,0.097307,0.999939
-0.123050,0.095431,0.999939
-0.124506,0.093523,0.999939
-0.125937,0.091584,0.999939
-0.127344,0.089614,0.999939
-0.128726,0.087614,0.999940
-0.130083,0.085585,0.999940
-0.131413,0.083526,0.999940
-0.132717,0.081439,0.999940
-0.133992,0.079323,0.999940
-0.135239,0.077180,0.999940
-0.136455,0.075009,0.999940
-0.137641,0.072812,0.999940
-0.138795,0.070588,0.999940
-0.139916,0.068339,0.999940
-0.141004,0.066066,0.999940
-0.142058,0.063768,0.999940
-0.143077,0.061447,0.999940
-0.144061,0.059103,0.999940
-0.145009,0.056738,0.999940
-0.145920,0.054352,0.999940
-0.146794,0.051945,0.999940
-0.147630,0.049520,0.999939
-0.148427,0.047076,0.999939
-0.149186,0.044615,0.999939
-0.149904,0.042137,0.999939
-0.150583,0.039643,0.999939
-0.151221,0.037135,0.999939
-0.151818,0.034614,0.999940
-0.152374,0.032080,0.999940
-0.152888,0.029534,0.999940
-0.153360,0.026978,0.999940
-0.153789,0.024412,0.999940
-0.154176,0.021838,0.999940
-0.154520,0.019256,0.999939
-0.154820,0.016668,0.999939
-0.155078,0.014075,0.999939
-0.155292,0.011478,0.999939
-0.155462,0.008877,0.999939
-0.155589,0.006275,0.999939
-0.155672,0.003672,0.999939
-0.155712,0.001069,0.999939
-0.155708,-0.001532,0.999939
-0.155661,-0.004131,0.999939
-0.155570,-0.006727,0.999939
-0.155437,-0.009318,0.999939
-0.155260,-0.011903,0.999939
-0.155041,-0.014482,0.999939
-0.154779,-0.017053,0.999939
-0.154476,-0.019615,0.999939
-0.154130,-0.022167,0.999939
-0.153743,-0.024708,0.999939
-0.153315,-0.027238,0.999939
-0.152847,-0.029755,0.999939
-0.152338,-0.032258,0.999939
-0.151790,-0.034746,0.999939
-0.151203,-0.037219,0.999939
-0.150577,-0.039676,0.999939
-0.149913,-0.042115,0.999939
-0.149212,-0.044537,0.999939
-0.148474,-0.046939,0.999939
-0.147700,-0.049321,0.999939
-0.146890,-0.051683,0.999939
-0.146045,-0.054024,0.999939
-0.145167,-0.056342,0.999939
-0.144254,-0.058638,0.999939
-0.143310,-0.060910,0.999939
-0.142333,-0.063158,0.999939
-0.141324,-0.065381,0.999939
-0.140286,-0.067579,0.999940
-0.139218,-0.069751,0.999940
-0.138121,-0.071898,0.999940
-0.136997,-0.074019,0.999940
-0.135846,-0.076114,0.999940
-0.134669,-0.078183,0.999939
-0.133466,-0.080225,0.999939
-0.132240,-0.082240,0.999939
-0.130989,-0.084225,0.999938
-0.129715,-0.086181,0.999938
-0.128417,-0.088105,0.999938
-0.127098,-0.089998,0.999938
-0.125756,-0.091858,0.999938
-0.124394,-0.093686,0.999938
-0.123013,-0.095483,0.999939
-0.121614,-0.097251,0.999939
-0.120198,-0.098988,0.999940
-0.118767,-0.100698,0.999940
-0.118767,-0.100698,0.999940
-0.117312,-0.102386,0.999940
-0.115824,-0.104062,0.999941
-0.114303,-0.105726,0.999941
-0.112749,-0.107376,0.999942
-0.111163,-0.109014,0.999942
-0.109544,-0.110639,0.999942
-0.107893,-0.112251,0.999942
-0.106209,-0.113849,0.999941
-0.104493,-0.115432,0.999941
-0.102745,-0.116997,0.999940
-0.100964,-0.118543,0.999940
-0.099152,-0.120068,0.999939
-0.097307,-0.121571,0.999939
-0.095431,-0.123050,0.999939
-0.093523,-0.124506,0.999939
-0.091584,-0.125937,0.999939
-0.089614,-0.127344,0.999939
-0.087614,-0.128726,0.999940
-0.085585,-0.130083,0.999940
-0.083526,-0.131413,0.999940
-0.081439,-0.132717,0.999940
-0.079323,-0.133992,0.999940
-0.077180,-0.135239,0.999940
-0.075009,-0.136455,0.999940
-0.072812,-0.137641,0.999940
-0.070588,-0.138795,0.999940
-0.068339,-0.139916,0.999940
-0.066066,-0.141004,0.999940
-0.063768,-0.142058,0.999940
-0.061447,-0.143077,0.999940
-0.059103,-0.144061,0.999940
-0.056738,-0.145009,0.999940
-0.054352,-0.145920,0.999940
-0.051945,-0.146794,0.999940
-0.049520,-0.147630,0.999939
-0.047076,-0.148427,0.999939
-0.044615,-0.149186,0.999939
-0.042137,-0.149904,0.999939
-0.039643,-0.150583,0.999939
-0.037135,-0.151221,0.999939
-0.034614,-0.151818,0.999940
-0.032080,-0.152374,0.999940
-0.029534,-0.152888,0.999940
-0.026978,-0.153360,0.999940
-0.024412,-0.153789,0.999940
-0.021838,-0.154176,0.999940
-0.019256,-0.154520,0.999939
-0.016668,-0.154820,0.999939
-0.014075,-0.155078,0.999939
-0.011478,-0.155292,0.999939
-0.008877,-0.155462,0.999939
-0.006275,-0.155589,0.999939
-0.003672,-0.155672,0.999939
-0.001069,-0.155712,0.999939
0.001532,-0.155708,0.999939
0.004131,-0.155661,0.999939
0.006727,-0.155570,0.999939
0.009318,-0.155437,0.999939
0.011903,-0.155260,0.999939
0.014482,-0.155041,0.999939
0.017053,-0.154779,0.999939
0.019615,-0.154476,0.999939
0.022167,-0.154130,0.999939
0.024708,-0.153743,0.999939
0.027238,-0.153315,0.999939
0.029755,-0.152847,0.999939
0.032258,-0.152338,0.999939
0.034746,-0.151790,0.999939
0.037219,-0.151203,0.999939
0.039676,-0.150577,0.999939
0.042115,-0.149913,0.999939
0.044537,-0.149212,0.999939
0.046939,-0.148474,0.999939
0.049321,-0.147700,0.999939
0.051683,-0.146890,0.999939
0.054024,-0.146045,0.999939
0.056342,-0.145167,0.999939
0.058638,-0.144254,0.999939
0.060910,-0.143310,0.999939
0.063158,-0.142333,0.999939
0.065381,-0.141324,0.999939
0.067579,-0.140286,0.999940
0.069751,-0.139218,0.999940
0.071898,-0.138121,0.999940
0.074019,-0.136997,0.999940
0.076114,-0.135846,0.999940
0.078183,-0.134669,0.999939
0.080225,-0.133466,0.999939
0.082240,-0.132240,0.999939
0.084225,-0.130989,0.999938
0.086181,-0.129715,0.999938
0.088105,-0.128417,0.999938
0.089998,-0.127098,0.999938
0.091858,-0.125756,0.999938
0.093686,-0.124394,0.999938
0.095483,-0.123013,0.999939
0.097251,-0.121614,0.999939
0.098988,-0.120198,0.999940
0.100698,-0.118767,0.999940
0.100698,-0.118767,0.999940
0.102386,-0.117312,0.999940
0.104062,-0.115824,0.999941
0.105726,-0.114303,0.999941
0.107376,-0.112749,0.999942
0.109014,-0.111163,0.999942
0.110639,-0.109544,0.999942
0.112251,-0.107893,0.999942
0.113849,-0.106209,0.999941
0.115432,-0.104493,0.999941
0.116997,-0.102745,0.999940
0.118543,-0.100964,0.999940
0.120068,-0.099152,0.999939
0.121571,-0.097307,0.999939
0.123050,-0.095431,0.999939
0.124506,-0.093523,0.999939
0.125937,-0.091584,0.999939
0.127344,-0.089614,0.999939
0.128726,-0.087614,0.999940
0.130083,-0.085585,0.999940
0.131413,-0.083526,0.999940
0.132717,-0.081439,0.999940
0.133992,-0.079323,0.999940
0.135239,-0.077180,0.999940
0.136455,-0.075009,0.999940
0.137641,-0.072812,0.999940
0.138795,-0.070588,0.999940
0.139916,-0.068339,0.999940
0.141004,-0.066066,0.999940
0.142058,-0.063768,0.999940
0.143077,-0.061447,0.999940
0.144061,-0.059103,0.999940
0.145009,-0.056738,0.999940
0.145920,-0.054352,0.999940
0.146794,-0.051945,0.999940
0.147630,-0.049520,0.999939
0.148427,-0.047076,0.999939
0.149186,-0.044615,0.999939
0.149904,-0.042137,0.999939
0.150583,-0.039643,0.999939
0.151221,-0.037135,0.999939
0.151818,-0.034614,0.999940
0.152374,-0.032080,0.999940
0.152888,-0.029534,0.999940
0.153360,-0.026978,0.999940
0.153789,-0.024412,0.999940
0.154176,-0.021838,0.999940
0.154520,-0.019256,0.999939
0.154820,-0.016668,0.999939
0.155078,-0.014075,0.999939
0.155292,-0.011478,0.999939
0.155462,-0.008877,0.999939
0.155589,-0.006275,0.999939
0.155672,-0.003672,0.999939
0.155712,-0.001069,0.999939
0.155708,0.001532,0.999939
0.155661,0.004131,0.999939
0.155570,0.006727,0.999939
0.155437,0.009318,0.999939
0.155260,0.011903,0.999939
0.155041,0.014482,0.999939
0.154779,0.017053,0.999939
0.154476,0.019615,0.999939
0.154130,0.022167,0.999939
0.153743,0.024708,0.999939
0.153315,0.027238,0.999939
0.152847,0.029755,0.999939
0.152338,0.032258,0.999939
0.151790,0.034746,0.999939
0.151203,0.037219,0.999939
0.150577,0.039676,0.999939
0.149913,0.042115,0.999939
0.149212,0.044537,0.999939
0.148474,0.046939,0.999939
0.147700,0.049321,0.999939
0.146890,0.051683,0.999939
0.146045,0.054024,0.999939
0.145167,0.056342,0.999939
0.144254,0.058638,0.999939
0.143310,0.060910,0.999939
0.142333,0.063158,0.999939
0.141324,0.065381,0.999939
0.140286,0.067579,0.999940
0.139218,0.069751,0.999940
0.138121,0.071898,0.999940
0.136997,0.074019,0.999940
0.135846,0.076114,0.999940
0.134669,0.078183,0.999939
0.133466,0.080225,0.999939
0.132240,0.082240,0.999939
0.130989,0.084225,0.999938
0.129715,0.086181,0.999938
0.128417,0.088105,0.999938
0.127098,0.089998,0.999938
0.125756,0.091858,0.999938
0.124394,0.093686,0.999938
0.123013,0.095483,0.999939
0.121614,0.097251,0.999939
0.120198,0.098988,0.999940
0.118767,0.100698,0.999940


==> cylinder_e1_r4_TFT_line_D=1.000000_u=0.5_dir=1.csv <==
0.103128,0.102534,0.999947
0.101649,0.103999,0.999947
0.100140,0.105449,0.999948
0.098602,0.106885,0.999948
0.097034,0.108307,0.999949
0.095436,0.109714,0.999949
0.093809,0.111108,0.999949
0.092153,0.112487,0.999949
0.090467,0.113850,0.999948
0.088751,0.115197,0.999948
0.087007,0.116525,0.999947
0.085235,0.117833,0.999946
0.083434,0.119120,0.999946
0.081605,0.120382,0.999945
0.079748,0.121620,0.999945
0.077864,0.122834,0.999945
0.075953,0.124023,0.999946
0.074016,0.125187,0.999946
0.072052,0.126325,0.999946
0.070062,0.127438,0.999946
0.068047,0.128524,0.999946
0.066008,0.129584,0.999946
0.063944,0.130615,0.999946
0.061856,0.131617,0.999946
0.059745,0.132590,0.999946
0.057611,0.133532,0.999946
0.055456,0.134442,0.999946
0.053279,0.135319,0.999946
0.051082,0.136164,0.999946
0.048865,0.136975,0.999946
0.046628,0.137752,0.999946
0.044374,0.138494,0.999946
0.042101,0.139202,0.999946
0.039812,0.139874,0.999946
0.037507,0.140509,0.999946
0.035187,0.141108,0.999946
0.032853,0.141670,0.999946
0.030505,0.142194,0.999946
0.028145,0.142680,0.999946
0.025774,0.143128,0.999946
0.023391,0.143536,0.999946
0.021000,0.143906,0.999946
0.018599,0.144236,0.999946
0.016191,0.144526,0.999946
0.013776,0.144776,0.999946
0.011355,0.144986,0.999946
0.008930,0.145156,0.999946
0.006501,0.145285,0.999946
0.004069,0.145374,0.999946
0.001636,0.145421,0.999946
-0.000798,0.145428,0.999946
-0.003231,0.145395,0.999946
-0.005663,0.145320,0.999946
-0.008093,0.145205,0.999946
-0.010519,0.145050,0.999946
-0.012941,0.144854,0.999946
-0.015357,0.144618,0.999946
-0.017767,0.144342,0.999946
-0.020169,0.144026,0.999946
-0.022563,0.143670,0.999946
-0.024948,0.143275,0.999946
-0.027322,0.142842,0.999946
-0.029685,0.142370,0.999946
-0.032036,0.141859,0.999946
-0.034373,0.141311,0.999946
-0.036697,0.140725,0.999946
-0.039005,0.140103,0.999946
-0.041298,0.139444,0.999946
-0.043574,0.138750,0.999946
-0.045833,0.138020,0.999946
-0.048074,0.137256,0.999946
-0.050296,0.136457,0.999946
-0.052498,0.135625,0.999946
-0.054681,0.134761,0.999946
-0.056842,0.133864,0.999945
-0.058981,0.132935,0.999945
-0.061098,0.131976,0.999945
-0.063191,0.130986,0.999945
-0.065261,0.129967,0.999945
-0.067307,0.128920,0.999946
-0.069328,0.127844,0.999946
-0.071323,0.126741,0.999946
-0.073292,0.125612,0.999946
-0.075235,0.124456,0.999946
-0.077152,0.123277,0.999946
-0.079044,0.122073,0.999946
-0.080909,0.120846,0.999946
-0.082748,0.119596,0.999946
-0.084561,0.118326,0.999945
-0.086346,0.117034,0.999945
-0.088102,0.115722,0.999944
-0.089829,0.114391,0.999944
-0.091525,0.113040,0.999943
-0.093190,0.111672,0.999944
-0.094822,0.110286,0.999944
-0.096423,0.108883,0.999945
-0.097994,0.107465,0.999945
-0.099535,0.106032,0.999946
-0.101048,0.104586,0.999947
-0.102534,0.103128,0.999947
-0.102534,0.103128,0.999947
-0.103999,0.101649,0.999947
-0.105449,0.100140,0.999948
-0.106885,0.098602,0.999948
-0.108307,0.097034,0.999949
-0.109714,0.095436,0.999949
-0.111108,0.093809,0.999949
-0.112487,0.092153,0.999949
-0.113850,0.090467,0.999948
-0.115197,0.088751,0.999948
-0.116525,0.087007,0.999947
-0.117833,0.085235,0.999946
-0.119120,0.083434,0.999946
-0.120382,0.081605,0.999945
-0.121620,0.079748,0.999945
-0.122834,0.077864,0.999945
-0.124023,0.075953,0.999946
-0.125187,0.074016,0.999946
-0.126325,0.072052,0.999946
-0.127438,0.070062,0.999946
-0.128524,0.068047,0.999946
-0.129584,0.066008,0.999946
-0.130615,0.063944,0.999946
-0.131617,0.061856,0.999946
-0.132590,0.059745,0.999946
-0.133532,0.057611,0.999946
-0.134442,0.055456,0.999946
-0.135319,0.053279,0.999946
-0.136164,0.051082,0.999946
-0.136975,0.048865,0.999946
-0.137752,0.046628,0.999946
-0.138494,0.044374,0.999946
-0.139202,0.042101,0.999946
-0.139874,0.039812,0.999946
-0.140509,0.037507,0.999946
-0.141108,0.035187,0.999946
-0.141670,0.032853,0.999946
-0.142194,0.030505,0.999946
-0.142680,0.028145,0.999946
-0.143128,0.025774,0.999946
-0.143536,0.023391,0.999946
-0.143906,0.021000,0.999946
-0.144236,0.018599,0.999946
-0.144526,0.016191,0.999946
-0.144776,0.013776,0.999946
-0.144986,0.011355,0.999946
-0.145156,0.008930,0.999946
-0.145285,0.006501,0.999946
-0.145374,0.004069,0.999946
-0.145421,0.001636,0.999946
-0.145428,-0.000798,0.999946
-0.145395,-0.003231,0.999946
-0.145320,-0.005663,0.999946
-0.145205,-0.008093,0.999946
-0.145050,-0.010519,0.999946
-0.144854,-0.012941,0.999946
-0.144618,-0.015357,0.999946
-0.144342,-0.017767,0.999946
-0.144026,-0.020169,0.999946
-0.143670,-0.022563,0.999946
-0.143275,-0.024948,0.999946
-0.142842,-0.027322,0.999946
-0.142370,-0.029685,0.999946
-0.141859,-0.032036,0.999946
-0.141311,-0.034373,0.999946
-0.140725,-0.036697,0.999946
-0.140103,-0.039005,0.999946
-0.139444,-0.041298,0.999946
-0.138750,-0.043574,0.999946
-0.138020,-0.045833,0.999946
-0.137256,-0.048074,0.999946
-0.136457,-0.050296,0.999946
-0.135625,-0.052498,0.999946
-0.134761,-0.054681,0.999946
-0.133864,-0.056842,0.999945
-0.132935,-0.058981,0.999945
-0.131976,-0.061098,0.999945
-0.130986,-0.063191,0.999945
-0.129967,-0.065261,0.999945
-0.128920,-0.067307,0.999946
-0.127844,-0.069328,0.999946
-0.126741,-0.071323,0.999946
-0.125612,-0.073292,0.999946
-0.124456,-0.075235,0.999946
-0.123277,-0.077152,0.999946
-0.122073,-0.079044,0.999946
-0.120846,-0.080909,0.999946
-0.119596,-0.082748,0.999946
-0.118326,-0.084561,0.999945
-0.117034,-0.086346,0.999945
-0.115722,-0.088102,0.999944
-0.114391,-0.089829,0.999944
-0.113040,-0.091525,0.999943
-0.111672,-0.093190,0.999944
-0.110286,-0.094822,0.999944
-0.108883,-0.096423,0.999945
-0.107465,-0.097994,0.999945
-0.106032,-0.099535,0.999946
-0.104586,-0.101048,0.999947
-0.103128,-0.102534,0.999947
-0.103128,-0.102534,0.999947
-0.101649,-0.103999,0.999947
-0.100140,-0.105449,0.999948
-0.098602,-0.106885,0.999948
-0.097034,-0.108307,0.999949
-0.095436,-0.109714,0.999949
-0.093809,-0.111108,0.999949
-0.092153,-0.112487,0.999949
-0.090467,-0.113850,0.999948
-0.088751,-0.115197,0.999948
-0.087007,-0.116525,0.999947
-0.085235,-0.117833,0.999946
-0.083434,-0.119120,0.999946
-0.081605,-0.120382,0.999945
-0.079748,-0.121620,0.999945
-0.077864,-0.122834,0.999945
-0.075953,-0.124023,0.999946
-0.074016,-0.125187,0.999946
-0.072052,-0.126325,0.999946
-0.070062,-0.127438,0.999946
-0.068047,-0.128524,0.999946
-0.066008,-0.129584,0.999946
-0.063944,-0.130615,0.999946
-0.061856,-0.131617,0.999946
-0.059745,-0.132590,0.999946
-0.057611,-0.133532,0.999946
-0.055456,-0.134442,0.999946
-0.053279,-0.135319,0.999946
-0.051082,-0.136164,0.999946
-0.048865,-0.136975,0.999946
-0.046628,-0.137752,0.999946
-0.044374,-0.138494,0.999946
-0.042101,-0.139202,0.999946
-0.039812,-0.139874,0.999946
-0.037507,-0.140509,0.999946
-0.035187,-0.141108,0.999946
-0.032853,-0.141670,0.999946
-0.030505,-0.142194,0.999946
-0.028145,-0.142680,0.999946
-0.025774,-0.143128,0.999946
-0.023391,-0.143536,0.999946
-0.021000,-0.143906,0.999946
-0.018599,-0.144236,0.999946
-0.016191,-0.144526,0.999946
-0.013776,-0.144776,0.999946
-0.011355,-0.144986,0.999946
-0.008930,-0.145156,0.999946
-0.006501,-0.145285,0.999946
-0.004069,-0.145374,0.999946
-0.001636,-0.145421,0.999946
0.000798,-0.145428,0.999946
0.003231,-0.145395,0.999946
0.005663,-0.145320,0.999946
0.008093,-0.145205,0.999946
0.010519,-0.145050,0.999946
0.012941,-0.144854,0.999946
0.015357,-0.144618,0.999946
0.017767,-0.144342,0.999946
0.020169,-0.144026,0.999946
0.022563,-0.143670,0.999946
0.024948,-0.143275,0.999946
0.027322,-0.142842,0.999946
0.029685,-0.142370,0.999946
0.032036,-0.141859,0.999946
0.034373,-0.141311,0.999946
0.036697,-0.140725,0.999946
0.039005,-0.140103,0.999946
0.041298,-0.139444,0.999946
0.043574,-0.138750,0.999946
0.045833,-0.138020,0.999946
0.048074,-0.137256,0.999946
0.050296,-0.136457,0.999946
0.052498,-0.135625,0.999946
0.054681,-0.134761,0.999946
0.056842,-0.133864,0.999945
0.058981,-0.132935,0.999945
0.061098,-0.131976,0.999945
0.063191,-0.130986,0.999945
0.065261,-0.129967,0.999945
0.067307,-0.128920,0.999946
0.069328,-0.127844,0.999946
0.071323,-0.126741,0.999946
0.073292,-0.125612,0.999946
0.075235,-0.124456,0.999946
0.077152,-0.123277,0.999946
0.079044,-0.122073,0.999946
0.080909,-0.120846,0.999946
0.082748,-0.119596,0.999946
0.084561,-0.118326,0.999945
0.086346,-0.117034,0.999945
0.088102,-0.115722,0.999944
0.089829,-0.114391,0.999944
0.091525,-0.113040,0.999943
0.093190,-0.111672,0.999944
0.094822,-0.110286,0.999944
0.096423,-0.108883,0.999945
0.097994,-0.107465,0.999945
0.099535,-0.106032,0.999946
0.101048,-0.104586,0.999947
0.102534,-0.103128,0.999947
0.102534,-0.103128,0.999947
0.103999,-0.101649,0.999947
0.105449,-0.100140,0.999948
0.106885,-0.098602,0.999948
0.108307,-0.097034,0.999949
0.109714,-0.095436,0.999949
0.111108,-0.093809,0.999949
0.112487,-0.092153,0.999949
0.113850,-0.090467,0.999948
0.115197,-0.088751,0.999948
0.116525,-0.087007,0.999947
0.117833,-0.085235,0.999946
0.119120,-0.083434,0.999946
0.120382,-0.081605,0.999945
0.121620,-0.079748,0.999945
0.122834,-0.077864,0.999945
0.124023,-0.075953,0.999946
0.125187,-0.074016,0.999946
0.126325,-0.072052,0.999946
0.127438,-0.070062,0.999946
0.128524,-0.068047,0.999946
0.129584,-0.066008,0.999946
0.130615,-0.063944,0.999946
0.131617,-0.061856,0.999946
0.132590,-0.059745,0.999946
0.133532,-0.057611,0.999946
0.134442,-0.055456,0.999946
0.135319,-0.053279,0.999946
0.136164,-0.051082,0.999946
0.136975,-0.048865,0.999946
0.137752,-0.046628,0.999946
0.138494,-0.044374,0.999946
0.139202,-0.042101,0.999946
0.139874,-0.039812,0.999946
0.140509,-0.037507,0.999946
0.141108,-0.035187,0.999946
0.141670,-0.032853,0.999946
0.142194,-0.030505,0.999946
0.142680,-0.028145,0.999946
0.143128,-0.025774,0.999946
0.143536,-0.023391,0.999946
0.143906,-0.021000,0.999946
0.144236,-0.018599,0.999946
0.144526,-0.016191,0.999946
0.144776,-0.013776,0.999946
0.144986,-0.011355,0.999946
0.145156,-0.008930,0.999946
0.145285,-0.006501,0.999946
0.145374,-0.004069,0.999946
0.145421,-0.001636,0.999946
0.145428,0.000798,0.999946
0.145395,0.003231,0.999946
0.145320,0.005663,0.999946
0.145205,0.008093,0.999946
0.145050,0.010519,0.999946
0.144854,0.012941,0.999946
0.144618,0.015357,0.999946
0.144342,0.017767,0.999946
0.144026,0.020169,0.999946
0.143670,0.022563,0.999946
0.143275,0.024948,0.999946
0.142842,0.027322,0.999946
0.142370,0.029685,0.999946
0.141859,0.032036,0.999946
0.141311,0.034373,0.999946
0.140725,0.036697,0.999946
0.140103,0.039005,0.999946
0.139444,0.041298,0.999946
0.138750,0.043574,0.999946
0.138020,0.045833,0.999946
0.137256,0.048074,0.999946
0.136457,0.050296,0.999946
0.135625,0.052498,0.999946
0.134761,0.054681,0.999946
0.133864,0.056842,0.999945
0.132935,0.058981,0.999945
0.131976,0.061098,0.999945
0.130986,0.063191,0.999945
0.129967,0.065261,0.999945
0.128920,0.067307,0.999946
0.127844,0.069328,0.999946
0.126741,0.071323,0.999946
0.125612,0.073292,0.999946
0.124456,0.075235,0.999946
0.123277,0.077152,0.999946
0.122073,0.079044,0.999946
0.120846,0.080909,0.999946
0.119596,0.082748,0.999946
0.118326,0.084561,0.999945
0.117034,0.086346,0.999945
0.115722,0.088102,0.999944
0.114391,0.089829,0.999944
0.113040,0.091525,0.999943
0.111672,0.093190,0.999944
0.110286,0.094822,0.999944
0.108883,0.096423,0.999945
0.107465,0.097994,0.999945
0.106032,0.099535,0.999946
0.104586,0.101048,0.999947
0.103128,0.102534,0.999947


==> cylinder_e1_r4_TFT_out.csv <==
Load factor, Moment
0,0
0.1,641.5405246
0.2,1262.205372
0.3,1841.743804
0.4,2361.136652
0.5,2803.16688
0.6,3152.542224
0.7,3398.375765
0.8,3538.449541
0.85,3570.080626
0.85625,3573.395878
0.8671875,3584.380652
0.875390625,3572.520654
0.8876953125,3579.333318
0.9,3586.493047
0.9125,3570.096535
0.9234375,3574.962822
0.9330078125,3575.356709
0.9413818359,3563.07864
0.9487091064,3563.303573
0.9551204681,3561.663453
0.9663403511,3556.874654
0.9747552633,3550.150959
0.9810664475,3540.505301
0.9905332237,3535.231854
1,3527.734611


==> cylinder_e1_r4_line_D=0.700000_u=0.5_dir=1.csv <==
0.149340,0.091515,1.000000
0.147823,0.093510,0.999992
0.145996,0.095222,0.999993
0.143959,0.096747,1.000000
0.141814,0.098184,1.000010
0.139666,0.099635,1.000021
0.137623,0.101203,1.000031
0.135781,0.102979,1.000037
0.134129,0.104956,1.000039
0.132612,0.107083,1.000037
0.131174,0.109307,1.000034
0.129757,0.111574,1.000028
0.128300,0.113830,1.000022
0.126746,0.116019,1.000017
0.125071,0.118116,1.000012
0.123275,0.120116,1.000007
0.121360,0.122013,1.000002
0.119327,0.123803,0.999998
0.117177,0.125480,0.999994
0.114912,0.127042,0.999990
0.112556,0.128508,0.999986
0.110153,0.129932,0.999983
0.107754,0.131371,0.999980
0.105407,0.132879,0.999980
0.103163,0.134515,0.999982
0.101071,0.136336,0.999986
0.099148,0.138361,0.999993
0.097341,0.140532,1.000002
0.095589,0.142782,1.000011
0.093829,0.145045,1.000019
0.091998,0.147249,1.000023
0.090033,0.149327,1.000023
0.087886,0.151220,1.000018
0.085567,0.152907,1.000010
0.083096,0.154377,0.999999
0.080496,0.155617,0.999989
0.077788,0.156617,0.999980
0.074994,0.157364,0.999974
0.072135,0.157858,0.999974
0.069235,0.158170,0.999979
0.066316,0.158392,0.999986
0.063398,0.158623,0.999995
0.060505,0.158957,1.000004
0.057659,0.159490,1.000012
0.054879,0.160309,1.000016
0.052158,0.161379,1.000017
0.049470,0.162590,1.000016
0.046787,0.163832,1.000013
0.044085,0.164995,1.000008
0.041337,0.165968,1.000003
0.038517,0.166645,0.999997
0.035626,0.167026,0.999992
0.032691,0.167217,0.999987
0.029737,0.167328,0.999984
0.026791,0.167469,0.999983
0.023881,0.167751,0.999984
0.021033,0.168283,0.999988
0.018255,0.169100,0.999996
0.015525,0.170116,1.000005
0.012821,0.171235,1.000014
0.010118,0.172362,1.000021
0.007393,0.173402,1.000026
0.004622,0.174259,1.000026
0.001793,0.174862,1.000020
-0.001074,0.175200,1.000011
-0.003954,0.175275,1.000001
-0.006822,0.175087,0.999990
-0.009655,0.174637,0.999982
-0.012427,0.173925,0.999977
-0.015121,0.172966,0.999977
-0.017753,0.171833,0.999981
-0.020349,0.170617,0.999989
-0.022932,0.169407,0.999998
-0.025527,0.168293,1.000007
-0.028160,0.167362,1.000014
-0.030850,0.166689,1.000018
-0.033593,0.166250,1.000020
-0.036368,0.165971,1.000020
-0.039159,0.165779,1.000017
-0.041946,0.165601,1.000014
-0.044712,0.165364,1.000010
-0.047438,0.165001,1.000006
-0.050116,0.164482,1.000002
-0.052740,0.163811,0.999998
-0.055308,0.162990,0.999993
-0.057816,0.162023,0.999988
-0.060260,0.160915,0.999983
-0.062639,0.159670,0.999978
-0.064960,0.158322,0.999972
-0.067253,0.156945,0.999966
-0.069544,0.155617,0.999963
-0.071860,0.154410,0.999961
-0.074230,0.153398,0.999963
-0.076678,0.152652,0.999969
-0.079210,0.152182,0.999979
-0.081782,0.151865,0.999990
-0.084346,0.151558,1.000000
-0.086854,0.151124,1.000007
-0.089259,0.150428,1.000008
-0.091515,0.149340,1.000000
-0.091515,0.149340,1.000000
-0.093510,0.147823,0.999992
-0.095222,0.145996,0.999993
-0.096747,0.143959,1.000000
-0.098184,0.141814,1.000010
-0.099635,0.139666,1.000021
-0.101203,0.137623,1.000031
-0.102979,0.135781,1.000037
-0.104956,0.134129,1.000039
-0.107083,0.132612,1.000037
-0.109307,0.131174,1.000034
-0.111574,0.129757,1.000028
-0.113830,0.128300,1.000022
-0.116019,0.126746,1.000017
-0.118116,0.125071,1.000012
-0.120116,0.123275,1.000007
-0.122013,0.121360,1.000002
-0.123803,0.119327,0.999998
-0.125480,0.117177,0.999994
-0.127042,0.114912,0.999990
-0.128508,0.112556,0.999986
-0.129932,0.110153,0.999983
-0.131371,0.107754,0.999980
-0.132879,0.105407,0.999980
-0.134515,0.103163,0.999982
-0.136336,0.101071,0.999986
-0.138361,0.099148,0.999993
-0.140532,0.097341,1.000002
-0.142782,0.095589,1.000011
-0.145045,0.093829,1.000019
-0.147249,0.091998,1.000023
-0.149327,0.090033,1.000023
-0.151220,0.087886,1.000018
-0.152907,0.085567,1.000010
-0.154377,0.083096,0.999999
-0.155617,0.080496,0.999989
-0.156617,0.077788,0.999980
-0.157364,0.074994,0.999974
-0.157858,0.072135,0.999974
-0.158170,0.069235,0.999979
-0.158392,0.066316,0.999986
-0.158623,0.063398,0.999995
-0.158957,0.060505,1.000004
-0.159490,0.057659,1.000012
-0.160309,0.054879,1.000016
-0.161379,0.052158,1.000017
-0.162590,0.049470,1.000016
-0.163832,0.046787,1.000013
-0.164995,0.044085,1.000008
-0.165968,0.041337,1.000003
-0.166645,0.038517,0.999997
-0.167026,0.035626,0.999992
-0.167217,0.032691,0.999987
-0.167328,0.029737,0.999984
-0.167469,0.026791,0.999983
-0.167751,0.023881,0.999984
-0.168283,0.021033,0.999988
-0.169100,0.018255,0.999996
-0.170116,0.015525,1.000005
-0.171235,0.012821,1.000014
-0.172362,0.010118,1.000021
-0.173402,0.007393,1.000026
-0.174259,0.004622,1.000026
-0.174862,0.001793,1.000020
-0.175200,-0.001074,1.000011
-0.175275,-0.003954,1.000001
-0.175087,-0.006822,0.999990
-0.174637,-0.009655,0.999982
-0.173925,-0.012427,0.999977
-0.172966,-0.015121,0.999977
-0.171833,-0.017753,0.999981
-0.170617,-0.020349,0.999989
-0.169407,-0.022932,0.999998
-0.168293,-0.025527,1.000007
-0.167362,-0.028160,1.000014
-0.166689,-0.030850,1.000018
-0.166250,-0.033593,1.000020
-0.165971,-0.036368,1.000020
-0.165779,-0.039159,1.000017
-0.165601,-0.041946,1.000014
-0.165364,-0.044712,1.000010
-0.165001,-0.047438,1.000006
-0.164482,-0.050116,1.000002
-0.163811,-0.052740,0.999998
-0.162990,-0.055308,0.999993
-0.162023,-0.057816,0.999988
-0.160915,-0.060260,0.999983
-0.159670,-0.062639,0.999978
-0.158322,-0.064960,0.999972
-0.156945,-0.067253,0.999966
-0.155617,-0.069544,0.999963
-0.154410,-0.071860,0.999961
-0.153398,-0.074230,0.999963
-0.152652,-0.076678,0.999969
-0.152182,-0.079210,0.999979
-0.151865,-0.081782,0.999990
-0.151558,-0.084346,1.000000
-0.151124,-0.086854,1.000007
-0.150428,-0.089259,1.000008
-0.149340,-0.091515,1.000000
-0.149340,-0.091515,1.000000
-0.147823,-0.093510,0.999992
-0.145996,-0.095222,0.999993
-0.143959,-0.096747,1.000000
-0.141814,-0.098184,1.000010
-0.139666,-0.099635,1.000021
-0.137623,-0.101203,1.000031
-0.135781,-0.102979,1.000037
-0.134129,-0.104956,1.000039
-0.132612,-0.107083,1.000037
-0.131174,-0.109307,1.000034
-0.129757,-0.111574,1.000028
-0.128300,-0.113830,1.000022
-0.126746,-0.116019,1.000017
-0.125071,-0.118116,1.000012
-0.123275,-0.120116,1.000007
-0.121360,-0.122013,1.000002
-0.119327,-0.123803,0.999998
-0.117177,-0.125480,0.999994
-0.114912,-0.127042,0.999990
-0.112556,-0.128508,0.999986
-0.110153,-0.129932,0.999983
-0.107754,-0.131371,0.999980
-0.105407,-0.132879,0.999980
-0.103163,-0.134515,0.999982
-0.101071,-0.136336,0.999986
-0.099148,-0.138361,0.999993
-0.097341,-0.140532,1.000002
-0.095589,-0.142782,1.000011
-0.093829,-0.145045,1.000019
-0.091998,-0.147249,1.000023
-0.090033,-0.149327,1.000023
-0.087886,-0.151220,1.000018
-0.085567,-0.152907,1.000010
-0.083096,-0.154377,0.999999
-0.080496,-0.155617,0.999989
-0.077788,-0.156617,0.999980
-0.074994,-0.157364,0.999974
-0.072135,-0.157858,0.999974
-0.069235,-0.158170,0.999979
-0.066316,-0.158392,0.999986
-0.063398,-0.158623,0.999995
-0.060505,-0.158957,1.000004
-0.057659,-0.159490,1.000012
-0.054879,-0.160309,1.000016
-0.052158,-0.161379,1.000017
-0.049470,-0.162590,1.000016
-0.046787,-0.163832,1.000013
-0.044085,-0.164995,1.000008
-0.041337,-0.165968,1.000003
-0.038517,-0.166645,0.999997
-0.035626,-0.167026,0.999992
-0.032691,-0.167217,0.999987
-0.029737,-0.167328,0.999984
-0.026791,-0.167469,0.999983
-0.023881,-0.167751,0.999984
-0.021033,-0.168283,0.999988
-0.018255,-0.169100,0.999996
-0.015525,-0.170116,1.000005
-0.012821,-0.171235,1.000014
-0.010118,-0.172362,1.000021
-0.007393,-0.173402,1.000026
-0.004622,-0.174259,1.000026
-0.001793,-0.174862,1.000020
0.001074,-0.175200,1.000011
0.003954,-0.175275,1.000001
0.006822,-0.175087,0.999990
0.009655,-0.174637,0.999982
0.012427,-0.173925,0.999977
0.015121,-0.172966,0.999977
0.017753,-0.171833,0.999981
0.020349,-0.170617,0.999989
0.022932,-0.169407,0.999998
0.025527,-0.168293,1.000007
0.028160,-0.167362,1.000014
0.030850,-0.166689,1.000018
0.033593,-0.166250,1.000020
0.036368,-0.165971,1.000020
0.039159,-0.165779,1.000017
0.041946,-0.165601,1.000014
0.044712,-0.165364,1.000010
0.047438,-0.165001,1.000006
0.050116,-0.164482,1.000002
0.052740,-0.163811,0.999998
0.055308,-0.162990,0.999993
0.057816,-0.162023,0.999988
0.060260,-0.160915,0.999983
0.062639,-0.159670,0.999978
0.064960,-0.158322,0.999972
0.067253,-0.156945,0.999966
0.069544,-0.155617,0.999963
0.071860,-0.154410,0.999961
0.074230,-0.153398,0.999963
0.076678,-0.152652,0.999969
0.079210,-0.152182,0.999979
0.081782,-0.151865,0.999990
0.084346,-0.151558,1.000000
0.086854,-0.151124,1.000007
0.089259,-0.150428,1.000008
0.091515,-0.149340,1.000000
0.091515,-0.149340,1.000000
0.093510,-0.147823,0.999992
0.095222,-0.145996,0.999993
0.096747,-0.143959,1.000000
0.098184,-0.141814,1.000010
0.099635,-0.139666,1.000021
0.101203,-0.137623,1.000031
0.102979,-0.135781,1.000037
0.104956,-0.134129,1.000039
0.107083,-0.132612,1.000037
0.109307,-0.131174,1.000034
0.111574,-0.129757,1.000028
0.113830,-0.128300,1.000022
0.116019,-0.126746,1.000017
0.118116,-0.125071,1.000012
0.120116,-0.123275,1.000007
0.122013,-0.121360,1.000002
0.123803,-0.119327,0.999998
0.125480,-0.117177,0.999994
0.127042,-0.114912,0.999990
0.128508,-0.112556,0.999986
0.129932,-0.110153,0.999983
0.131371,-0.107754,0.999980
0.132879,-0.105407,0.999980
0.134515,-0.103163,0.999982
0.136336,-0.101071,0.999986
0.138361,-0.099148,0.999993
0.140532,-0.097341,1.000002
0.142782,-0.095589,1.000011
0.145045,-0.093829,1.000019
0.147249,-0.091998,1.000023
0.149327,-0.090033,1.000023
0.151220,-0.087886,1.000018
0.152907,-0.085567,1.000010
0.154377,-0.083096,0.999999
0.155617,-0.080496,0.999989
0.156617,-0.077788,0.999980
0.157364,-0.074994,0.999974
0.157858,-0.072135,0.999974
0.158170,-0.069235,0.999979
0.158392,-0.066316,0.999986
0.158623,-0.063398,0.999995
0.158957,-0.060505,1.000004
0.159490,-0.057659,1.000012
0.160309,-0.054879,1.000016
0.161379,-0.052158,1.000017
0.162590,-0.049470,1.000016
0.163832,-0.046787,1.000013
0.164995,-0.044085,1.000008
0.165968,-0.041337,1.000003
0.166645,-0.038517,0.999997
0.167026,-0.035626,0.999992
0.167217,-0.032691,0.999987
0.167328,-0.029737,0.999984
0.167469,-0.026791,0.999983
0.167751,-0.023881,0.999984
0.168283,-0.021033,0.999988
0.169100,-0.018255,0.999996
0.170116,-0.015525,1.000005
0.171235,-0.012821,1.000014
0.172362,-0.010118,1.000021
0.173402,-0.007393,1.000026
0.174259,-0.004622,1.000026
0.174862,-0.001793,1.000020
0.175200,0.001074,1.000011
0.175275,0.003954,1.000001
0.175087,0.006822,0.999990
0.174637,0.009655,0.999982
0.173925,0.012427,0.999977
0.172966,0.015121,0.999977
0.171833,0.017753,0.999981
0.170617,0.020349,0.999989
0.169407,0.022932,0.999998
0.168293,0.025527,1.000007
0.167362,0.028160,1.000014
0.166689,0.030850,1.000018
0.166250,0.033593,1.000020
0.165971,0.036368,1.000020
0.165779,0.039159,1.000017
0.165601,0.041946,1.000014
0.165364,0.044712,1.000010
0.165001,0.047438,1.000006
0.164482,0.050116,1.000002
0.163811,0.052740,0.999998
0.162990,0.055308,0.999993
0.162023,0.057816,0.999988
0.160915,0.060260,0.999983
0.159670,0.062639,0.999978
0.158322,0.064960,0.999972
0.156945,0.067253,0.999966
0.155617,0.069544,0.999963
0.154410,0.071860,0.999961
0.153398,0.074230,0.999963
0.152652,0.076678,0.999969
0.152182,0.079210,0.999979
0.151865,0.081782,0.999990
0.151558,0.084346,1.000000
0.151124,0.086854,1.000007
0.150428,0.089259,1.000008
0.149340,0.091515,1.000000


==> cylinder_e1_r4_line_D=0.800000_u=0.5_dir=1.csv <==
0.139386,0.101974,0.999902
0.137507,0.103698,0.999874
0.135360,0.104925,0.999879
0.133009,0.105792,0.999907
0.130525,0.106440,0.999950
0.127978,0.107014,0.999997
0.125440,0.107662,1.000039
0.122979,0.108521,1.000067
0.120620,0.109619,1.000081
0.118367,0.110938,1.000083
0.116226,0.112462,1.000078
0.114202,0.114170,1.000067
0.112301,0.116043,1.000056
0.110524,0.118059,1.000045
0.108843,0.120180,1.000038
0.107203,0.122350,1.000030
0.105548,0.124515,1.000023
0.103822,0.126618,1.000013
0.101968,0.128602,1.000001
0.099928,0.130411,0.999983
0.097704,0.132046,0.999961
0.095368,0.133581,0.999937
0.092995,0.135093,0.999913
0.090662,0.136659,0.999894
0.088449,0.138360,0.999880
0.086434,0.140276,0.999876
0.084644,0.142434,0.999881
0.083003,0.144755,0.999892
0.081419,0.147150,0.999905
0.079802,0.149524,0.999914
0.078059,0.151785,0.999916
0.076097,0.153839,0.999906
0.073853,0.155604,0.999881
0.071362,0.157052,0.999847
0.068683,0.158166,0.999811
0.065874,0.158925,0.999779
0.062994,0.159313,0.999758
0.060103,0.159311,0.999755
0.057252,0.158917,0.999776
0.054441,0.158217,0.999816
0.051651,0.157331,0.999868
0.048864,0.156379,0.999924
0.046061,0.155482,0.999978
0.043222,0.154761,1.000021
0.040332,0.154332,1.000048
0.037406,0.154231,1.000057
0.034478,0.154448,1.000057
0.031582,0.154970,1.000052
0.028754,0.155786,1.000048
0.026027,0.156884,1.000052
0.023435,0.158249,1.000069
0.020971,0.159834,1.000099
0.018590,0.161561,1.000138
0.016246,0.163347,1.000179
0.013890,0.165112,1.000218
0.011475,0.166776,1.000250
0.008956,0.168257,1.000268
0.006312,0.169503,1.000270
0.003564,0.170507,1.000259
0.000739,0.171265,1.000238
-0.002139,0.171772,1.000208
-0.005045,0.172028,1.000174
-0.007952,0.172027,1.000137
-0.010838,0.171773,1.000101
-0.013687,0.171277,1.000067
-0.016485,0.170554,1.000036
-0.019217,0.169619,1.000011
-0.021868,0.168487,0.999994
-0.024424,0.167172,0.999985
-0.026879,0.165696,0.999987
-0.029253,0.164102,0.999997
-0.031579,0.162446,1.000011
-0.033886,0.160778,1.000027
-0.036206,0.159152,1.000042
-0.038569,0.157619,1.000052
-0.041002,0.156225,1.000055
-0.043508,0.154990,1.000051
-0.046077,0.153915,1.000043
-0.048702,0.153005,1.000033
-0.051372,0.152260,1.000023
-0.054080,0.151685,1.000015
-0.056815,0.151278,1.000012
-0.059563,0.150996,1.000012
-0.062303,0.150759,1.000014
-0.065015,0.150487,1.000016
-0.067678,0.150104,1.000014
-0.070273,0.149531,1.000008
-0.072782,0.148695,0.999994
-0.075206,0.147604,0.999973
-0.077579,0.146371,0.999948
-0.079934,0.145115,0.999924
-0.082304,0.143956,0.999904
-0.084722,0.143008,0.999893
-0.087219,0.142383,0.999893
-0.089801,0.142105,0.999905
-0.092414,0.141999,0.999923
-0.094996,0.141867,0.999938
-0.097489,0.141513,0.999945
-0.099834,0.140748,0.999935
-0.101974,0.139386,0.999902
-0.101974,0.139386,0.999902
-0.103698,0.137507,0.999874
-0.104925,0.135360,0.999879
-0.105792,0.133009,0.999907
-0.106440,0.130525,0.999950
-0.107014,0.127978,0.999997
-0.107662,0.125440,1.000039
-0.108521,0.122979,1.000067
-0.109619,0.120620,1.000081
-0.110938,0.118367,1.000083
-0.112462,0.116226,1.000078
-0.114170,0.114202,1.000067
-0.116043,0.112301,1.000056
-0.118059,0.110524,1.000045
-0.120180,0.108843,1.000038
-0.122350,0.107203,1.000030
-0.124515,0.105548,1.000023
-0.126618,0.103822,1.000013
-0.128602,0.101968,1.000001
-0.130411,0.099928,0.999983
-0.132046,0.097704,0.999961
-0.133581,0.095368,0.999937
-0.135093,0.092995,0.999913
-0.136659,0.090662,0.999894
-0.138360,0.088449,0.999880
-0.140276,0.086434,0.999876
-0.142434,0.084644,0.999881
-0.144755,0.083003,0.999892
-0.147150,0.081419,0.999905
-0.149524,0.079802,0.999914
-0.151785,0.078059,0.999916
-0.153839,0.076097,0.999906
-0.155604,0.073853,0.999881
-0.157052,0.071362,0.999847
-0.158166,0.068683,0.999811
-0.158925,0.065874,0.999779
-0.159313,0.062994,0.999758
-0.159311,0.060103,0.999755
-0.158917,0.057252,0.999776
-0.158217,0.054441,0.999816
-0.157331,0.051651,0.999868
-0.156379,0.048864,0.999924
-0.155482,0.046061,0.999978
-0.154761,0.043222,1.000021
-0.154332,0.040332,1.000048
-0.154231,0.037406,1.000057
-0.154448,0.034478,1.000057
-0.154970,0.031582,1.000052
-0.155786,0.028754,1.000048
-0.156884,0.026027,1.000052
-0.158249,0.023435,1.000069
-0.159834,0.020971,1.000099
-0.161561,0.018590,1.000138
-0.163347,0.016246,1.000179
-0.165112,0.013890,1.000218
-0.166776,0.011475,1.000250
-0.168257,0.008956,1.000268
-0.169503,0.006312,1.000270
-0.170507,0.003564,1.000259
-0.171265,0.000739,1.000238
-0.171772,-0.002139,1.000208
-0.172028,-0.005045,1.000174
-0.172027,-0.007952,1.000137
-0.171773,-0.010838,1.000101
-0.171277,-0.013687,1.000067
-0.170554,-0.016485,1.000036
-0.169619,-0.019217,1.000011
-0.168487,-0.021868,0.999994
-0.167172,-0.024424,0.999985
-0.165696,-0.026879,0.999987
-0.164102,-0.029253,0.999997
-0.162446,-0.031579,1.000011
-0.160778,-0.033886,1.000027
-0.159152,-0.036206,1.000042
-0.157619,-0.038569,1.000052
-0.156225,-0.041002,1.000055
-0.154990,-0.043508,1.000051
-0.153915,-0.046077,1.000043
-0.153005,-0.048702,1.000033
-0.152260,-0.051372,1.000023
-0.151685,-0.054080,1.000015
-0.151278,-0.056815,1.000012
-0.150996,-0.059563,1.000012
-0.150759,-0.062303,1.000014
-0.150487,-0.065015,1.000016
-0.150104,-0.067678,1.000014
-0.149531,-0.070273,1.000008
-0.148695,-0.072782,0.999994
-0.147604,-0.075206,0.999973
-0.146371,-0.077579,0.999948
-0.145115,-0.079934,0.999924
-0.143956,-0.082304,0.999904
-0.143008,-0.084722,0.999893
-0.142383,-0.087219,0.999893
-0.142105,-0.089801,0.999905
-0.141999,-0.092414,0.999923
-0.141867,-0.094996,0.999938
-0.141513,-0.097489,0.999945
-0.140748,-0.099834,0.999935
-0.139386,-0.101974,0.999902
-0.139386,-0.101974,0.999902
-0.137507,-0.103698,0.999874
-0.135360,-0.104925,0.999879
-0.133009,-0.105792,0.999907
-0.130525,-0.106440,0.999950
-0.127978,-0.107014,0.999997
-0.125440,-0.107662,1.000039
-0.122979,-0.108521,1.000067
-0.120620,-0.109619,1.000081
-0.118367,-0.110938,1.000083
-0.116226,-0.112462,1.000078
-0.114202,-0.114170,1.000067
-0.112301,-0.116043,1.000056
-0.110524,-0.118059,1.000045
-0.108843,-0.120180,1.000038
-0.107203,-0.122350,1.000030
-0.105548,-0.124515,1.000023
-0.103822,-0.126618,1.000013
-0.101968,-0.128602,1.000001
-0.099928,-0.130411,0.999983
-0.097704,-0.132046,0.999961
-0.095368,-0.133581,0.999937
-0.092995,-0.135093,0.999913
-0.090662,-0.136659,0.999894
-0.088449,-0.138360,0.999880
-0.086434,-0.140276,0.999876
-0.084644,-0.142434,0.999881
-0.083003,-0.144755,0.999892
-0.081419,-0.147150,0.999905
-0.079802,-0.149524,0.999914
-0.078059,-0.151785,0.999916
-0.076097,-0.153839,0.999906
-0.073853,-0.155604,0.999881
-0.071362,-0.157052,0.999847
-0.068683,-0.158166,0.999811
-0.065874,-0.158925,0.999779
-0.062994,-0.159313,0.999758
-0.060103,-0.159311,0.999755
-0.057252,-0.158917,0.999776
-0.054441,-0.158217,0.999816
-0.051651,-0.157331,0.999868
-0.048864,-0.156379,0.999924
-0.046061,-0.155482,0.999978
-0.043222,-0.154761,1.000021
-0.040332,-0.154332,1.000048
-0.037406,-0.154231,1.000057
-0.034478,-0.154448,1.000057
-0.031582,-0.154970,1.000052
-0.028754,-0.155786,1.000048
-0.026027,-0.156884,1.000052
-0.023435,-0.158249,1.000069
-0.020971,-0.159834,1.000099
-0.018590,-0.161561,1.000138
-0.016246,-0.163347,1.000179
-0.013890,-0.165112,1.000218
-0.011475,-0.166776,1.000250
-0.008956,-0.168257,1.000268
-0.006312,-0.169503,1.000270
-0.003564,-0.170507,1.000259
-0.000739,-0.171265,1.000238
0.002139,-0.171772,1.000208
0.005045,-0.172028,1.000174
0.007952,-0.172027,1.000137
0.010838,-0.171773,1.000101
0.013687,-0.171277,1.000067
0.016485,-0.170554,1.000036
0.019217,-0.169619,1.000011
0.021868,-0.168487,0.999994
0.024424,-0.167172,0.999985
0.026879,-0.165696,0.999987
0.029253,-0.164102,0.999997
0.031579,-0.162446,1.000011
0.033886,-0.160778,1.000027
0.036206,-0.159152,1.000042
0.038569,-0.157619,1.000052
0.041002,-0.156225,1.000055
0.043508,-0.154990,1.000051
0.046077,-0.153915,1.000043
0.048702,-0.153005,1.000033
0.051372,-0.152260,1.000023
0.054080,-0.151685,1.000015
0.056815,-0.151278,1.000012
0.059563,-0.150996,1.000012
0.062303,-0.150759,1.000014
0.065015,-0.150487,1.000016
0.067678,-0.150104,1.000014
0.070273,-0.149531,1.000008
0.072782,-0.148695,0.999994
0.075206,-0.147604,0.999973
0.077579,-0.146371,0.999948
0.079934,-0.145115,0.999924
0.082304,-0.143956,0.999904
0.084722,-0.143008,0.999893
0.087219,-0.142383,0.999893
0.089801,-0.142105,0.999905
0.092414,-0.141999,0.999923
0.094996,-0.141867,0.999938
0.097489,-0.141513,0.999945
0.099834,-0.140748,0.999935
0.101974,-0.139386,0.999902
0.101974,-0.139386,0.999902
0.103698,-0.137507,0.999874
0.104925,-0.135360,0.999879
0.105792,-0.133009,0.999907
0.106440,-0.130525,0.999950
0.107014,-0.127978,0.999997
0.107662,-0.125440,1.000039
0.108521,-0.122979,1.000067
0.109619,-0.120620,1.000081
0.110938,-0.118367,1.000083
0.112462,-0.116226,1.000078
0.114170,-0.114202,1.000067
0.116043,-0.112301,1.000056
0.118059,-0.110524,1.000045
0.120180,-0.108843,1.000038
0.122350,-0.107203,1.000030
0.124515,-0.105548,1.000023
0.126618,-0.103822,1.000013
0.128602,-0.101968,1.000001
0.130411,-0.099928,0.999983
0.132046,-0.097704,0.999961
0.133581,-0.095368,0.999937
0.135093,-0.092995,0.999913
0.136659,-0.090662,0.999894
0.138360,-0.088449,0.999880
0.140276,-0.086434,0.999876
0.142434,-0.084644,0.999881
0.144755,-0.083003,0.999892
0.147150,-0.081419,0.999905
0.149524,-0.079802,0.999914
0.151785,-0.078059,0.999916
0.153839,-0.076097,0.999906
0.155604,-0.073853,0.999881
0.157052,-0.071362,0.999847
0.158166,-0.068683,0.999811
0.158925,-0.065874,0.999779
0.159313,-0.062994,0.999758
0.159311,-0.060103,0.999755
0.158917,-0.057252,0.999776
0.158217,-0.054441,0.999816
0.157331,-0.051651,0.999868
0.156379,-0.048864,0.999924
0.155482,-0.046061,0.999978
0.154761,-0.043222,1.000021
0.154332,-0.040332,1.000048
0.154231,-0.037406,1.000057
0.154448,-0.034478,1.000057
0.154970,-0.031582,1.000052
0.155786,-0.028754,1.000048
0.156884,-0.026027,1.000052
0.158249,-0.023435,1.000069
0.159834,-0.020971,1.000099
0.161561,-0.018590,1.000138
0.163347,-0.016246,1.000179
0.165112,-0.013890,1.000218
0.166776,-0.011475,1.000250
0.168257,-0.008956,1.000268
0.169503,-0.006312,1.000270
0.170507,-0.003564,1.000259
0.171265,-0.000739,1.000238
0.171772,0.002139,1.000208
0.172028,0.005045,1.000174
0.172027,0.007952,1.000137
0.171773,0.010838,1.000101
0.171277,0.013687,1.000067
0.170554,0.016485,1.000036
0.169619,0.019217,1.000011
0.168487,0.021868,0.999994
0.167172,0.024424,0.999985
0.165696,0.026879,0.999987
0.164102,0.029253,0.999997
0.162446,0.031579,1.000011
0.160778,0.033886,1.000027
0.159152,0.036206,1.000042
0.157619,0.038569,1.000052
0.156225,0.041002,1.000055
0.154990,0.043508,1.000051
0.153915,0.046077,1.000043
0.153005,0.048702,1.000033
0.152260,0.051372,1.000023
0.151685,0.054080,1.000015
0.151278,0.056815,1.000012
0.150996,0.059563,1.000012
0.150759,0.062303,1.000014
0.150487,0.065015,1.000016
0.150104,0.067678,1.000014
0.149531,0.070273,1.000008
0.148695,0.072782,0.999994
0.147604,0.075206,0.999973
0.146371,0.077579,0.999948
0.145115,0.079934,0.999924
0.143956,0.082304,0.999904
0.143008,0.084722,0.999893
0.142383,0.087219,0.999893
0.142105,0.089801,0.999905
0.141999,0.092414,0.999923
0.141867,0.094996,0.999938
0.141513,0.097489,0.999945
0.140748,0.099834,0.999935
0.139386,0.101974,0.999902


==> cylinder_e1_r4_line_D=0.900000_u=0.5_dir=1.csv <==
0.126221,0.107274,0.999965
0.123745,0.107798,0.999983
0.121226,0.108015,1.000036
0.118676,0.108035,1.000112
0.116105,0.107975,1.000197
0.113524,0.107951,1.000280
0.110945,0.108084,1.000348
0.108382,0.108485,1.000390
0.105861,0.109180,1.000405
0.103415,0.110156,1.000401
0.101078,0.111402,1.000384
0.098883,0.112905,1.000360
0.096865,0.114652,1.000335
0.095054,0.116627,1.000315
0.093420,0.118781,1.000303
0.091886,0.121040,1.000293
0.090373,0.123328,1.000284
0.088802,0.125568,1.000271
0.087090,0.127680,1.000250
0.085156,0.129588,1.000219
0.082994,0.131287,1.000178
0.080686,0.132856,1.000130
0.078318,0.134383,1.000082
0.075981,0.135958,1.000039
0.073765,0.137670,1.000004
0.071761,0.139610,0.999984
0.070001,0.141808,0.999980
0.068398,0.144174,0.999986
0.066848,0.146603,0.999995
0.065250,0.148989,0.999998
0.063498,0.151224,0.999989
0.061487,0.153200,0.999961
0.059148,0.154825,0.999909
0.056538,0.156065,0.999843
0.053743,0.156899,0.999773
0.050848,0.157307,0.999712
0.047939,0.157269,0.999669
0.045104,0.156763,0.999658
0.042414,0.155788,0.999687
0.039850,0.154449,0.999749
0.037356,0.152893,0.999832
0.034880,0.151265,0.999921
0.032367,0.149714,1.000005
0.029761,0.148387,1.000070
0.027015,0.147425,1.000105
0.024144,0.146873,1.000110
0.021208,0.146719,1.000096
0.018264,0.146950,1.000074
0.015371,0.147553,1.000052
0.012589,0.148513,1.000043
0.009973,0.149816,1.000054
0.007523,0.151404,1.000088
0.005185,0.153182,1.000136
0.002899,0.155052,1.000190
0.000608,0.156916,1.000241
-0.001747,0.158675,1.000282
-0.004223,0.160234,1.000303
-0.006845,0.161528,1.000302
-0.009586,0.162549,1.000281
-0.012416,0.163294,1.000243
-0.015302,0.163758,1.000192
-0.018213,0.163939,1.000132
-0.021119,0.163834,1.000067
-0.023992,0.163446,0.999999
-0.026814,0.162795,0.999931
-0.029571,0.161904,0.999867
-0.032247,0.160794,0.999808
-0.034827,0.159490,0.999757
-0.037297,0.158013,0.999717
-0.039646,0.156387,0.999690
-0.041883,0.154631,0.999674
-0.044026,0.152767,0.999667
-0.046090,0.150817,0.999668
-0.048089,0.148800,0.999674
-0.050040,0.146737,0.999684
-0.051960,0.144651,0.999695
-0.053874,0.142574,0.999706
-0.055814,0.140549,0.999716
-0.057812,0.138614,0.999721
-0.059896,0.136809,0.999720
-0.062098,0.135173,0.999711
-0.064444,0.133743,0.999694
-0.066927,0.132549,0.999671
-0.069514,0.131617,0.999650
-0.072166,0.130970,0.999638
-0.074850,0.130632,0.999643
-0.077531,0.130624,0.999672
-0.080175,0.130969,0.999732
-0.082769,0.131618,0.999821
-0.085327,0.132434,0.999926
-0.087864,0.133276,1.000032
-0.090394,0.134003,1.000126
-0.092934,0.134480,1.000194
-0.095497,0.134574,1.000223
-0.098063,0.134198,1.000208
-0.100531,0.133373,1.000161
-0.102791,0.132130,1.000098
-0.104738,0.130502,1.000035
-0.106266,0.128522,0.999986
-0.107274,0.126221,0.999965
-0.107274,0.126221,0.999965
-0.107798,0.123745,0.999983
-0.108015,0.121226,1.000036
-0.108035,0.118676,1.000112
-0.107975,0.116105,1.000197
-0.107951,0.113524,1.000280
-0.108084,0.110945,1.000348
-0.108485,0.108382,1.000390
-0.109180,0.105861,1.000405
-0.110156,0.103415,1.000401
-0.111402,0.101078,1.000384
-0.112905,0.098883,1.000360
-0.114652,0.096865,1.000335
-0.116627,0.095054,1.000315
-0.118781,0.093420,1.000303
-0.121040,0.091886,1.000293
-0.123328,0.090373,1.000284
-0.125568,0.088802,1.000271
-0.127680,0.087090,1.000250
-0.129588,0.085156,1.000219
-0.131287,0.082994,1.000178
-0.132856,0.080686,1.000130
-0.134383,0.078318,1.000082
-0.135958,0.075981,1.000039
-0.137670,0.073765,1.000004
-0.139610,0.071761,0.999984
-0.141808,0.070001,0.999980
-0.144174,0.068398,0.999986
-0.146603,0.066848,0.999995
-0.148989,0.065250,0.999998
-0.151224,0.063498,0.999989
-0.153200,0.061487,0.999961
-0.154825,0.059148,0.999909
-0.156065,0.056538,0.999843
-0.156899,0.053743,0.999773
-0.157307,0.050848,0.999712
-0.157269,0.047939,0.999669
-0.156763,0.045104,0.999658
-0.155788,0.042414,0.999687
-0.154449,0.039850,0.999749
-0.152893,0.037356,0.999832
-0.151265,0.034880,0.999921
-0.149714,0.032367,1.000005
-0.148387,0.029761,1.000070
-0.147425,0.027015,1.000105
-0.146873,0.024144,1.000110
-0.146719,0.021208,1.000096
-0.146950,0.018264,1.000074
-0.147553,0.015371,1.000052
-0.148513,0.012589,1.000043
-0.149816,0.009973,1.000054
-0.151404,0.007523,1.000088
-0.153182,0.005185,1.000136
-0.155052,0.002899,1.000190
-0.156916,0.000608,1.000241
-0.158675,-0.001747,1.000282
-0.160234,-0.004223,1.000303
-0.161528,-0.006845,1.000302
-0.162549,-0.009586,1.000281
-0.163294,-0.012416,1.000243
-0.163758,-0.015302,1.000192
-0.163939,-0.018213,1.000132
-0.163834,-0.021119,1.000067
-0.163446,-0.023992,0.999999
-0.162795,-0.026814,0.999931
-0.161904,-0.029571,0.999867
-0.160794,-0.032247,0.999808
-0.159490,-0.034827,0.999757
-0.158013,-0.037297,0.999717
-0.156387,-0.039646,0.999690
-0.154631,-0.041883,0.999674
-0.152767,-0.044026,0.999667
-0.150817,-0.046090,0.999668
-0.148800,-0.048089,0.999674
-0.146737,-0.050040,0.999684
-0.144651,-0.051960,0.999695
-0.142574,-0.053874,0.999706
-0.140549,-0.055814,0.999716
-0.138614,-0.057812,0.999721
-0.136809,-0.059896,0.999720
-0.135173,-0.062098,0.999711
-0.133743,-0.064444,0.999694
-0.132549,-0.066927,0.999671
-0.131617,-0.069514,0.999650
-0.130970,-0.072166,0.999638
-0.130632,-0.074850,0.999643
-0.130624,-0.077531,0.999672
-0.130969,-0.080175,0.999732
-0.131618,-0.082769,0.999821
-0.132434,-0.085327,0.999926
-0.133276,-0.087864,1.000032
-0.134003,-0.090394,1.000126
-0.134480,-0.092934,1.000194
-0.134574,-0.095497,1.000223
-0.134198,-0.098063,1.000208
-0.133373,-0.100531,1.000161
-0.132130,-0.102791,1.000098
-0.130502,-0.104738,1.000035
-0.128522,-0.106266,0.999986
-0.126221,-0.107274,0.999965
-0.126221,-0.107274,0.999965
-0.123745,-0.107798,0.999983
-0.121226,-0.108015,1.000036
-0.118676,-0.108035,1.000112
-0.116105,-0.107975,1.000197
-0.113524,-0.107951,1.000280
-0.110945,-0.108084,1.000348
-0.108382,-0.108485,1.000390
-0.105861,-0.109180,1.000405
-0.103415,-0.110156,1.000401
-0.101078,-0.111402,1.000384
-0.098883,-0.112905,1.000360
-0.096865,-0.114652,1.000335
-0.095054,-0.116627,1.000315
-0.093420,-0.118781,1.000303
-0.091886,-0.121040,1.000293
-0.090373,-0.123328,1.000284
-0.088802,-0.125568,1.000271
-0.087090,-0.127680,1.000250
-0.085156,-0.129588,1.000219
-0.082994,-0.131287,1.000178
-0.080686,-0.132856,1.000130
-0.078318,-0.134383,1.000082
-0.075981,-0.135958,1.000039
-0.073765,-0.137670,1.000004
-0.071761,-0.139610,0.999984
-0.070001,-0.141808,0.999980
-0.068398,-0.144174,0.999986
-0.066848,-0.146603,0.999995
-0.065250,-0.148989,0.999998
-0.063498,-0.151224,0.999989
-0.061487,-0.153200,0.999961
-0.059148,-0.154825,0.999909
-0.056538,-0.156065,0.999843
-0.053743,-0.156899,0.999773
-0.050848,-0.157307,0.999712
-0.047939,-0.157269,0.999669
-0.045104,-0.156763,0.999658
-0.042414,-0.155788,0.999687
-0.039850,-0.154449,0.999749
-0.037356,-0.152893,0.999832
-0.034880,-0.151265,0.999921
-0.032367,-0.149714,1.000005
-0.029761,-0.148387,1.000070
-0.027015,-0.147425,1.000105
-0.024144,-0.146873,1.000110
-0.021208,-0.146719,1.000096
-0.018264,-0.146950,1.000074
-0.015371,-0.147553,1.000052
-0.012589,-0.148513,1.000043
-0.009973,-0.149816,1.000054
-0.007523,-0.151404,1.000088
-0.005185,-0.153182,1.000136
-0.002899,-0.155052,1.000190
-0.000608,-0.156916,1.000241
0.001747,-0.158675,1.000282
0.004223,-0.160234,1.000303
0.006845,-0.161528,1.000302
0.009586,-0.162549,1.000281
0.012416,-0.163294,1.000243
0.015302,-0.163758,1.000192
0.018213,-0.163939,1.000132
0.021119,-0.163834,1.000067
0.023992,-0.163446,0.999999
0.026814,-0.162795,0.999931
0.029571,-0.161904,0.999867
0.032247,-0.160794,0.999808
0.034827,-0.159490,0.999757
0.037297,-0.158013,0.999717
0.039646,-0.156387,0.999690
0.041883,-0.154631,0.999674
0.044026,-0.152767,0.999667
0.046090,-0.150817,0.999668
0.048089,-0.148800,0.999674
0.050040,-0.146737,0.999684
0.051960,-0.144651,0.999695
0.053874,-0.142574,0.999706
0.055814,-0.140549,0.999716
0.057812,-0.138614,0.999721
0.059896,-0.136809,0.999720
0.062098,-0.135173,0.999711
0.064444,-0.133743,0.999694
0.066927,-0.132549,0.999671
0.069514,-0.131617,0.999650
0.072166,-0.130970,0.999638
0.074850,-0.130632,0.999643
0.077531,-0.130624,0.999672
0.080175,-0.130969,0.999732
0.082769,-0.131618,0.999821
0.085327,-0.132434,0.999926
0.087864,-0.133276,1.000032
0.090394,-0.134003,1.000126
0.092934,-0.134480,1.000194
0.095497,-0.134574,1.000223
0.098063,-0.134198,1.000208
0.100531,-0.133373,1.000161
0.102791,-0.132130,1.000098
0.104738,-0.130502,1.000035
0.106266,-0.128522,0.999986
0.107274,-0.126221,0.999965
0.107274,-0.126221,0.999965
0.107798,-0.123745,0.999983
0.108015,-0.121226,1.000036
0.108035,-0.118676,1.000112
0.107975,-0.116105,1.000197
0.107951,-0.113524,1.000280
0.108084,-0.110945,1.000348
0.108485,-0.108382,1.000390
0.109180,-0.105861,1.000405
0.110156,-0.103415,1.000401
0.111402,-0.101078,1.000384
0.112905,-0.098883,1.000360
0.114652,-0.096865,1.000335
0.116627,-0.095054,1.000315
0.118781,-0.093420,1.000303
0.121040,-0.091886,1.000293
0.123328,-0.090373,1.000284
0.125568,-0.088802,1.000271
0.127680,-0.087090,1.000250
0.129588,-0.085156,1.000219
0.131287,-0.082994,1.000178
0.132856,-0.080686,1.000130
0.134383,-0.078318,1.000082
0.135958,-0.075981,1.000039
0.137670,-0.073765,1.000004
0.139610,-0.071761,0.999984
0.141808,-0.070001,0.999980
0.144174,-0.068398,0.999986
0.146603,-0.066848,0.999995
0.148989,-0.065250,0.999998
0.151224,-0.063498,0.999989
0.153200,-0.061487,0.999961
0.154825,-0.059148,0.999909
0.156065,-0.056538,0.999843
0.156899,-0.053743,0.999773
0.157307,-0.050848,0.999712
0.157269,-0.047939,0.999669
0.156763,-0.045104,0.999658
0.155788,-0.042414,0.999687
0.154449,-0.039850,0.999749
0.152893,-0.037356,0.999832
0.151265,-0.034880,0.999921
0.149714,-0.032367,1.000005
0.148387,-0.029761,1.000070
0.147425,-0.027015,1.000105
0.146873,-0.024144,1.000110
0.146719,-0.021208,1.000096
0.146950,-0.018264,1.000074
0.147553,-0.015371,1.000052
0.148513,-0.012589,1.000043
0.149816,-0.009973,1.000054
0.151404,-0.007523,1.000088
0.153182,-0.005185,1.000136
0.155052,-0.002899,1.000190
0.156916,-0.000608,1.000241
0.158675,0.001747,1.000282
0.160234,0.004223,1.000303
0.161528,0.006845,1.000302
0.162549,0.009586,1.000281
0.163294,0.012416,1.000243
0.163758,0.015302,1.000192
0.163939,0.018213,1.000132
0.163834,0.021119,1.000067
0.163446,0.023992,0.999999
0.162795,0.026814,0.999931
0.161904,0.029571,0.999867
0.160794,0.032247,0.999808
0.159490,0.034827,0.999757
0.158013,0.037297,0.999717
0.156387,0.039646,0.999690
0.154631,0.041883,0.999674
0.152767,0.044026,0.999667
0.150817,0.046090,0.999668
0.148800,0.048089,0.999674
0.146737,0.050040,0.999684
0.144651,0.051960,0.999695
0.142574,0.053874,0.999706
0.140549,0.055814,0.999716
0.138614,0.057812,0.999721
0.136809,0.059896,0.999720
0.135173,0.062098,0.999711
0.133743,0.064444,0.999694
0.132549,0.066927,0.999671
0.131617,0.069514,0.999650
0.130970,0.072166,0.999638
0.130632,0.074850,0.999643
0.130624,0.077531,0.999672
0.130969,0.080175,0.999732
0.131618,0.082769,0.999821
0.132434,0.085327,0.999926
0.133276,0.087864,1.000032
0.134003,0.090394,1.000126
0.134480,0.092934,1.000194
0.134574,0.095497,1.000223
0.134198,0.098063,1.000208
0.133373,0.100531,1.000161
0.132130,0.102791,1.000098
0.130502,0.104738,1.000035
0.128522,0.106266,0.999986
0.126221,0.107274,0.999965


==> cylinder_e1_r4_line_D=1.000000_u=0.5_dir=1.csv <==
0.111696,0.111343,0.999926
0.109165,0.111414,0.999945
0.106709,0.110971,1.000034
0.104296,0.110188,1.000171
0.101895,0.109240,1.000332
0.099472,0.108309,1.000491
0.096995,0.107578,1.000624
0.094436,0.107218,1.000708
0.091829,0.107268,1.000745
0.089233,0.107710,1.000744
0.086706,0.108525,1.000716
0.084311,0.109693,1.000674
0.082109,0.111195,1.000628
0.080158,0.113005,1.000590
0.078433,0.115063,1.000561
0.076847,0.117278,1.000538
0.075309,0.119557,1.000514
0.073730,0.121805,1.000486
0.072015,0.123926,1.000449
0.070074,0.125825,1.000397
0.067894,0.127491,1.000330
0.065561,0.129013,1.000256
0.063169,0.130488,1.000181
0.060810,0.132015,1.000111
0.058580,0.133694,1.000055
0.056575,0.135625,1.000019
0.054827,0.137840,1.000004
0.053241,0.140235,1.000003
0.051705,0.142687,1.000005
0.050106,0.145074,0.999999
0.048332,0.147271,0.999976
0.046265,0.149152,0.999924
0.043837,0.150611,0.999839
0.041128,0.151617,0.999733
0.038251,0.152153,0.999623
0.035320,0.152202,0.999527
0.032451,0.151747,0.999459
0.029760,0.150772,0.999439
0.027341,0.149281,0.999479
0.025146,0.147396,0.999567
0.023079,0.145282,0.999685
0.021040,0.143104,0.999813
0.018930,0.141030,0.999929
0.016650,0.139228,1.000016
0.014111,0.137855,1.000054
0.011336,0.136966,1.000046
0.008417,0.136553,1.000010
0.005449,0.136603,0.999961
0.002526,0.137108,0.999917
-0.000260,0.138054,0.999894
-0.002815,0.139428,0.999909
-0.005136,0.141163,0.999962
-0.007300,0.143142,1.000040
-0.009388,0.145242,1.000129
-0.011482,0.147343,1.000214
-0.013666,0.149325,1.000282
-0.016017,0.151067,1.000318
-0.018573,0.152490,1.000315
-0.021289,0.153575,1.000279
-0.024118,0.154312,1.000216
-0.027012,0.154689,1.000131
-0.029921,0.154697,1.000033
-0.032799,0.154324,0.999926
-0.035599,0.153572,0.999817
-0.038283,0.152469,0.999712
-0.040817,0.151049,0.999619
-0.043163,0.149344,0.999543
-0.045286,0.147389,0.999492
-0.047152,0.145216,0.999472
-0.048742,0.142861,0.999486
-0.050116,0.140373,0.999528
-0.051354,0.137803,0.999587
-0.052538,0.135203,0.999653
-0.053748,0.132622,0.999716
-0.055062,0.130110,0.999765
-0.056553,0.127715,0.999791
-0.058237,0.125465,0.999795
-0.060101,0.123383,0.999780
-0.062135,0.121486,0.999751
-0.064327,0.119795,0.999713
-0.066664,0.118329,0.999668
-0.069133,0.117105,0.999622
-0.071712,0.116142,0.999581
-0.074364,0.115456,0.999551
-0.077055,0.115064,0.999541
-0.079751,0.114982,0.999556
-0.082420,0.115226,0.999605
-0.085028,0.115809,0.999694
-0.087568,0.116678,0.999819
-0.090061,0.117692,0.999962
-0.092533,0.118705,1.000104
-0.095007,0.119575,1.000227
-0.097509,0.120161,1.000314
-0.100060,0.120327,1.000348
-0.102638,0.119985,1.000320
-0.105117,0.119157,1.000249
-0.107361,0.117879,1.000154
-0.109233,0.116187,1.000056
-0.110603,0.114114,0.999974
-0.111343,0.111696,0.999926
-0.111343,0.111696,0.999926
-0.111414,0.109165,0.999945
-0.110971,0.106709,1.000034
-0.110188,0.104296,1.000171
-0.109240,0.101895,1.000332
-0.108309,0.099472,1.000491
-0.107578,0.096995,1.000624
-0.107218,0.094436,1.000708
-0.107268,0.091829,1.000745
-0.107710,0.089233,1.000744
-0.108525,0.086706,1.000716
-0.109693,0.084311,1.000674
-0.111195,0.082109,1.000628
-0.113005,0.080158,1.000590
-0.115063,0.078433,1.000561
-0.117278,0.076847,1.000538
-0.119557,0.075309,1.000514
-0.121805,0.073730,1.000486
-0.123926,0.072015,1.000449
-0.125825,0.070074,1.000397
-0.127491,0.067894,1.000330
-0.129013,0.065561,1.000256
-0.130488,0.063169,1.000181
-0.132015,0.060810,1.000111
-0.133694,0.058580,1.000055
-0.135625,0.056575,1.000019
-0.137840,0.054827,1.000004
-0.140235,0.053241,1.000003
-0.142687,0.051705,1.000005
-0.145074,0.050106,0.999999
-0.147271,0.048332,0.999976
-0.149152,0.046265,0.999924
-0.150611,0.043837,0.999839
-0.151617,0.041128,0.999733
-0.152153,0.038251,0.999623
-0.152202,0.035320,0.999527
-0.151747,0.032451,0.999459
-0.150772,0.029760,0.999439
-0.149281,0.027341,0.999479
-0.147396,0.025146,0.999567
-0.145282,0.023079,0.999685
-0.143104,0.021040,0.999813
-0.141030,0.018930,0.999929
-0.139228,0.016650,1.000016
-0.137855,0.014111,1.000054
-0.136966,0.011336,1.000046
-0.136553,0.008417,1.000010
-0.136603,0.005449,0.999961
-0.137108,0.002526,0.999917
-0.138054,-0.000260,0.999894
-0.139428,-0.002815,0.999909
-0.141163,-0.005136,0.999962
-0.143142,-0.007300,1.000040
-0.145242,-0.009388,1.000129
-0.147343,-0.011482,1.000214
-0.149325,-0.013666,1.000282
-0.151067,-0.016017,1.000318
-0.152490,-0.018573,1.000315
-0.153575,-0.021289,1.000279
-0.154312,-0.024118,1.000216
-0.154689,-0.027012,1.000131
-0.154697,-0.029921,1.000033
-0.154324,-0.032799,0.999926
-0.153572,-0.035599,0.999817
-0.152469,-0.038283,0.999712
-0.151049,-0.040817,0.999619
-0.149344,-0.043163,0.999543
-0.147389,-0.045286,0.999492
-0.145216,-0.047152,0.999472
-0.142861,-0.048742,0.999486
-0.140373,-0.050116,0.999528
-0.137803,-0.051354,0.999587
-0.135203,-0.052538,0.999653
-0.132622,-0.053748,0.999716
-0.130110,-0.055062,0.999765
-0.127715,-0.056553,0.999791
-0.125465,-0.058237,0.999795
-0.123383,-0.060101,0.999780
-0.121486,-0.062135,0.999751
-0.119795,-0.064327,0.999713
-0.118329,-0.066664,0.999668
-0.117105,-0.069133,0.999622
-0.116142,-0.071712,0.999581
-0.115456,-0.074364,0.999551
-0.115064,-0.077055,0.999541
-0.114982,-0.079751,0.999556
-0.115226,-0.082420,0.999605
-0.115809,-0.085028,0.999694
-0.116678,-0.087568,0.999819
-0.117692,-0.090061,0.999962
-0.118705,-0.092533,1.000104
-0.119575,-0.095007,1.000227
-0.120161,-0.097509,1.000314
-0.120327,-0.100060,1.000348
-0.119985,-0.102638,1.000320
-0.119157,-0.105117,1.000249
-0.117879,-0.107361,1.000154
-0.116187,-0.109233,1.000056
-0.114114,-0.110603,0.999974
-0.111696,-0.111343,0.999926
-0.111696,-0.111343,0.999926
-0.109165,-0.111414,0.999945
-0.106709,-0.110971,1.000034
-0.104296,-0.110188,1.000171
-0.101895,-0.109240,1.000332
-0.099472,-0.108309,1.000491
-0.096995,-0.107578,1.000624
-0.094436,-0.107218,1.000708
-0.091829,-0.107268,1.000745
-0.089233,-0.107710,1.000744
-0.086706,-0.108525,1.000716
-0.084311,-0.109693,1.000674
-0.082109,-0.111195,1.000628
-0.080158,-0.113005,1.000590
-0.078433,-0.115063,1.000561
-0.076847,-0.117278,1.000538
-0.075309,-0.119557,1.000514
-0.073730,-0.121805,1.000486
-0.072015,-0.123926,1.000449
-0.070074,-0.125825,1.000397
-0.067894,-0.127491,1.000330
-0.065561,-0.129013,1.000256
-0.063169,-0.130488,1.000181
-0.060810,-0.132015,1.000111
-0.058580,-0.133694,1.000055
-0.056575,-0.135625,1.000019
-0.054827,-0.137840,1.000004
-0.053241,-0.140235,1.000003
-0.051705,-0.142687,1.000005
-0.050106,-0.145074,0.999999
-0.048332,-0.147271,0.999976
-0.046265,-0.149152,0.999924
-0.043837,-0.150611,0.999839
-0.041128,-0.151617,0.999733
-0.038251,-0.152153,0.999623
-0.035320,-0.152202,0.999527
-0.032451,-0.151747,0.999459
-0.029760,-0.150772,0.999439
-0.027341,-0.149281,0.999479
-0.025146,-0.147396,0.999567
-0.023079,-0.145282,0.999685
-0.021040,-0.143104,0.999813
-0.018930,-0.141030,0.999929
-0.016650,-0.139228,1.000016
-0.014111,-0.137855,1.000054
-0.011336,-0.136966,1.000046
-0.008417,-0.136553,1.000010
-0.005449,-0.136603,0.999961
-0.002526,-0.137108,0.999917
0.000260,-0.138054,0.999894
0.002815,-0.139428,0.999909
0.005136,-0.141163,0.999962
0.007300,-0.143142,1.000040
0.009388,-0.145242,1.000129
0.011482,-0.147343,1.000214
0.013666,-0.149325,1.000282
0.016017,-0.151067,1.000318
0.018573,-0.152490,1.000315
0.021289,-0.153575,1.000279
0.024118,-0.154312,1.000216
0.027012,-0.154689,1.000131
0.029921,-0.154697,1.000033
0.032799,-0.154324,0.999926
0.035599,-0.153572,0.999817
0.038283,-0.152469,0.999712
0.040817,-0.151049,0.999619
0.043163,-0.149344,0.999543
0.045286,-0.147389,0.999492
0.047152,-0.145216,0.999472
0.048742,-0.142861,0.999486
0.050116,-0.140373,0.999528
0.051354,-0.137803,0.999587
0.052538,-0.135203,0.999653
0.053748,-0.132622,0.999716
0.055062,-0.130110,0.999765
0.056553,-0.127715,0.999791
0.058237,-0.125465,0.999795
0.060101,-0.123383,0.999780
0.062135,-0.121486,0.999751
0.064327,-0.119795,0.999713
0.066664,-0.118329,0.999668
0.069133,-0.117105,0.999622
0.071712,-0.116142,0.999581
0.074364,-0.115456,0.999551
0.077055,-0.115064,0.999541
0.079751,-0.114982,0.999556
0.082420,-0.115226,0.999605
0.085028,-0.115809,0.999694
0.087568,-0.116678,0.999819
0.090061,-0.117692,0.999962
0.092533,-0.118705,1.000104
0.095007,-0.119575,1.000227
0.097509,-0.120161,1.000314
0.100060,-0.120327,1.000348
0.102638,-0.119985,1.000320
0.105117,-0.119157,1.000249
0.107361,-0.117879,1.000154
0.109233,-0.116187,1.000056
0.110603,-0.114114,0.999974
0.111343,-0.111696,0.999926
0.111343,-0.111696,0.999926
0.111414,-0.109165,0.999945
0.110971,-0.106709,1.000034
0.110188,-0.104296,1.000171
0.109240,-0.101895,1.000332
0.108309,-0.099472,1.000491
0.107578,-0.096995,1.000624
0.107218,-0.094436,1.000708
0.107268,-0.091829,1.000745
0.107710,-0.089233,1.000744
0.108525,-0.086706,1.000716
0.109693,-0.084311,1.000674
0.111195,-0.082109,1.000628
0.113005,-0.080158,1.000590
0.115063,-0.078433,1.000561
0.117278,-0.076847,1.000538
0.119557,-0.075309,1.000514
0.121805,-0.073730,1.000486
0.123926,-0.072015,1.000449
0.125825,-0.070074,1.000397
0.127491,-0.067894,1.000330
0.129013,-0.065561,1.000256
0.130488,-0.063169,1.000181
0.132015,-0.060810,1.000111
0.133694,-0.058580,1.000055
0.135625,-0.056575,1.000019
0.137840,-0.054827,1.000004
0.140235,-0.053241,1.000003
0.142687,-0.051705,1.000005
0.145074,-0.050106,0.999999
0.147271,-0.048332,0.999976
0.149152,-0.046265,0.999924
0.150611,-0.043837,0.999839
0.151617,-0.041128,0.999733
0.152153,-0.038251,0.999623
0.152202,-0.035320,0.999527
0.151747,-0.032451,0.999459
0.150772,-0.029760,0.999439
0.149281,-0.027341,0.999479
0.147396,-0.025146,0.999567
0.145282,-0.023079,0.999685
0.143104,-0.021040,0.999813
0.141030,-0.018930,0.999929
0.139228,-0.016650,1.000016
0.137855,-0.014111,1.000054
0.136966,-0.011336,1.000046
0.136553,-0.008417,1.000010
0.136603,-0.005449,0.999961
0.137108,-0.002526,0.999917
0.138054,0.000260,0.999894
0.139428,0.002815,0.999909
0.141163,0.005136,0.999962
0.143142,0.007300,1.000040
0.145242,0.009388,1.000129
0.147343,0.011482,1.000214
0.149325,0.013666,1.000282
0.151067,0.016017,1.000318
0.152490,0.018573,1.000315
0.153575,0.021289,1.000279
0.154312,0.024118,1.000216
0.154689,0.027012,1.000131
0.154697,0.029921,1.000033
0.154324,0.032799,0.999926
0.153572,0.035599,0.999817
0.152469,0.038283,0.999712
0.151049,0.040817,0.999619
0.149344,0.043163,0.999543
0.147389,0.045286,0.999492
0.145216,0.047152,0.999472
0.142861,0.048742,0.999486
0.140373,0.050116,0.999528
0.137803,0.051354,0.999587
0.135203,0.052538,0.999653
0.132622,0.053748,0.999716
0.130110,0.055062,0.999765
0.127715,0.056553,0.999791
0.125465,0.058237,0.999795
0.123383,0.060101,0.999780
0.121486,0.062135,0.999751
0.119795,0.064327,0.999713
0.118329,0.066664,0.999668
0.117105,0.069133,0.999622
0.116142,0.071712,0.999581
0.115456,0.074364,0.999551
0.115064,0.077055,0.999541
0.114982,0.079751,0.999556
0.115226,0.082420,0.999605
0.115809,0.085028,0.999694
0.116678,0.087568,0.999819
0.117692,0.090061,0.999962
0.118705,0.092533,1.000104
0.119575,0.095007,1.000227
0.120161,0.097509,1.000314
0.120327,0.100060,1.000348
0.119985,0.102638,1.000320
0.119157,0.105117,1.000249
0.117879,0.107361,1.000154
0.116187,0.109233,1.000056
0.114114,0.110603,0.999974
0.111696,0.111343,0.999926


==> cylinder_e1_r4_out.csv <==
Load factor, Moment
0,0
0.1,641.5405189
0.2,1262.205361
0.3,1841.743788
0.4,2361.136631
0.5,2803.166856
0.6,3152.870643
0.7,3398.565345
0.75,3481.042285
0.75625,3489.480823
0.8,3537.881335
0.85,3568.946188
0.8625,3574.624468
0.871875,3573.430387
0.87890625,3576.781702
0.889453125,3576.475928
0.9,3577.302498
1,3525.720843

